A Hybrid High-Order method for the incompressible Navier--Stokes equations based on Temam's device

In this work we propose a novel Hybrid High-Order method for the incompressible Navier--Stokes equations based on a formulation of the convective term including Temam's device for stability. The proposed method has several advantageous features: it supports arbitrary approximation orders on general meshes including polyhedral elements and non-matching interfaces; it is inf-sup stable; it is locally conservative; it supports both the weak and strong enforcement of velocity boundary conditions; it is amenable to efficient computer implementations where a large subset of the unknowns is eliminated by solving local problems inside each element. Particular care is devoted to the design of the convective trilinear form, which mimicks at the discrete level the non-dissipation property of the continuous one. The possibility to add a convective stabilisation term is also contemplated, and a formulation covering various classical options is discussed. The proposed method is theoretically analysed, and an energy error estimate in $h^{k+1}$ (with $h$ denoting the meshsize) is proved under the usual data smallness assumption. A thorough numerical validation on two and three-dimensional test cases is provided both to confirm the theoretical convergence rates and to assess the method in more physical configurations (including, in particular, the well-known two- and three-dimensional lid-driven cavity problems).

==> albensoeder-kuhlmann-ux-vertical-centerline.txt <==
y          Re1000
1.0000     1.0000000
0.9766     0.5896414
0.9688     0.4844275
0.9609     0.3982086
0.9531     0.3317110
0.8516     0.1218293
0.7344     0.0733444
0.6172     0.0390483
0.5000     0.0080177
0.4531     -0.0061192
0.2813     -0.1099894
0.1719     -0.2516006
0.1016     -0.2729293
0.0723     -0.2369550
0.0625     -0.2228255
0.0547     -0.2062332
0.0000     0.0000000


==> albensoeder-kuhlmann-uy-horizontal-centerline.txt <==
x            Re1000
1.0000       -0.0000000
0.9688       -0.1886420
0.9609       -0.2409470
0.9531       -0.2903172
0.9453       -0.3351117
0.9063       -0.4342302
0.8594       -0.3111715
0.8047       -0.1522299
0.5000       0.0367355
0.2344       0.1698661
0.2266       0.1758025
0.1563       0.2292360
0.0938       0.2440743
0.0781       0.2350273
0.0703       0.2274623
0.0625       0.2173841
0.0000       0.0000000




==> erturk-corke-gokcol-ux-vertical-centerline.txt <==
y		Re1000		Re5000		Re10000		Re20000
1.000		1.0000  	1.0000		1.0000		1.0000
0.990		0.8486		0.6866		0.5891		0.5048
0.980		0.7065		0.5159		0.4837		0.4889
0.970		0.5917		0.4749		0.4891		0.4985
0.960		0.5102		0.4739		0.4917		0.4906
0.950		0.4582		0.4738		0.4843		0.4754
0.940		0.4276		0.4683		0.4711		0.4592
0.930		0.4101		0.4582		0.4556		0.4436
0.920		0.3993		0.4452		0.4398		0.4287
0.910		0.3913		0.4307		0.4243		0.4142
0.900		0.3838		0.4155		0.4095		0.4001
0.500		-0.0620		-0.0319		-0.0268		-0.0234
0.200		-0.3756		-0.3100		-0.2998		-0.2899
0.180		-0.3869		-0.3285		-0.3179		-0.3074	
0.160		-0.3854		-0.3467		-0.3361		-0.3248
0.140		-0.3690		-0.3652		-0.3543		-0.3422
0.120		-0.3381		-0.3876		-0.3721		-0.3595
0.100		-0.2960		-0.4168		-0.3899		-0.3769
0.080		-0.2472		-0.4419		-0.4142		-0.3936
0.060		-0.1951		-0.4272		-0.4469		-0.4143
0.040		-0.1392		-0.3480		-0.4259		-0.4475
0.020		-0.0757		-0.2223		-0.2907		0.3523
0.000		0.0000		0.0000		0.0000		0.0000


==> erturk-corke-gokcol-uy-horizontal-centerline.txt <==
x		Re1000		Re5000		Re10000		Re20000
1.000		0.0000		0.0000		0.0000		0.0000
0.985		-0.0973		-0.2441		-0.3419		-0.4457
0.970		-0.2173		-0.5019		-0.5712		-0.5321
0.955		-0.3400		-0.5700		-0.5124		-0.4605
0.940		-0.4417		-0.5139		-0.4592		-0.4459	
0.925		-0.5052		-0.4595		-0.4411		-0.4300
0.910		-0.5263		-0.4318		-0.4256		-0.4122
0.895		-0.5132		-0.4147		-0.4078		-0.3946
0.880		-0.4803		-0.3982		-0.3895		-0.3774
0.865		-0.4407		-0.3806		-0.3715		-0.3603
0.850		-0.4028		-0.3624		-0.3538		-0.3434
0.500		0.0258		0.0117		0.0088		0.0065
0.150		0.3756		0.3699		0.3562		0.3423
0.135		0.3705		0.3878		0.3722		0.3579
0.120		0.3605		0.4070		0.3885		0.3736
0.105		0.3460		0.4260		0.4056		0.3897
0.090		0.3273		0.4403		0.4247		0.4060
0.075		0.3041		0.4426		0.4449		0.4232
0.060		0.2746		0.4258		0.4566		0.4438
0.045		0.2349		0.3868		0.4409		0.4601
0.030		0.1792		0.3263		0.3844		0.4332
0.015		0.1019		0.2160		0.2756		0.3290
0.000		0.0000		0.0000		0.0000		0.0000


==> ghia-ghia-shin-ux-vertical-centerline.txt <==
y		Re1000		Re5000		Re10000
1.0000		1.0000  	1.0000		1.0000		
0.9766		0.65928		0.48223		0.47221
0.9688		0.57492		0.46120		0.47783
0.9609		0.51117		0.45992		0.48070
0.9531		0.46604		0.46036		0.47804
0.8516		0.33304		0.33556		0.34635
0.7344		0.18719		0.20087		0.20673
0.6172		0.05702		0.08183		0.08344
0.5000		-0.06080	-0.03039	-0.03111
0.4531		-0.10648	-0.07404	-0.07540
0.2813		-0.27805	-0.22855	-0.23186
0.1719		-0.38289	-0.33050	-0.32709
0.1016		-0.29730	-0.40435	-0.38000
0.0703		-0.22220	-0.43643	-0.41657
0.0625		-0.20196	-0.42901	-0.42537
0.0547		-0.18109	-0.41165	-0.42735	
0.0000		0.0000		0.0000		0.0000


==> ghia-ghia-shin-uy-horizontal-centerline.txt <==
x		Re1000		Re5000		Re10000
1.0000		0.00000		0.00000		0.00000		
0.9688		-0.21388	-0.49774	-0.54302
0.9608		-0.27669	-0.55069	-0.52987
0.9531		-0.33714	-0.55408	-0.49099
0.9453		-0.39188	-0.52876	-0.45863
0.9063		-0.51550	-0.41442	-0.41496
0.8594		-0.42665	-0.36214	-0.36737
0.8047		-0.31966	-0.30018	-0.30719
0.5000		0.02526		0.00945		0.00831
0.2344		0.32235		0.27280		0.27224
0.2266		0.33075		0.28066		0.28003
0.1563		0.37095		0.35368		0.35070
0.0938		0.32627		0.42951		0.41487
0.0781		0.30353		0.43648		0.43124
0.0703		0.29012		0.43329		0.43733
0.0625		0.27485		0.42447		0.43983
0.0000		0.00000		0.00000		0.00000


==> re1000-2d-p1-128-strong-bc-ux-vertical-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-1.6e-05,5e-06,1,0,0.5,0,0
-0.0040959,1.2937e-05,1,0.001,0.5,0.001,0
-0.0081758,2.0873e-05,1,0.002,0.5,0.002,0
-0.012256,2.881e-05,1,0.003,0.5,0.003,0
-0.016322,3.8431e-05,1,0.004,0.5,0.004,0
-0.02026,6.4288e-05,1,0.005,0.5,0.005,0
-0.024198,9.0146e-05,1,0.006,0.5,0.006,0
-0.028136,0.000116,1,0.007,0.5,0.007,0
-0.03205,0.00014192,1,0.008,0.5,0.008,0
-0.035842,0.0001734,1,0.009,0.5,0.009,0
-0.039634,0.00020488,1,0.01,0.5,0.01,0
-0.043426,0.00023636,1,0.011,0.5,0.011,0
-0.047183,0.00026936,1,0.012,0.5,0.012,0
-0.050846,0.00030623,1,0.013,0.5,0.013,0
-0.05451,0.00034309,1,0.014,0.5,0.014,0
-0.058174,0.00037996,1,0.015,0.5,0.015,0
-0.061778,0.00041438,1,0.016,0.5,0.016,0
-0.065309,0.00044741,1,0.017,0.5,0.017,0
-0.068839,0.00048044,1,0.018,0.5,0.018,0
-0.07237,0.00051346,1,0.019,0.5,0.019,0
-0.075845,0.00054456,1,0.02,0.5,0.02,0
-0.079257,0.00057349,1,0.021,0.5,0.021,0
-0.082669,0.00060241,1,0.022,0.5,0.022,0
-0.086082,0.00063133,1,0.023,0.5,0.023,0
-0.089417,0.0006525,1,0.024,0.5,0.024,0
-0.092712,0.00067119,1,0.025,0.5,0.025,0
-0.096008,0.00068988,1,0.026,0.5,0.026,0
-0.099303,0.00070857,1,0.027,0.5,0.027,0
-0.10253,0.00072054,1,0.028,0.5,0.028,0
-0.10572,0.00072899,1,0.029,0.5,0.029,0
-0.10891,0.00073744,1,0.03,0.5,0.03,0
-0.11211,0.00074589,1,0.031,0.5,0.031,0
-0.11522,0.00074235,1,0.032,0.5,0.032,0
-0.11831,0.00073749,1,0.033,0.5,0.033,0
-0.1214,0.00073262,1,0.034,0.5,0.034,0
-0.1245,0.00072776,1,0.035,0.5,0.035,0
-0.12752,0.00071231,1,0.036,0.5,0.036,0
-0.13052,0.0006949,1,0.037,0.5,0.037,0
-0.13353,0.00067749,1,0.038,0.5,0.038,0
-0.13654,0.00066008,1,0.039,0.5,0.039,0
-0.13946,0.00062771,1,0.04,0.5,0.04,0
-0.14239,0.00059648,1,0.041,0.5,0.041,0
-0.14532,0.00056526,1,0.042,0.5,0.042,0
-0.14824,0.00053367,1,0.043,0.5,0.043,0
-0.15111,0.00049066,1,0.044,0.5,0.044,0
-0.15397,0.00044765,1,0.045,0.5,0.045,0
-0.15683,0.00040463,1,0.046,0.5,0.046,0
-0.15967,0.00035918,1,0.047,0.5,0.047,0
-0.16248,0.00030465,1,0.048,0.5,0.048,0
-0.16528,0.00025012,1,0.049,0.5,0.049,0
-0.16809,0.00019559,1,0.05,0.5,0.05,0
-0.17088,0.00013921,1,0.051,0.5,0.051,0
-0.17363,7.6247e-05,1,0.052,0.5,0.052,0
-0.17638,1.3283e-05,1,0.053,0.5,0.053,0
-0.17914,-4.9681e-05,1,0.054,0.5,0.054,0
-0.18187,-0.00011705,1,0.055,0.5,0.055,0
-0.18458,-0.00018771,1,0.056,0.5,0.056,0
-0.1873,-0.00025837,1,0.057,0.5,0.057,0
-0.19001,-0.00032903,1,0.058,0.5,0.058,0
-0.19271,-0.00040166,1,0.059,0.5,0.059,0
-0.19539,-0.00047719,1,0.06,0.5,0.06,0
-0.19806,-0.00055271,1,0.061,0.5,0.061,0
-0.20074,-0.00062824,1,0.062,0.5,0.062,0
-0.2034,-0.0007063,1,0.063,0.5,0.063,0
-0.20604,-0.0007849,1,0.064,0.5,0.064,0
-0.20869,-0.00086349,1,0.065,0.5,0.065,0
-0.21134,-0.00094209,1,0.066,0.5,0.066,0
-0.21397,-0.0010207,1,0.067,0.5,0.067,0
-0.21659,-0.0010993,1,0.068,0.5,0.068,0
-0.21921,-0.0011779,1,0.069,0.5,0.069,0
-0.22183,-0.0012565,1,0.07,0.5,0.07,0
-0.22443,-0.0013352,1,0.071,0.5,0.071,0
-0.22702,-0.0014125,1,0.072,0.5,0.072,0
-0.22962,-0.0014898,1,0.073,0.5,0.073,0
-0.23221,-0.0015671,1,0.074,0.5,0.074,0
-0.23478,-0.001641,1,0.075,0.5,0.075,0
-0.23735,-0.0017139,1,0.076,0.5,0.076,0
-0.23992,-0.0017869,1,0.077,0.5,0.077,0
-0.24248,-0.0018599,1,0.078,0.5,0.078,0
-0.24503,-0.0019306,1,0.079,0.5,0.079,0
-0.24757,-0.0019987,1,0.08,0.5,0.08,0
-0.25011,-0.0020668,1,0.081,0.5,0.081,0
-0.25265,-0.0021349,1,0.082,0.5,0.082,0
-0.25516,-0.0021958,1,0.083,0.5,0.083,0
-0.25766,-0.0022564,1,0.084,0.5,0.084,0
-0.26017,-0.0023171,1,0.085,0.5,0.085,0
-0.26267,-0.0023793,1,0.086,0.5,0.086,0
-0.26514,-0.0024317,1,0.087,0.5,0.087,0
-0.26761,-0.0024842,1,0.088,0.5,0.088,0
-0.27009,-0.0025367,1,0.089,0.5,0.089,0
-0.27255,-0.0025877,1,0.09,0.5,0.09,0
-0.27498,-0.0026307,1,0.091,0.5,0.091,0
-0.2774,-0.0026737,1,0.092,0.5,0.092,0
-0.27983,-0.0027167,1,0.093,0.5,0.093,0
-0.28224,-0.0027593,1,0.094,0.5,0.094,0
-0.28462,-0.0027923,1,0.095,0.5,0.095,0
-0.28699,-0.0028253,1,0.096,0.5,0.096,0
-0.28937,-0.0028583,1,0.097,0.5,0.097,0
-0.29173,-0.0028876,1,0.098,0.5,0.098,0
-0.29404,-0.0029096,1,0.099,0.5,0.099,0
-0.29636,-0.0029316,1,0.1,0.5,0.1,0
-0.29868,-0.0029536,1,0.101,0.5,0.101,0
-0.30096,-0.0029729,1,0.102,0.5,0.102,0
-0.30321,-0.0029842,1,0.103,0.5,0.103,0
-0.30546,-0.0029955,1,0.104,0.5,0.104,0
-0.3077,-0.0030067,1,0.105,0.5,0.105,0
-0.30991,-0.0030117,1,0.106,0.5,0.106,0
-0.31208,-0.0030112,1,0.107,0.5,0.107,0
-0.31425,-0.0030107,1,0.108,0.5,0.108,0
-0.31642,-0.0030102,1,0.109,0.5,0.109,0
-0.31854,-0.003006,1,0.11,0.5,0.11,0
-0.32062,-0.0029947,1,0.111,0.5,0.111,0
-0.32271,-0.0029834,1,0.112,0.5,0.112,0
-0.32479,-0.0029722,1,0.113,0.5,0.113,0
-0.32681,-0.0029526,1,0.114,0.5,0.114,0
-0.32879,-0.0029298,1,0.115,0.5,0.115,0
-0.33078,-0.0029071,1,0.116,0.5,0.116,0
-0.33277,-0.0028843,1,0.117,0.5,0.117,0
-0.33467,-0.0028564,1,0.118,0.5,0.118,0
-0.33656,-0.0028236,1,0.119,0.5,0.119,0
-0.33844,-0.0027909,1,0.12,0.5,0.12,0
-0.34032,-0.0027581,1,0.121,0.5,0.121,0
-0.3421,-0.0027153,1,0.122,0.5,0.122,0
-0.34388,-0.0026716,1,0.123,0.5,0.123,0
-0.34565,-0.0026278,1,0.124,0.5,0.124,0
-0.34742,-0.002584,1,0.125,0.5,0.125,0
-0.34907,-0.0025333,1,0.126,0.5,0.126,0
-0.35071,-0.0024805,1,0.127,0.5,0.127,0
-0.35236,-0.0024278,1,0.128,0.5,0.128,0
-0.354,-0.0023741,1,0.129,0.5,0.129,0
-0.35552,-0.0023117,1,0.13,0.5,0.13,0
-0.35704,-0.0022492,1,0.131,0.5,0.131,0
-0.35856,-0.0021867,1,0.132,0.5,0.132,0
-0.36006,-0.0021248,1,0.133,0.5,0.133,0
-0.36144,-0.0020547,1,0.134,0.5,0.134,0
-0.36283,-0.0019846,1,0.135,0.5,0.135,0
-0.36422,-0.0019144,1,0.136,0.5,0.136,0
-0.36556,-0.001842,1,0.137,0.5,0.137,0
-0.36681,-0.0017636,1,0.138,0.5,0.138,0
-0.36806,-0.0016853,1,0.139,0.5,0.139,0
-0.36931,-0.001607,1,0.14,0.5,0.14,0
-0.3705,-0.0015273,1,0.141,0.5,0.141,0
-0.3716,-0.0014428,1,0.142,0.5,0.142,0
-0.3727,-0.0013583,1,0.143,0.5,0.143,0
-0.3738,-0.0012739,1,0.144,0.5,0.144,0
-0.37484,-0.0011865,1,0.145,0.5,0.145,0
-0.37579,-0.0010959,1,0.146,0.5,0.146,0
-0.37675,-0.0010053,1,0.147,0.5,0.147,0
-0.37771,-0.00091469,1,0.148,0.5,0.148,0
-0.37857,-0.00082162,1,0.149,0.5,0.149,0
-0.37938,-0.00072664,1,0.15,0.5,0.15,0
-0.38019,-0.00063166,1,0.151,0.5,0.151,0
-0.38099,-0.00053667,1,0.152,0.5,0.152,0
-0.3817,-0.00043867,1,0.153,0.5,0.153,0
-0.38236,-0.00033908,1,0.154,0.5,0.154,0
-0.38301,-0.00023949,1,0.155,0.5,0.155,0
-0.38367,-0.0001399,1,0.156,0.5,0.156,0
-0.38421,-3.8579e-05,1,0.157,0.5,0.157,0
-0.38472,6.3316e-05,1,0.158,0.5,0.158,0
-0.38522,0.00016521,1,0.159,0.5,0.159,0
-0.38573,0.0002671,1,0.16,0.5,0.16,0
-0.38611,0.00037116,1,0.161,0.5,0.161,0
-0.38647,0.00047562,1,0.162,0.5,0.162,0
-0.38683,0.00058007,1,0.163,0.5,0.163,0
-0.38719,0.00068453,1,0.164,0.5,0.164,0
-0.3874,0.00079067,1,0.165,0.5,0.165,0
-0.38761,0.00089587,1,0.166,0.5,0.166,0
-0.38783,0.0010011,1,0.167,0.5,0.167,0
-0.38803,0.0011063,1,0.168,0.5,0.168,0
-0.3881,0.0012125,1,0.169,0.5,0.169,0
-0.38817,0.0013188,1,0.17,0.5,0.17,0
-0.38824,0.001425,1,0.171,0.5,0.171,0
-0.38829,0.0015322,1,0.172,0.5,0.172,0
-0.38823,0.0016374,1,0.173,0.5,0.173,0
-0.38816,0.0017426,1,0.174,0.5,0.174,0
-0.38809,0.0018478,1,0.175,0.5,0.175,0
-0.38799,0.0019528,1,0.176,0.5,0.176,0
-0.38779,0.002057,1,0.177,0.5,0.177,0
-0.38759,0.0021612,1,0.178,0.5,0.178,0
-0.38739,0.0022653,1,0.179,0.5,0.179,0
-0.38715,0.0023708,1,0.18,0.5,0.18,0
-0.38682,0.0024727,1,0.181,0.5,0.181,0
-0.3865,0.0025746,1,0.182,0.5,0.182,0
-0.38617,0.0026765,1,0.183,0.5,0.183,0
-0.3858,0.0027775,1,0.184,0.5,0.184,0
-0.38535,0.0028774,1,0.185,0.5,0.185,0
-0.38491,0.0029772,1,0.186,0.5,0.186,0
-0.38446,0.0030771,1,0.187,0.5,0.187,0
-0.38396,0.0031773,1,0.188,0.5,0.188,0
-0.3834,0.0032738,1,0.189,0.5,0.189,0
-0.38285,0.0033703,1,0.19,0.5,0.19,0
-0.38229,0.0034668,1,0.191,0.5,0.191,0
-0.38167,0.0035614,1,0.192,0.5,0.192,0
-0.38101,0.0036545,1,0.193,0.5,0.193,0
-0.38035,0.0037477,1,0.194,0.5,0.194,0
-0.37969,0.0038409,1,0.195,0.5,0.195,0
-0.37897,0.0039335,1,0.196,0.5,0.196,0
-0.37821,0.0040228,1,0.197,0.5,0.197,0
-0.37746,0.0041121,1,0.198,0.5,0.198,0
-0.3767,0.0042014,1,0.199,0.5,0.199,0
-0.37588,0.0042874,1,0.2,0.5,0.2,0
-0.37504,0.0043724,1,0.201,0.5,0.201,0
-0.3742,0.0044574,1,0.202,0.5,0.202,0
-0.37336,0.0045424,1,0.203,0.5,0.203,0
-0.37244,0.0046258,1,0.204,0.5,0.204,0
-0.37152,0.0047067,1,0.205,0.5,0.205,0
-0.3706,0.0047876,1,0.206,0.5,0.206,0
-0.36969,0.0048685,1,0.207,0.5,0.207,0
-0.3687,0.0049449,1,0.208,0.5,0.208,0
-0.36771,0.0050212,1,0.209,0.5,0.209,0
-0.36672,0.0050975,1,0.21,0.5,0.21,0
-0.36573,0.0051765,1,0.211,0.5,0.211,0
-0.36468,0.0052484,1,0.212,0.5,0.212,0
-0.36363,0.0053203,1,0.213,0.5,0.213,0
-0.36258,0.0053923,1,0.214,0.5,0.214,0
-0.36152,0.0054635,1,0.215,0.5,0.215,0
-0.36042,0.0055311,1,0.216,0.5,0.216,0
-0.35932,0.0055987,1,0.217,0.5,0.217,0
-0.35822,0.0056663,1,0.218,0.5,0.218,0
-0.35711,0.0057349,1,0.219,0.5,0.219,0
-0.35596,0.0057984,1,0.22,0.5,0.22,0
-0.35481,0.0058619,1,0.221,0.5,0.221,0
-0.35367,0.0059253,1,0.222,0.5,0.222,0
-0.35251,0.0059873,1,0.223,0.5,0.223,0
-0.35133,0.0060465,1,0.224,0.5,0.224,0
-0.35014,0.0061056,1,0.225,0.5,0.225,0
-0.34896,0.0061648,1,0.226,0.5,0.226,0
-0.34776,0.0062243,1,0.227,0.5,0.227,0
-0.34655,0.0062799,1,0.228,0.5,0.228,0
-0.34534,0.0063354,1,0.229,0.5,0.229,0
-0.34413,0.006391,1,0.23,0.5,0.23,0
-0.3429,0.0064446,1,0.231,0.5,0.231,0
-0.34167,0.0064966,1,0.232,0.5,0.232,0
-0.34043,0.0065485,1,0.233,0.5,0.233,0
-0.33919,0.0066005,1,0.234,0.5,0.234,0
-0.33795,0.0066516,1,0.235,0.5,0.235,0
-0.3367,0.0067005,1,0.236,0.5,0.236,0
-0.33544,0.0067494,1,0.237,0.5,0.237,0
-0.33419,0.0067983,1,0.238,0.5,0.238,0
-0.33293,0.0068448,1,0.239,0.5,0.239,0
-0.33167,0.0068903,1,0.24,0.5,0.24,0
-0.3304,0.0069359,1,0.241,0.5,0.241,0
-0.32914,0.0069814,1,0.242,0.5,0.242,0
-0.32787,0.0070271,1,0.243,0.5,0.243,0
-0.3266,0.0070704,1,0.244,0.5,0.244,0
-0.32533,0.0071137,1,0.245,0.5,0.245,0
-0.32406,0.0071569,1,0.246,0.5,0.246,0
-0.32279,0.0071983,1,0.247,0.5,0.247,0
-0.32152,0.0072396,1,0.248,0.5,0.248,0
-0.32025,0.0072808,1,0.249,0.5,0.249,0
-0.31898,0.007322,1,0.25,0.5,0.25,0
-0.31771,0.0073627,1,0.251,0.5,0.251,0
-0.31644,0.0074024,1,0.252,0.5,0.252,0
-0.31517,0.007442,1,0.253,0.5,0.253,0
-0.3139,0.0074816,1,0.254,0.5,0.254,0
-0.31264,0.0075195,1,0.255,0.5,0.255,0
-0.31137,0.0075573,1,0.256,0.5,0.256,0
-0.31011,0.0075952,1,0.257,0.5,0.257,0
-0.30885,0.007634,1,0.258,0.5,0.258,0
-0.3076,0.0076714,1,0.259,0.5,0.259,0
-0.30634,0.0077088,1,0.26,0.5,0.26,0
-0.30509,0.0077461,1,0.261,0.5,0.261,0
-0.30384,0.0077833,1,0.262,0.5,0.262,0
-0.30259,0.0078199,1,0.263,0.5,0.263,0
-0.30135,0.0078565,1,0.264,0.5,0.264,0
-0.3001,0.0078931,1,0.265,0.5,0.265,0
-0.29886,0.0079296,1,0.266,0.5,0.266,0
-0.29763,0.007966,1,0.267,0.5,0.267,0
-0.2964,0.0080023,1,0.268,0.5,0.268,0
-0.29517,0.0080387,1,0.269,0.5,0.269,0
-0.29395,0.0080752,1,0.27,0.5,0.27,0
-0.29273,0.0081118,1,0.271,0.5,0.271,0
-0.29152,0.0081484,1,0.272,0.5,0.272,0
-0.2903,0.008185,1,0.273,0.5,0.273,0
-0.28909,0.0082217,1,0.274,0.5,0.274,0
-0.28789,0.0082586,1,0.275,0.5,0.275,0
-0.28669,0.0082955,1,0.276,0.5,0.276,0
-0.28549,0.0083323,1,0.277,0.5,0.277,0
-0.2843,0.0083697,1,0.278,0.5,0.278,0
-0.28311,0.0084073,1,0.279,0.5,0.279,0
-0.28193,0.008445,1,0.28,0.5,0.28,0
-0.28074,0.0084826,1,0.281,0.5,0.281,0
-0.27957,0.008521,1,0.282,0.5,0.282,0
-0.2784,0.0085597,1,0.283,0.5,0.283,0
-0.27724,0.0085983,1,0.284,0.5,0.284,0
-0.27607,0.008637,1,0.285,0.5,0.285,0
-0.27491,0.0086767,1,0.286,0.5,0.286,0
-0.27376,0.0087166,1,0.287,0.5,0.287,0
-0.27261,0.0087566,1,0.288,0.5,0.288,0
-0.27146,0.0087965,1,0.289,0.5,0.289,0
-0.27032,0.0088377,1,0.29,0.5,0.29,0
-0.26919,0.0088789,1,0.291,0.5,0.291,0
-0.26805,0.0089201,1,0.292,0.5,0.292,0
-0.26692,0.0089613,1,0.293,0.5,0.293,0
-0.2658,0.0090043,1,0.294,0.5,0.294,0
-0.26468,0.0090474,1,0.295,0.5,0.295,0
-0.26356,0.0090904,1,0.296,0.5,0.296,0
-0.26245,0.0091326,1,0.297,0.5,0.297,0
-0.26134,0.0091774,1,0.298,0.5,0.298,0
-0.26024,0.0092222,1,0.299,0.5,0.299,0
-0.25914,0.009267,1,0.3,0.5,0.3,0
-0.25804,0.0093122,1,0.301,0.5,0.301,0
-0.25695,0.0093588,1,0.302,0.5,0.302,0
-0.25586,0.0094054,1,0.303,0.5,0.303,0
-0.25478,0.0094519,1,0.304,0.5,0.304,0
-0.25369,0.0094982,1,0.305,0.5,0.305,0
-0.25262,0.0095468,1,0.306,0.5,0.306,0
-0.25155,0.0095955,1,0.307,0.5,0.307,0
-0.25047,0.0096441,1,0.308,0.5,0.308,0
-0.2494,0.0096935,1,0.309,0.5,0.309,0
-0.24834,0.0097439,1,0.31,0.5,0.31,0
-0.24728,0.0097943,1,0.311,0.5,0.311,0
-0.24622,0.0098448,1,0.312,0.5,0.312,0
-0.24517,0.0098964,1,0.313,0.5,0.313,0
-0.24412,0.0099491,1,0.314,0.5,0.314,0
-0.24308,0.010002,1,0.315,0.5,0.315,0
-0.24203,0.010055,1,0.316,0.5,0.316,0
-0.24099,0.010109,1,0.317,0.5,0.317,0
-0.23995,0.010163,1,0.318,0.5,0.318,0
-0.23892,0.010218,1,0.319,0.5,0.319,0
-0.23788,0.010273,1,0.32,0.5,0.32,0
-0.23685,0.010328,1,0.321,0.5,0.321,0
-0.23583,0.010385,1,0.322,0.5,0.322,0
-0.2348,0.010442,1,0.323,0.5,0.323,0
-0.23378,0.0105,1,0.324,0.5,0.324,0
-0.23276,0.010558,1,0.325,0.5,0.325,0
-0.23175,0.010617,1,0.326,0.5,0.326,0
-0.23073,0.010676,1,0.327,0.5,0.327,0
-0.22971,0.010736,1,0.328,0.5,0.328,0
-0.22871,0.010797,1,0.329,0.5,0.329,0
-0.2277,0.010858,1,0.33,0.5,0.33,0
-0.22669,0.010919,1,0.331,0.5,0.331,0
-0.22569,0.01098,1,0.332,0.5,0.332,0
-0.22469,0.011044,1,0.333,0.5,0.333,0
-0.22369,0.011107,1,0.334,0.5,0.334,0
-0.22269,0.01117,1,0.335,0.5,0.335,0
-0.22169,0.011233,1,0.336,0.5,0.336,0
-0.2207,0.011299,1,0.337,0.5,0.337,0
-0.21971,0.011364,1,0.338,0.5,0.338,0
-0.21872,0.01143,1,0.339,0.5,0.339,0
-0.21773,0.011496,1,0.34,0.5,0.34,0
-0.21674,0.011563,1,0.341,0.5,0.341,0
-0.21575,0.011631,1,0.342,0.5,0.342,0
-0.21477,0.011698,1,0.343,0.5,0.343,0
-0.21378,0.011765,1,0.344,0.5,0.344,0
-0.2128,0.011835,1,0.345,0.5,0.345,0
-0.21182,0.011904,1,0.346,0.5,0.346,0
-0.21084,0.011973,1,0.347,0.5,0.347,0
-0.20986,0.012044,1,0.348,0.5,0.348,0
-0.20888,0.012115,1,0.349,0.5,0.349,0
-0.20791,0.012186,1,0.35,0.5,0.35,0
-0.20693,0.012258,1,0.351,0.5,0.351,0
-0.20596,0.012329,1,0.352,0.5,0.352,0
-0.20499,0.012402,1,0.353,0.5,0.353,0
-0.20401,0.012475,1,0.354,0.5,0.354,0
-0.20304,0.012549,1,0.355,0.5,0.355,0
-0.20207,0.012623,1,0.356,0.5,0.356,0
-0.2011,0.012697,1,0.357,0.5,0.357,0
-0.20013,0.012772,1,0.358,0.5,0.358,0
-0.19916,0.012847,1,0.359,0.5,0.359,0
-0.1982,0.012923,1,0.36,0.5,0.36,0
-0.19723,0.012999,1,0.361,0.5,0.361,0
-0.19626,0.013075,1,0.362,0.5,0.362,0
-0.1953,0.013152,1,0.363,0.5,0.363,0
-0.19433,0.013229,1,0.364,0.5,0.364,0
-0.19337,0.013307,1,0.365,0.5,0.365,0
-0.1924,0.013385,1,0.366,0.5,0.366,0
-0.19144,0.013463,1,0.367,0.5,0.367,0
-0.19047,0.013542,1,0.368,0.5,0.368,0
-0.18951,0.013622,1,0.369,0.5,0.369,0
-0.18855,0.013701,1,0.37,0.5,0.37,0
-0.18758,0.013781,1,0.371,0.5,0.371,0
-0.18662,0.013862,1,0.372,0.5,0.372,0
-0.18566,0.013943,1,0.373,0.5,0.373,0
-0.1847,0.014024,1,0.374,0.5,0.374,0
-0.18373,0.014105,1,0.375,0.5,0.375,0
-0.18277,0.014186,1,0.376,0.5,0.376,0
-0.18181,0.014268,1,0.377,0.5,0.377,0
-0.18085,0.014351,1,0.378,0.5,0.378,0
-0.17989,0.014433,1,0.379,0.5,0.379,0
-0.17893,0.014517,1,0.38,0.5,0.38,0
-0.17797,0.0146,1,0.381,0.5,0.381,0
-0.17701,0.014684,1,0.382,0.5,0.382,0
-0.17605,0.014767,1,0.383,0.5,0.383,0
-0.17509,0.014852,1,0.384,0.5,0.384,0
-0.17412,0.014936,1,0.385,0.5,0.385,0
-0.17316,0.015021,1,0.386,0.5,0.386,0
-0.1722,0.015106,1,0.387,0.5,0.387,0
-0.17124,0.015192,1,0.388,0.5,0.388,0
-0.17028,0.015278,1,0.389,0.5,0.389,0
-0.16932,0.015363,1,0.39,0.5,0.39,0
-0.16836,0.01545,1,0.391,0.5,0.391,0
-0.1674,0.015536,1,0.392,0.5,0.392,0
-0.16644,0.015623,1,0.393,0.5,0.393,0
-0.16548,0.01571,1,0.394,0.5,0.394,0
-0.16451,0.015797,1,0.395,0.5,0.395,0
-0.16355,0.015885,1,0.396,0.5,0.396,0
-0.16259,0.015973,1,0.397,0.5,0.397,0
-0.16163,0.016061,1,0.398,0.5,0.398,0
-0.16067,0.016148,1,0.399,0.5,0.399,0
-0.1597,0.016237,1,0.4,0.5,0.4,0
-0.15874,0.016326,1,0.401,0.5,0.401,0
-0.15778,0.016414,1,0.402,0.5,0.402,0
-0.15682,0.016504,1,0.403,0.5,0.403,0
-0.15585,0.016593,1,0.404,0.5,0.404,0
-0.15489,0.016683,1,0.405,0.5,0.405,0
-0.15392,0.016773,1,0.406,0.5,0.406,0
-0.15296,0.016862,1,0.407,0.5,0.407,0
-0.152,0.016952,1,0.408,0.5,0.408,0
-0.15103,0.017043,1,0.409,0.5,0.409,0
-0.15007,0.017133,1,0.41,0.5,0.41,0
-0.1491,0.017224,1,0.411,0.5,0.411,0
-0.14814,0.017315,1,0.412,0.5,0.412,0
-0.14717,0.017406,1,0.413,0.5,0.413,0
-0.14621,0.017497,1,0.414,0.5,0.414,0
-0.14524,0.017589,1,0.415,0.5,0.415,0
-0.14427,0.017681,1,0.416,0.5,0.416,0
-0.14331,0.017772,1,0.417,0.5,0.417,0
-0.14234,0.017864,1,0.418,0.5,0.418,0
-0.14138,0.017956,1,0.419,0.5,0.419,0
-0.14041,0.018049,1,0.42,0.5,0.42,0
-0.13944,0.018141,1,0.421,0.5,0.421,0
-0.13847,0.018234,1,0.422,0.5,0.422,0
-0.1375,0.018327,1,0.423,0.5,0.423,0
-0.13654,0.01842,1,0.424,0.5,0.424,0
-0.13557,0.018513,1,0.425,0.5,0.425,0
-0.1346,0.018606,1,0.426,0.5,0.426,0
-0.13363,0.0187,1,0.427,0.5,0.427,0
-0.13266,0.018793,1,0.428,0.5,0.428,0
-0.13169,0.018887,1,0.429,0.5,0.429,0
-0.13072,0.01898,1,0.43,0.5,0.43,0
-0.12975,0.019075,1,0.431,0.5,0.431,0
-0.12878,0.019169,1,0.432,0.5,0.432,0
-0.12781,0.019263,1,0.433,0.5,0.433,0
-0.12684,0.019357,1,0.434,0.5,0.434,0
-0.12587,0.019452,1,0.435,0.5,0.435,0
-0.12489,0.019547,1,0.436,0.5,0.436,0
-0.12392,0.019642,1,0.437,0.5,0.437,0
-0.12295,0.019736,1,0.438,0.5,0.438,0
-0.12198,0.019831,1,0.439,0.5,0.439,0
-0.121,0.019926,1,0.44,0.5,0.44,0
-0.12003,0.020021,1,0.441,0.5,0.441,0
-0.11906,0.020117,1,0.442,0.5,0.442,0
-0.11808,0.020213,1,0.443,0.5,0.443,0
-0.11711,0.020308,1,0.444,0.5,0.444,0
-0.11613,0.020404,1,0.445,0.5,0.445,0
-0.11516,0.020499,1,0.446,0.5,0.446,0
-0.11418,0.020595,1,0.447,0.5,0.447,0
-0.11321,0.020691,1,0.448,0.5,0.448,0
-0.11223,0.020787,1,0.449,0.5,0.449,0
-0.11126,0.020883,1,0.45,0.5,0.45,0
-0.11028,0.02098,1,0.451,0.5,0.451,0
-0.1093,0.021076,1,0.452,0.5,0.452,0
-0.10833,0.021173,1,0.453,0.5,0.453,0
-0.10735,0.02127,1,0.454,0.5,0.454,0
-0.10637,0.021366,1,0.455,0.5,0.455,0
-0.10539,0.021463,1,0.456,0.5,0.456,0
-0.10442,0.02156,1,0.457,0.5,0.457,0
-0.10344,0.021657,1,0.458,0.5,0.458,0
-0.10246,0.021754,1,0.459,0.5,0.459,0
-0.10148,0.021851,1,0.46,0.5,0.46,0
-0.1005,0.021948,1,0.461,0.5,0.461,0
-0.099523,0.022046,1,0.462,0.5,0.462,0
-0.098544,0.022143,1,0.463,0.5,0.463,0
-0.097564,0.022241,1,0.464,0.5,0.464,0
-0.096584,0.022338,1,0.465,0.5,0.465,0
-0.095603,0.022436,1,0.466,0.5,0.466,0
-0.094622,0.022534,1,0.467,0.5,0.467,0
-0.093641,0.022632,1,0.468,0.5,0.468,0
-0.09266,0.02273,1,0.469,0.5,0.469,0
-0.091678,0.022828,1,0.47,0.5,0.47,0
-0.090696,0.022926,1,0.471,0.5,0.471,0
-0.089714,0.023024,1,0.472,0.5,0.472,0
-0.088732,0.023122,1,0.473,0.5,0.473,0
-0.087749,0.02322,1,0.474,0.5,0.474,0
-0.086766,0.023318,1,0.475,0.5,0.475,0
-0.085782,0.023417,1,0.476,0.5,0.476,0
-0.084799,0.023515,1,0.477,0.5,0.477,0
-0.083815,0.023614,1,0.478,0.5,0.478,0
-0.082831,0.023712,1,0.479,0.5,0.479,0
-0.081847,0.023811,1,0.48,0.5,0.48,0
-0.080863,0.02391,1,0.481,0.5,0.481,0
-0.079877,0.024009,1,0.482,0.5,0.482,0
-0.078892,0.024108,1,0.483,0.5,0.483,0
-0.077907,0.024207,1,0.484,0.5,0.484,0
-0.076921,0.024305,1,0.485,0.5,0.485,0
-0.075935,0.024404,1,0.486,0.5,0.486,0
-0.074949,0.024503,1,0.487,0.5,0.487,0
-0.073962,0.024602,1,0.488,0.5,0.488,0
-0.072975,0.024702,1,0.489,0.5,0.489,0
-0.071988,0.024801,1,0.49,0.5,0.49,0
-0.071,0.024901,1,0.491,0.5,0.491,0
-0.070013,0.025,1,0.492,0.5,0.492,0
-0.069025,0.025099,1,0.493,0.5,0.493,0
-0.068036,0.025198,1,0.494,0.5,0.494,0
-0.067048,0.025298,1,0.495,0.5,0.495,0
-0.066059,0.025398,1,0.496,0.5,0.496,0
-0.065069,0.025497,1,0.497,0.5,0.497,0
-0.064079,0.025597,1,0.498,0.5,0.498,0
-0.063089,0.025697,1,0.499,0.5,0.499,0
-0.062099,0.025797,1,0.5,0.5,0.5,0
-0.061109,0.025896,1,0.501,0.5,0.501,0
-0.060117,0.025996,1,0.502,0.5,0.502,0
-0.059126,0.026096,1,0.503,0.5,0.503,0
-0.058135,0.026195,1,0.504,0.5,0.504,0
-0.057142,0.026296,1,0.505,0.5,0.505,0
-0.05615,0.026396,1,0.506,0.5,0.506,0
-0.055158,0.026496,1,0.507,0.5,0.507,0
-0.054166,0.026596,1,0.508,0.5,0.508,0
-0.053173,0.026696,1,0.509,0.5,0.509,0
-0.05218,0.026796,1,0.51,0.5,0.51,0
-0.051186,0.026896,1,0.511,0.5,0.511,0
-0.050192,0.026996,1,0.512,0.5,0.512,0
-0.049198,0.027097,1,0.513,0.5,0.513,0
-0.048203,0.027197,1,0.514,0.5,0.514,0
-0.047208,0.027297,1,0.515,0.5,0.515,0
-0.046213,0.027397,1,0.516,0.5,0.516,0
-0.045217,0.027497,1,0.517,0.5,0.517,0
-0.044221,0.027597,1,0.518,0.5,0.518,0
-0.043224,0.027698,1,0.519,0.5,0.519,0
-0.042227,0.027798,1,0.52,0.5,0.52,0
-0.04123,0.027899,1,0.521,0.5,0.521,0
-0.040233,0.027999,1,0.522,0.5,0.522,0
-0.039236,0.0281,1,0.523,0.5,0.523,0
-0.038238,0.0282,1,0.524,0.5,0.524,0
-0.037239,0.0283,1,0.525,0.5,0.525,0
-0.03624,0.028401,1,0.526,0.5,0.526,0
-0.035241,0.028501,1,0.527,0.5,0.527,0
-0.034241,0.028602,1,0.528,0.5,0.528,0
-0.033241,0.028703,1,0.529,0.5,0.529,0
-0.03224,0.028803,1,0.53,0.5,0.53,0
-0.03124,0.028904,1,0.531,0.5,0.531,0
-0.030239,0.029003,1,0.532,0.5,0.532,0
-0.029237,0.029104,1,0.533,0.5,0.533,0
-0.028235,0.029205,1,0.534,0.5,0.534,0
-0.027233,0.029305,1,0.535,0.5,0.535,0
-0.02623,0.029406,1,0.536,0.5,0.536,0
-0.025226,0.029507,1,0.537,0.5,0.537,0
-0.024223,0.029607,1,0.538,0.5,0.538,0
-0.023219,0.029708,1,0.539,0.5,0.539,0
-0.022214,0.029807,1,0.54,0.5,0.54,0
-0.02121,0.029908,1,0.541,0.5,0.541,0
-0.020205,0.030009,1,0.542,0.5,0.542,0
-0.0192,0.030109,1,0.543,0.5,0.543,0
-0.018193,0.030209,1,0.544,0.5,0.544,0
-0.017186,0.03031,1,0.545,0.5,0.545,0
-0.01618,0.03041,1,0.546,0.5,0.546,0
-0.015173,0.030511,1,0.547,0.5,0.547,0
-0.014165,0.030611,1,0.548,0.5,0.548,0
-0.013156,0.030711,1,0.549,0.5,0.549,0
-0.012148,0.030812,1,0.55,0.5,0.55,0
-0.011139,0.030912,1,0.551,0.5,0.551,0
-0.010129,0.031012,1,0.552,0.5,0.552,0
-0.0091183,0.031112,1,0.553,0.5,0.553,0
-0.008108,0.031212,1,0.554,0.5,0.554,0
-0.0070981,0.031312,1,0.555,0.5,0.555,0
-0.0060859,0.031412,1,0.556,0.5,0.556,0
-0.0050736,0.031512,1,0.557,0.5,0.557,0
-0.0040613,0.031613,1,0.558,0.5,0.558,0
-0.0030482,0.031713,1,0.559,0.5,0.559,0
-0.0020338,0.031812,1,0.56,0.5,0.56,0
-0.0010195,0.031912,1,0.561,0.5,0.561,0
-5.1907e-06,0.032012,1,0.562,0.5,0.562,0
0.0010101,0.032112,1,0.563,0.5,0.563,0
0.0020262,0.032211,1,0.564,0.5,0.564,0
0.0030423,0.032311,1,0.565,0.5,0.565,0
0.0040584,0.032411,1,0.566,0.5,0.566,0
0.0050758,0.03251,1,0.567,0.5,0.567,0
0.006094,0.03261,1,0.568,0.5,0.568,0
0.0071121,0.032709,1,0.569,0.5,0.569,0
0.0081303,0.032809,1,0.57,0.5,0.57,0
0.0091499,0.032908,1,0.571,0.5,0.571,0
0.01017,0.033007,1,0.572,0.5,0.572,0
0.01119,0.033106,1,0.573,0.5,0.573,0
0.012211,0.033205,1,0.574,0.5,0.574,0
0.013233,0.033304,1,0.575,0.5,0.575,0
0.014255,0.033403,1,0.576,0.5,0.576,0
0.015278,0.033503,1,0.577,0.5,0.577,0
0.0163,0.033602,1,0.578,0.5,0.578,0
0.017325,0.033699,1,0.579,0.5,0.579,0
0.01835,0.033798,1,0.58,0.5,0.58,0
0.019374,0.033897,1,0.581,0.5,0.581,0
0.020399,0.033996,1,0.582,0.5,0.582,0
0.021426,0.034094,1,0.583,0.5,0.583,0
0.022453,0.034193,1,0.584,0.5,0.584,0
0.023481,0.034291,1,0.585,0.5,0.585,0
0.024509,0.034388,1,0.586,0.5,0.586,0
0.025539,0.034486,1,0.587,0.5,0.587,0
0.026568,0.034584,1,0.588,0.5,0.588,0
0.027598,0.034682,1,0.589,0.5,0.589,0
0.028628,0.03478,1,0.59,0.5,0.59,0
0.02966,0.034878,1,0.591,0.5,0.591,0
0.030693,0.034975,1,0.592,0.5,0.592,0
0.031725,0.035073,1,0.593,0.5,0.593,0
0.032759,0.035169,1,0.594,0.5,0.594,0
0.033794,0.035266,1,0.595,0.5,0.595,0
0.034829,0.035363,1,0.596,0.5,0.596,0
0.035864,0.03546,1,0.597,0.5,0.597,0
0.0369,0.035557,1,0.598,0.5,0.598,0
0.037938,0.035654,1,0.599,0.5,0.599,0
0.038975,0.03575,1,0.6,0.5,0.6,0
0.040013,0.035847,1,0.601,0.5,0.601,0
0.041053,0.035943,1,0.602,0.5,0.602,0
0.042093,0.036039,1,0.603,0.5,0.603,0
0.043134,0.036135,1,0.604,0.5,0.604,0
0.044174,0.036231,1,0.605,0.5,0.605,0
0.045216,0.036327,1,0.606,0.5,0.606,0
0.04626,0.036422,1,0.607,0.5,0.607,0
0.047303,0.036517,1,0.608,0.5,0.608,0
0.048347,0.036612,1,0.609,0.5,0.609,0
0.049393,0.036707,1,0.61,0.5,0.61,0
0.05044,0.036802,1,0.611,0.5,0.611,0
0.051487,0.036897,1,0.612,0.5,0.612,0
0.052534,0.036991,1,0.613,0.5,0.613,0
0.053583,0.037086,1,0.614,0.5,0.614,0
0.054632,0.03718,1,0.615,0.5,0.615,0
0.055682,0.037274,1,0.616,0.5,0.616,0
0.056732,0.037368,1,0.617,0.5,0.617,0
0.057784,0.037462,1,0.618,0.5,0.618,0
0.058838,0.037555,1,0.619,0.5,0.619,0
0.059891,0.037649,1,0.62,0.5,0.62,0
0.060944,0.037742,1,0.621,0.5,0.621,0
0.062,0.037835,1,0.622,0.5,0.622,0
0.063057,0.037928,1,0.623,0.5,0.623,0
0.064114,0.03802,1,0.624,0.5,0.624,0
0.065171,0.038113,1,0.625,0.5,0.625,0
0.066231,0.038205,1,0.626,0.5,0.626,0
0.067292,0.038297,1,0.627,0.5,0.627,0
0.068352,0.038389,1,0.628,0.5,0.628,0
0.069413,0.038481,1,0.629,0.5,0.629,0
0.070477,0.038572,1,0.63,0.5,0.63,0
0.07154,0.038663,1,0.631,0.5,0.631,0
0.072604,0.038754,1,0.632,0.5,0.632,0
0.073669,0.038844,1,0.633,0.5,0.633,0
0.074736,0.038934,1,0.634,0.5,0.634,0
0.075804,0.039025,1,0.635,0.5,0.635,0
0.076871,0.039115,1,0.636,0.5,0.636,0
0.07794,0.039205,1,0.637,0.5,0.637,0
0.079012,0.039294,1,0.638,0.5,0.638,0
0.080083,0.039384,1,0.639,0.5,0.639,0
0.081154,0.039473,1,0.64,0.5,0.64,0
0.082228,0.039562,1,0.641,0.5,0.641,0
0.083304,0.03965,1,0.642,0.5,0.642,0
0.08438,0.039739,1,0.643,0.5,0.643,0
0.085456,0.039827,1,0.644,0.5,0.644,0
0.086533,0.039915,1,0.645,0.5,0.645,0
0.087613,0.040003,1,0.646,0.5,0.646,0
0.088693,0.04009,1,0.647,0.5,0.647,0
0.089772,0.040178,1,0.648,0.5,0.648,0
0.090855,0.040264,1,0.649,0.5,0.649,0
0.09194,0.04035,1,0.65,0.5,0.65,0
0.093024,0.040437,1,0.651,0.5,0.651,0
0.094108,0.040523,1,0.652,0.5,0.652,0
0.095195,0.040609,1,0.653,0.5,0.653,0
0.096284,0.040694,1,0.654,0.5,0.654,0
0.097373,0.040779,1,0.655,0.5,0.655,0
0.098462,0.040865,1,0.656,0.5,0.656,0
0.099555,0.040949,1,0.657,0.5,0.657,0
0.10065,0.041033,1,0.658,0.5,0.658,0
0.10174,0.041118,1,0.659,0.5,0.659,0
0.10284,0.041202,1,0.66,0.5,0.66,0
0.10393,0.041285,1,0.661,0.5,0.661,0
0.10503,0.041368,1,0.662,0.5,0.662,0
0.10613,0.041451,1,0.663,0.5,0.663,0
0.10723,0.041534,1,0.664,0.5,0.664,0
0.10833,0.041616,1,0.665,0.5,0.665,0
0.10943,0.041697,1,0.666,0.5,0.666,0
0.11054,0.041779,1,0.667,0.5,0.667,0
0.11164,0.04186,1,0.668,0.5,0.668,0
0.11275,0.041941,1,0.669,0.5,0.669,0
0.11386,0.042022,1,0.67,0.5,0.67,0
0.11497,0.042102,1,0.671,0.5,0.671,0
0.11608,0.042183,1,0.672,0.5,0.672,0
0.11719,0.042262,1,0.673,0.5,0.673,0
0.11831,0.042341,1,0.674,0.5,0.674,0
0.11942,0.04242,1,0.675,0.5,0.675,0
0.12054,0.042499,1,0.676,0.5,0.676,0
0.12165,0.042577,1,0.677,0.5,0.677,0
0.12277,0.042655,1,0.678,0.5,0.678,0
0.12389,0.042733,1,0.679,0.5,0.679,0
0.12501,0.04281,1,0.68,0.5,0.68,0
0.12614,0.042886,1,0.681,0.5,0.681,0
0.12727,0.042963,1,0.682,0.5,0.682,0
0.12839,0.04304,1,0.683,0.5,0.683,0
0.12952,0.043115,1,0.684,0.5,0.684,0
0.13065,0.04319,1,0.685,0.5,0.685,0
0.13178,0.043265,1,0.686,0.5,0.686,0
0.13291,0.04334,1,0.687,0.5,0.687,0
0.13405,0.043415,1,0.688,0.5,0.688,0
0.13518,0.043488,1,0.689,0.5,0.689,0
0.13632,0.043562,1,0.69,0.5,0.69,0
0.13746,0.043635,1,0.691,0.5,0.691,0
0.1386,0.043708,1,0.692,0.5,0.692,0
0.13974,0.04378,1,0.693,0.5,0.693,0
0.14089,0.043852,1,0.694,0.5,0.694,0
0.14203,0.043924,1,0.695,0.5,0.695,0
0.14318,0.043994,1,0.696,0.5,0.696,0
0.14433,0.044065,1,0.697,0.5,0.697,0
0.14548,0.044135,1,0.698,0.5,0.698,0
0.14663,0.044206,1,0.699,0.5,0.699,0
0.14778,0.044275,1,0.7,0.5,0.7,0
0.14894,0.044344,1,0.701,0.5,0.701,0
0.1501,0.044413,1,0.702,0.5,0.702,0
0.15125,0.044481,1,0.703,0.5,0.703,0
0.15242,0.044548,1,0.704,0.5,0.704,0
0.15358,0.044615,1,0.705,0.5,0.705,0
0.15474,0.044682,1,0.706,0.5,0.706,0
0.15591,0.044749,1,0.707,0.5,0.707,0
0.15708,0.044814,1,0.708,0.5,0.708,0
0.15825,0.04488,1,0.709,0.5,0.709,0
0.15942,0.044946,1,0.71,0.5,0.71,0
0.16059,0.04501,1,0.711,0.5,0.711,0
0.16176,0.045073,1,0.712,0.5,0.712,0
0.16294,0.045137,1,0.713,0.5,0.713,0
0.16412,0.0452,1,0.714,0.5,0.714,0
0.1653,0.045264,1,0.715,0.5,0.715,0
0.16648,0.045325,1,0.716,0.5,0.716,0
0.16767,0.045387,1,0.717,0.5,0.717,0
0.16885,0.045449,1,0.718,0.5,0.718,0
0.17004,0.045509,1,0.719,0.5,0.719,0
0.17123,0.045569,1,0.72,0.5,0.72,0
0.17242,0.045628,1,0.721,0.5,0.721,0
0.17361,0.045688,1,0.722,0.5,0.722,0
0.17481,0.045747,1,0.723,0.5,0.723,0
0.17601,0.045805,1,0.724,0.5,0.724,0
0.17721,0.045863,1,0.725,0.5,0.725,0
0.17841,0.04592,1,0.726,0.5,0.726,0
0.17961,0.045976,1,0.727,0.5,0.727,0
0.18082,0.046032,1,0.728,0.5,0.728,0
0.18202,0.046088,1,0.729,0.5,0.729,0
0.18323,0.046144,1,0.73,0.5,0.73,0
0.18444,0.046198,1,0.731,0.5,0.731,0
0.18565,0.046252,1,0.732,0.5,0.732,0
0.18687,0.046305,1,0.733,0.5,0.733,0
0.18808,0.046359,1,0.734,0.5,0.734,0
0.1893,0.04641,1,0.735,0.5,0.735,0
0.19052,0.046461,1,0.736,0.5,0.736,0
0.19175,0.046512,1,0.737,0.5,0.737,0
0.19297,0.046564,1,0.738,0.5,0.738,0
0.19419,0.046613,1,0.739,0.5,0.739,0
0.19542,0.046662,1,0.74,0.5,0.74,0
0.19665,0.046712,1,0.741,0.5,0.741,0
0.19788,0.046761,1,0.742,0.5,0.742,0
0.19912,0.046807,1,0.743,0.5,0.743,0
0.20035,0.046853,1,0.744,0.5,0.744,0
0.20159,0.0469,1,0.745,0.5,0.745,0
0.20283,0.046947,1,0.746,0.5,0.746,0
0.20407,0.046991,1,0.747,0.5,0.747,0
0.20532,0.047035,1,0.748,0.5,0.748,0
0.20656,0.04708,1,0.749,0.5,0.749,0
0.2078,0.047124,1,0.75,0.5,0.75,0
0.20906,0.047165,1,0.751,0.5,0.751,0
0.21031,0.047207,1,0.752,0.5,0.752,0
0.21156,0.047248,1,0.753,0.5,0.753,0
0.21281,0.04729,1,0.754,0.5,0.754,0
0.21407,0.047329,1,0.755,0.5,0.755,0
0.21533,0.047368,1,0.756,0.5,0.756,0
0.21659,0.047407,1,0.757,0.5,0.757,0
0.21785,0.047445,1,0.758,0.5,0.758,0
0.21911,0.047481,1,0.759,0.5,0.759,0
0.22038,0.047518,1,0.76,0.5,0.76,0
0.22164,0.047554,1,0.761,0.5,0.761,0
0.22291,0.047589,1,0.762,0.5,0.762,0
0.22418,0.047623,1,0.763,0.5,0.763,0
0.22545,0.047656,1,0.764,0.5,0.764,0
0.22673,0.047689,1,0.765,0.5,0.765,0
0.228,0.047721,1,0.766,0.5,0.766,0
0.22928,0.047752,1,0.767,0.5,0.767,0
0.23056,0.047782,1,0.768,0.5,0.768,0
0.23183,0.047813,1,0.769,0.5,0.769,0
0.23311,0.047842,1,0.77,0.5,0.77,0
0.2344,0.047869,1,0.771,0.5,0.771,0
0.23568,0.047897,1,0.772,0.5,0.772,0
0.23696,0.047924,1,0.773,0.5,0.773,0
0.23825,0.047949,1,0.774,0.5,0.774,0
0.23954,0.047973,1,0.775,0.5,0.775,0
0.24083,0.047997,1,0.776,0.5,0.776,0
0.24212,0.048021,1,0.777,0.5,0.777,0
0.24341,0.048043,1,0.778,0.5,0.778,0
0.2447,0.048064,1,0.779,0.5,0.779,0
0.246,0.048085,1,0.78,0.5,0.78,0
0.24729,0.048106,1,0.781,0.5,0.781,0
0.24859,0.048123,1,0.782,0.5,0.782,0
0.24989,0.04814,1,0.783,0.5,0.783,0
0.25118,0.048158,1,0.784,0.5,0.784,0
0.25248,0.048175,1,0.785,0.5,0.785,0
0.25378,0.048189,1,0.786,0.5,0.786,0
0.25508,0.048203,1,0.787,0.5,0.787,0
0.25638,0.048217,1,0.788,0.5,0.788,0
0.25768,0.04823,1,0.789,0.5,0.789,0
0.25899,0.048239,1,0.79,0.5,0.79,0
0.26029,0.048249,1,0.791,0.5,0.791,0
0.26159,0.048259,1,0.792,0.5,0.792,0
0.2629,0.048269,1,0.793,0.5,0.793,0
0.2642,0.048275,1,0.794,0.5,0.794,0
0.2655,0.04828,1,0.795,0.5,0.795,0
0.26681,0.048286,1,0.796,0.5,0.796,0
0.26811,0.04829,1,0.797,0.5,0.797,0
0.26942,0.048292,1,0.798,0.5,0.798,0
0.27073,0.048294,1,0.799,0.5,0.799,0
0.27203,0.048296,1,0.8,0.5,0.8,0
0.27334,0.048296,1,0.801,0.5,0.801,0
0.27464,0.048294,1,0.802,0.5,0.802,0
0.27594,0.048291,1,0.803,0.5,0.803,0
0.27725,0.048288,1,0.804,0.5,0.804,0
0.27855,0.048284,1,0.805,0.5,0.805,0
0.27985,0.048277,1,0.806,0.5,0.806,0
0.28116,0.048269,1,0.807,0.5,0.807,0
0.28246,0.048262,1,0.808,0.5,0.808,0
0.28376,0.048253,1,0.809,0.5,0.809,0
0.28506,0.048241,1,0.81,0.5,0.81,0
0.28636,0.048229,1,0.811,0.5,0.811,0
0.28766,0.048217,1,0.812,0.5,0.812,0
0.28896,0.048202,1,0.813,0.5,0.813,0
0.29025,0.048185,1,0.814,0.5,0.814,0
0.29155,0.048168,1,0.815,0.5,0.815,0
0.29284,0.048151,1,0.816,0.5,0.816,0
0.29414,0.048131,1,0.817,0.5,0.817,0
0.29543,0.048108,1,0.818,0.5,0.818,0
0.29671,0.048086,1,0.819,0.5,0.819,0
0.298,0.048064,1,0.82,0.5,0.82,0
0.29929,0.048038,1,0.821,0.5,0.821,0
0.30057,0.048011,1,0.822,0.5,0.822,0
0.30185,0.047983,1,0.823,0.5,0.823,0
0.30313,0.047956,1,0.824,0.5,0.824,0
0.3044,0.047924,1,0.825,0.5,0.825,0
0.30568,0.047891,1,0.826,0.5,0.826,0
0.30695,0.047857,1,0.827,0.5,0.827,0
0.30822,0.047824,1,0.828,0.5,0.828,0
0.30948,0.047785,1,0.829,0.5,0.829,0
0.31074,0.047747,1,0.83,0.5,0.83,0
0.31201,0.047708,1,0.831,0.5,0.831,0
0.31327,0.047669,1,0.832,0.5,0.832,0
0.31452,0.047624,1,0.833,0.5,0.833,0
0.31576,0.047579,1,0.834,0.5,0.834,0
0.31701,0.047533,1,0.835,0.5,0.835,0
0.31826,0.047487,1,0.836,0.5,0.836,0
0.31949,0.047436,1,0.837,0.5,0.837,0
0.32072,0.047384,1,0.838,0.5,0.838,0
0.32196,0.047333,1,0.839,0.5,0.839,0
0.32319,0.047281,1,0.84,0.5,0.84,0
0.32441,0.047223,1,0.841,0.5,0.841,0
0.32562,0.047165,1,0.842,0.5,0.842,0
0.32684,0.047107,1,0.843,0.5,0.843,0
0.32805,0.047046,1,0.844,0.5,0.844,0
0.32925,0.046981,1,0.845,0.5,0.845,0
0.33044,0.046917,1,0.846,0.5,0.846,0
0.33164,0.046852,1,0.847,0.5,0.847,0
0.33283,0.046785,1,0.848,0.5,0.848,0
0.33401,0.046713,1,0.849,0.5,0.849,0
0.33518,0.046641,1,0.85,0.5,0.85,0
0.33636,0.046569,1,0.851,0.5,0.851,0
0.33753,0.046493,1,0.852,0.5,0.852,0
0.33868,0.046415,1,0.853,0.5,0.853,0
0.33983,0.046336,1,0.854,0.5,0.854,0
0.34098,0.046257,1,0.855,0.5,0.855,0
0.34212,0.046174,1,0.856,0.5,0.856,0
0.34325,0.046087,1,0.857,0.5,0.857,0
0.34438,0.046,1,0.858,0.5,0.858,0
0.34551,0.045913,1,0.859,0.5,0.859,0
0.34661,0.045821,1,0.86,0.5,0.86,0
0.34771,0.045727,1,0.861,0.5,0.861,0
0.34881,0.045633,1,0.862,0.5,0.862,0
0.34991,0.045538,1,0.863,0.5,0.863,0
0.35099,0.045438,1,0.864,0.5,0.864,0
0.35206,0.045335,1,0.865,0.5,0.865,0
0.35313,0.045232,1,0.866,0.5,0.866,0
0.3542,0.045129,1,0.867,0.5,0.867,0
0.35524,0.04502,1,0.868,0.5,0.868,0
0.35628,0.044909,1,0.869,0.5,0.869,0
0.35732,0.044798,1,0.87,0.5,0.87,0
0.35835,0.044687,1,0.871,0.5,0.871,0
0.35936,0.044568,1,0.872,0.5,0.872,0
0.36036,0.044448,1,0.873,0.5,0.873,0
0.36137,0.044328,1,0.874,0.5,0.874,0
0.36237,0.044208,1,0.875,0.5,0.875,0
0.36334,0.044079,1,0.876,0.5,0.876,0
0.36431,0.043951,1,0.877,0.5,0.877,0
0.36527,0.043822,1,0.878,0.5,0.878,0
0.36624,0.043693,1,0.879,0.5,0.879,0
0.36717,0.043554,1,0.88,0.5,0.88,0
0.3681,0.043416,1,0.881,0.5,0.881,0
0.36904,0.043277,1,0.882,0.5,0.882,0
0.36996,0.043137,1,0.883,0.5,0.883,0
0.37085,0.04299,1,0.884,0.5,0.884,0
0.37175,0.042842,1,0.885,0.5,0.885,0
0.37264,0.042694,1,0.886,0.5,0.886,0
0.37353,0.042543,1,0.887,0.5,0.887,0
0.37438,0.042384,1,0.888,0.5,0.888,0
0.37524,0.042225,1,0.889,0.5,0.889,0
0.3761,0.042066,1,0.89,0.5,0.89,0
0.37694,0.041903,1,0.891,0.5,0.891,0
0.37777,0.041734,1,0.892,0.5,0.892,0
0.37859,0.041564,1,0.893,0.5,0.893,0
0.37941,0.041394,1,0.894,0.5,0.894,0
0.38022,0.041219,1,0.895,0.5,0.895,0
0.38101,0.041037,1,0.896,0.5,0.896,0
0.38181,0.040855,1,0.897,0.5,0.897,0
0.3826,0.040673,1,0.898,0.5,0.898,0
0.38337,0.040483,1,0.899,0.5,0.899,0
0.38414,0.040288,1,0.9,0.5,0.9,0
0.38491,0.040093,1,0.901,0.5,0.901,0
0.38568,0.039898,1,0.902,0.5,0.902,0
0.38643,0.039693,1,0.903,0.5,0.903,0
0.38718,0.039484,1,0.904,0.5,0.904,0
0.38794,0.039274,1,0.905,0.5,0.905,0
0.38869,0.039064,1,0.906,0.5,0.906,0
0.38944,0.038842,1,0.907,0.5,0.907,0
0.39019,0.038616,1,0.908,0.5,0.908,0
0.39094,0.03839,1,0.909,0.5,0.909,0
0.39169,0.038164,1,0.91,0.5,0.91,0
0.39246,0.037923,1,0.911,0.5,0.911,0
0.39322,0.037679,1,0.912,0.5,0.912,0
0.39399,0.037435,1,0.913,0.5,0.913,0
0.39476,0.037191,1,0.914,0.5,0.914,0
0.39557,0.036928,1,0.915,0.5,0.915,0
0.39638,0.036663,1,0.916,0.5,0.916,0
0.3972,0.036398,1,0.917,0.5,0.917,0
0.39802,0.036132,1,0.918,0.5,0.918,0
0.39891,0.035844,1,0.919,0.5,0.919,0
0.39979,0.035557,1,0.92,0.5,0.92,0
0.40068,0.035269,1,0.921,0.5,0.921,0
0.40159,0.034979,1,0.922,0.5,0.922,0
0.40261,0.034664,1,0.923,0.5,0.923,0
0.40363,0.034349,1,0.924,0.5,0.924,0
0.40465,0.034035,1,0.925,0.5,0.925,0
0.40571,0.033714,1,0.926,0.5,0.926,0
0.40691,0.033371,1,0.927,0.5,0.927,0
0.4081,0.033027,1,0.928,0.5,0.928,0
0.4093,0.032684,1,0.929,0.5,0.929,0
0.41058,0.032332,1,0.93,0.5,0.93,0
0.41203,0.031955,1,0.931,0.5,0.931,0
0.41349,0.031579,1,0.932,0.5,0.932,0
0.41495,0.031203,1,0.933,0.5,0.933,0
0.41653,0.030812,1,0.934,0.5,0.934,0
0.41832,0.030401,1,0.935,0.5,0.935,0
0.4201,0.02999,1,0.936,0.5,0.936,0
0.42188,0.029579,1,0.937,0.5,0.937,0
0.4239,0.029148,1,0.938,0.5,0.938,0
0.42613,0.028699,1,0.939,0.5,0.939,0
0.42835,0.02825,1,0.94,0.5,0.94,0
0.43058,0.027801,1,0.941,0.5,0.941,0
0.43313,0.027329,1,0.942,0.5,0.942,0
0.4359,0.026841,1,0.943,0.5,0.943,0
0.43866,0.026353,1,0.944,0.5,0.944,0
0.44143,0.025865,1,0.945,0.5,0.945,0
0.44468,0.025351,1,0.946,0.5,0.946,0
0.44813,0.024824,1,0.947,0.5,0.947,0
0.45158,0.024297,1,0.948,0.5,0.948,0
0.45503,0.02377,1,0.949,0.5,0.949,0
0.4591,0.023215,1,0.95,0.5,0.95,0
0.46334,0.022651,1,0.951,0.5,0.951,0
0.46759,0.022086,1,0.952,0.5,0.952,0
0.47184,0.021522,1,0.953,0.5,0.953,0
0.47693,0.02093,1,0.954,0.5,0.954,0
0.48213,0.020335,1,0.955,0.5,0.955,0
0.48733,0.019739,1,0.956,0.5,0.956,0
0.49252,0.019142,1,0.957,0.5,0.957,0
0.49875,0.018522,1,0.958,0.5,0.958,0
0.50501,0.0179,1,0.959,0.5,0.959,0
0.51127,0.017278,1,0.96,0.5,0.96,0
0.51763,0.016657,1,0.961,0.5,0.961,0
0.52508,0.016021,1,0.962,0.5,0.962,0
0.53253,0.015385,1,0.963,0.5,0.963,0
0.53999,0.014749,1,0.964,0.5,0.964,0
0.54764,0.014113,1,0.965,0.5,0.965,0
0.55636,0.013475,1,0.966,0.5,0.966,0
0.56509,0.012838,1,0.967,0.5,0.967,0
0.57382,0.0122,1,0.968,0.5,0.968,0
0.58289,0.011569,1,0.969,0.5,0.969,0
0.59293,0.010947,1,0.97,0.5,0.97,0
0.60297,0.010325,1,0.971,0.5,0.971,0
0.61302,0.0097038,1,0.972,0.5,0.972,0
0.62351,0.0090943,1,0.973,0.5,0.973,0
0.63487,0.0085081,1,0.974,0.5,0.974,0
0.64623,0.0079218,1,0.975,0.5,0.975,0
0.65759,0.0073355,1,0.976,0.5,0.976,0
0.66949,0.0067767,1,0.977,0.5,0.977,0
0.68208,0.0062441,1,0.978,0.5,0.978,0
0.69466,0.0057115,1,0.979,0.5,0.979,0
0.70724,0.0051788,1,0.98,0.5,0.98,0
0.7204,0.0046884,1,0.981,0.5,0.981,0
0.73408,0.0042352,1,0.982,0.5,0.982,0
0.74775,0.0037821,1,0.983,0.5,0.983,0
0.76143,0.0033289,1,0.984,0.5,0.984,0
0.77561,0.002933,1,0.985,0.5,0.985,0
0.79012,0.0025667,1,0.986,0.5,0.986,0
0.80464,0.0022003,1,0.987,0.5,0.987,0
0.81915,0.001834,1,0.988,0.5,0.988,0
0.83405,0.0015505,1,0.989,0.5,0.989,0
0.84909,0.0012994,1,0.99,0.5,0.99,0
0.86413,0.0010483,1,0.991,0.5,0.991,0
0.87918,0.0007972,1,0.992,0.5,0.992,0
0.89436,0.00062465,1,0.993,0.5,0.993,0
0.90957,0.00047026,1,0.994,0.5,0.994,0
0.92479,0.00031589,1,0.995,0.5,0.995,0
0.94001,0.00016151,1,0.996,0.5,0.996,0
0.95501,0.00011453,1,0.997,0.5,0.997,0
0.96999,7.8683e-05,1,0.998,0.5,0.998,0
0.98497,4.2842e-05,1,0.999,0.5,0.999,0
0.99995,7e-06,1,1,0.5,1,0


==> re1000-2d-p1-128-strong-bc-uy-horizontal-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-5e-06,-4e-05,1,0,0,0.5,0
1.3689e-05,0.0074067,1,0.001,0.001,0.5,0
3.2378e-05,0.014853,1,0.002,0.002,0.5,0
5.1068e-05,0.0223,1,0.003,0.003,0.5,0
7.1658e-05,0.029704,1,0.004,0.004,0.5,0
0.00011057,0.036694,1,0.005,0.005,0.5,0
0.00014949,0.043684,1,0.006,0.006,0.5,0
0.0001884,0.050673,1,0.007,0.007,0.5,0
0.00023178,0.057552,1,0.008,0.008,0.5,0
0.00028911,0.064104,1,0.009,0.009,0.5,0
0.00034644,0.070657,1,0.01,0.01,0.5,0
0.00040378,0.077209,1,0.011,0.011,0.5,0
0.00046068,0.083636,1,0.012,0.012,0.5,0
0.00051649,0.089745,1,0.013,0.013,0.5,0
0.00057231,0.095853,1,0.014,0.014,0.5,0
0.00062812,0.10196,1,0.015,0.015,0.5,0
0.00068435,0.10791,1,0.016,0.016,0.5,0
0.00073863,0.11359,1,0.017,0.017,0.5,0
0.0007929,0.11928,1,0.018,0.018,0.5,0
0.00084718,0.12496,1,0.019,0.019,0.5,0
0.00089329,0.13044,1,0.02,0.02,0.5,0
0.00093014,0.1357,1,0.021,0.021,0.5,0
0.000967,0.14096,1,0.022,0.022,0.5,0
0.0010039,0.14621,1,0.023,0.023,0.5,0
0.0010312,0.15125,1,0.024,0.024,0.5,0
0.0010512,0.1561,1,0.025,0.025,0.5,0
0.0010712,0.16095,1,0.026,0.026,0.5,0
0.0010911,0.1658,1,0.027,0.027,0.5,0
0.001093,0.1704,1,0.028,0.028,0.5,0
0.0010853,0.17485,1,0.029,0.029,0.5,0
0.0010776,0.17931,1,0.03,0.03,0.5,0
0.0010699,0.18377,1,0.031,0.031,0.5,0
0.0010437,0.18795,1,0.032,0.032,0.5,0
0.0010099,0.19204,1,0.033,0.033,0.5,0
0.00097607,0.19613,1,0.034,0.034,0.5,0
0.00094227,0.20021,1,0.035,0.035,0.5,0
0.00088168,0.20401,1,0.036,0.036,0.5,0
0.00081614,0.20775,1,0.037,0.037,0.5,0
0.0007506,0.21148,1,0.038,0.038,0.5,0
0.00068506,0.21522,1,0.039,0.039,0.5,0
0.00059345,0.21866,1,0.04,0.04,0.5,0
0.00049798,0.22208,1,0.041,0.041,0.5,0
0.00040251,0.22549,1,0.042,0.042,0.5,0
0.00030609,0.2289,1,0.043,0.043,0.5,0
0.00017987,0.23202,1,0.044,0.044,0.5,0
5.3655e-05,0.23515,1,0.045,0.045,0.5,0
-7.2561e-05,0.23827,1,0.046,0.046,0.5,0
-0.00020139,0.24136,1,0.047,0.047,0.5,0
-0.00035654,0.24422,1,0.048,0.048,0.5,0
-0.00051168,0.24708,1,0.049,0.049,0.5,0
-0.00066683,0.24993,1,0.05,0.05,0.5,0
-0.0008278,0.25274,1,0.051,0.051,0.5,0
-0.0010095,0.25536,1,0.052,0.052,0.5,0
-0.0011912,0.25798,1,0.053,0.053,0.5,0
-0.001373,0.2606,1,0.054,0.054,0.5,0
-0.0015615,0.26315,1,0.055,0.055,0.5,0
-0.0017684,0.26556,1,0.056,0.056,0.5,0
-0.0019753,0.26797,1,0.057,0.057,0.5,0
-0.0021821,0.27038,1,0.058,0.058,0.5,0
-0.0023973,0.27271,1,0.059,0.059,0.5,0
-0.0026246,0.27494,1,0.06,0.06,0.5,0
-0.002852,0.27716,1,0.061,0.061,0.5,0
-0.0030793,0.27939,1,0.062,0.062,0.5,0
-0.0033154,0.28154,1,0.063,0.063,0.5,0
-0.0035622,0.2836,1,0.064,0.064,0.5,0
-0.003809,0.28566,1,0.065,0.065,0.5,0
-0.0040558,0.28772,1,0.066,0.066,0.5,0
-0.004311,0.28971,1,0.067,0.067,0.5,0
-0.0045718,0.29163,1,0.068,0.068,0.5,0
-0.0048327,0.29355,1,0.069,0.069,0.5,0
-0.0050936,0.29548,1,0.07,0.07,0.5,0
-0.0053626,0.29732,1,0.071,0.071,0.5,0
-0.0056367,0.29912,1,0.072,0.072,0.5,0
-0.0059108,0.30092,1,0.073,0.073,0.5,0
-0.006185,0.30272,1,0.074,0.074,0.5,0
-0.0064653,0.30443,1,0.075,0.075,0.5,0
-0.0067475,0.30613,1,0.076,0.076,0.5,0
-0.0070296,0.30782,1,0.077,0.077,0.5,0
-0.0073117,0.30951,1,0.078,0.078,0.5,0
-0.0076008,0.31112,1,0.079,0.079,0.5,0
-0.0078909,0.31272,1,0.08,0.08,0.5,0
-0.0081809,0.31431,1,0.081,0.081,0.5,0
-0.008471,0.31591,1,0.082,0.082,0.5,0
-0.0087642,0.31742,1,0.083,0.083,0.5,0
-0.0090575,0.31893,1,0.084,0.084,0.5,0
-0.0093509,0.32044,1,0.085,0.085,0.5,0
-0.0096434,0.32195,1,0.086,0.086,0.5,0
-0.0099401,0.32338,1,0.087,0.087,0.5,0
-0.010237,0.32481,1,0.088,0.088,0.5,0
-0.010534,0.32624,1,0.089,0.089,0.5,0
-0.01083,0.32765,1,0.09,0.09,0.5,0
-0.011126,0.32901,1,0.091,0.091,0.5,0
-0.011422,0.33036,1,0.092,0.092,0.5,0
-0.011718,0.33172,1,0.093,0.093,0.5,0
-0.012013,0.33306,1,0.094,0.094,0.5,0
-0.012309,0.33434,1,0.095,0.095,0.5,0
-0.012605,0.33562,1,0.096,0.096,0.5,0
-0.012902,0.3369,1,0.097,0.097,0.5,0
-0.013197,0.33815,1,0.098,0.098,0.5,0
-0.013489,0.33936,1,0.099,0.099,0.5,0
-0.013782,0.34057,1,0.1,0.1,0.5,0
-0.014075,0.34178,1,0.101,0.101,0.5,0
-0.014365,0.34296,1,0.102,0.102,0.5,0
-0.014655,0.3441,1,0.103,0.103,0.5,0
-0.014946,0.34524,1,0.104,0.104,0.5,0
-0.015236,0.34637,1,0.105,0.105,0.5,0
-0.015523,0.34747,1,0.106,0.106,0.5,0
-0.015808,0.34854,1,0.107,0.107,0.5,0
-0.016093,0.34961,1,0.108,0.108,0.5,0
-0.016378,0.35067,1,0.109,0.109,0.5,0
-0.01666,0.35169,1,0.11,0.11,0.5,0
-0.016941,0.35269,1,0.111,0.111,0.5,0
-0.017222,0.35368,1,0.112,0.112,0.5,0
-0.017503,0.35467,1,0.113,0.113,0.5,0
-0.017779,0.35561,1,0.114,0.114,0.5,0
-0.018054,0.35652,1,0.115,0.115,0.5,0
-0.018328,0.35744,1,0.116,0.116,0.5,0
-0.018602,0.35836,1,0.117,0.117,0.5,0
-0.018872,0.35922,1,0.118,0.118,0.5,0
-0.019141,0.36005,1,0.119,0.119,0.5,0
-0.019411,0.36089,1,0.12,0.12,0.5,0
-0.019681,0.36173,1,0.121,0.121,0.5,0
-0.019944,0.3625,1,0.122,0.122,0.5,0
-0.020206,0.36326,1,0.123,0.123,0.5,0
-0.020468,0.36402,1,0.124,0.124,0.5,0
-0.02073,0.36478,1,0.125,0.125,0.5,0
-0.020986,0.36546,1,0.126,0.126,0.5,0
-0.021242,0.36614,1,0.127,0.127,0.5,0
-0.021499,0.36682,1,0.128,0.128,0.5,0
-0.021754,0.36749,1,0.129,0.129,0.5,0
-0.022003,0.36808,1,0.13,0.13,0.5,0
-0.022252,0.36868,1,0.131,0.131,0.5,0
-0.022501,0.36928,1,0.132,0.132,0.5,0
-0.022748,0.36986,1,0.133,0.133,0.5,0
-0.022991,0.37037,1,0.134,0.134,0.5,0
-0.023233,0.37088,1,0.135,0.135,0.5,0
-0.023476,0.37139,1,0.136,0.136,0.5,0
-0.023717,0.37187,1,0.137,0.137,0.5,0
-0.023951,0.3723,1,0.138,0.138,0.5,0
-0.024186,0.37273,1,0.139,0.139,0.5,0
-0.02442,0.37315,1,0.14,0.14,0.5,0
-0.024652,0.37355,1,0.141,0.141,0.5,0
-0.024881,0.37389,1,0.142,0.142,0.5,0
-0.02511,0.37423,1,0.143,0.143,0.5,0
-0.025338,0.37456,1,0.144,0.144,0.5,0
-0.025563,0.37486,1,0.145,0.145,0.5,0
-0.025783,0.37512,1,0.146,0.146,0.5,0
-0.026003,0.37537,1,0.147,0.147,0.5,0
-0.026224,0.37562,1,0.148,0.148,0.5,0
-0.02644,0.37583,1,0.149,0.149,0.5,0
-0.026655,0.37599,1,0.15,0.15,0.5,0
-0.026869,0.37616,1,0.151,0.151,0.5,0
-0.027083,0.37632,1,0.152,0.152,0.5,0
-0.027292,0.37643,1,0.153,0.153,0.5,0
-0.027498,0.37651,1,0.154,0.154,0.5,0
-0.027704,0.37659,1,0.155,0.155,0.5,0
-0.02791,0.37667,1,0.156,0.156,0.5,0
-0.028111,0.37669,1,0.157,0.157,0.5,0
-0.028311,0.37668,1,0.158,0.158,0.5,0
-0.028512,0.37667,1,0.159,0.159,0.5,0
-0.028712,0.37667,1,0.16,0.16,0.5,0
-0.028905,0.37659,1,0.161,0.161,0.5,0
-0.029097,0.3765,1,0.162,0.162,0.5,0
-0.029288,0.37641,1,0.163,0.163,0.5,0
-0.02948,0.37632,1,0.164,0.164,0.5,0
-0.029667,0.37615,1,0.165,0.165,0.5,0
-0.029853,0.37598,1,0.166,0.166,0.5,0
-0.030039,0.3758,1,0.167,0.167,0.5,0
-0.030225,0.37563,1,0.168,0.168,0.5,0
-0.030402,0.37537,1,0.169,0.169,0.5,0
-0.03058,0.37512,1,0.17,0.17,0.5,0
-0.030758,0.37486,1,0.171,0.171,0.5,0
-0.030936,0.3746,1,0.172,0.172,0.5,0
-0.031108,0.37427,1,0.173,0.173,0.5,0
-0.031281,0.37394,1,0.174,0.174,0.5,0
-0.031454,0.3736,1,0.175,0.175,0.5,0
-0.031625,0.37325,1,0.176,0.176,0.5,0
-0.03179,0.37284,1,0.177,0.177,0.5,0
-0.031955,0.37243,1,0.178,0.178,0.5,0
-0.03212,0.37202,1,0.179,0.179,0.5,0
-0.032284,0.37159,1,0.18,0.18,0.5,0
-0.032444,0.37111,1,0.181,0.181,0.5,0
-0.032604,0.37063,1,0.182,0.182,0.5,0
-0.032764,0.37014,1,0.183,0.183,0.5,0
-0.032921,0.36963,1,0.184,0.184,0.5,0
-0.033074,0.36908,1,0.185,0.185,0.5,0
-0.033226,0.36852,1,0.186,0.186,0.5,0
-0.033379,0.36797,1,0.187,0.187,0.5,0
-0.033529,0.36739,1,0.188,0.188,0.5,0
-0.033677,0.36676,1,0.189,0.189,0.5,0
-0.033826,0.36614,1,0.19,0.19,0.5,0
-0.033974,0.36552,1,0.191,0.191,0.5,0
-0.034118,0.36486,1,0.192,0.192,0.5,0
-0.034259,0.36418,1,0.193,0.193,0.5,0
-0.034401,0.36349,1,0.194,0.194,0.5,0
-0.034542,0.36281,1,0.195,0.195,0.5,0
-0.03468,0.36209,1,0.196,0.196,0.5,0
-0.034818,0.36134,1,0.197,0.197,0.5,0
-0.034955,0.36059,1,0.198,0.198,0.5,0
-0.035092,0.35985,1,0.199,0.199,0.5,0
-0.035224,0.35906,1,0.2,0.2,0.5,0
-0.035355,0.35826,1,0.201,0.201,0.5,0
-0.035486,0.35746,1,0.202,0.202,0.5,0
-0.035617,0.35665,1,0.203,0.203,0.5,0
-0.035745,0.35581,1,0.204,0.204,0.5,0
-0.035873,0.35495,1,0.205,0.205,0.5,0
-0.036,0.3541,1,0.206,0.206,0.5,0
-0.036127,0.35324,1,0.207,0.207,0.5,0
-0.036249,0.35234,1,0.208,0.208,0.5,0
-0.036371,0.35144,1,0.209,0.209,0.5,0
-0.036493,0.35054,1,0.21,0.21,0.5,0
-0.036614,0.34963,1,0.211,0.211,0.5,0
-0.036733,0.34868,1,0.212,0.212,0.5,0
-0.036851,0.34773,1,0.213,0.213,0.5,0
-0.03697,0.34678,1,0.214,0.214,0.5,0
-0.037088,0.34583,1,0.215,0.215,0.5,0
-0.037201,0.34484,1,0.216,0.216,0.5,0
-0.037315,0.34385,1,0.217,0.217,0.5,0
-0.037429,0.34286,1,0.218,0.218,0.5,0
-0.037543,0.34186,1,0.219,0.219,0.5,0
-0.037653,0.34083,1,0.22,0.22,0.5,0
-0.037764,0.3398,1,0.221,0.221,0.5,0
-0.037874,0.33878,1,0.222,0.222,0.5,0
-0.037984,0.33774,1,0.223,0.223,0.5,0
-0.03809,0.33667,1,0.224,0.224,0.5,0
-0.038197,0.33561,1,0.225,0.225,0.5,0
-0.038304,0.33455,1,0.226,0.226,0.5,0
-0.038411,0.33348,1,0.227,0.227,0.5,0
-0.038515,0.33239,1,0.228,0.228,0.5,0
-0.038619,0.33129,1,0.229,0.229,0.5,0
-0.038723,0.3302,1,0.23,0.23,0.5,0
-0.038826,0.3291,1,0.231,0.231,0.5,0
-0.038926,0.32798,1,0.232,0.232,0.5,0
-0.039027,0.32686,1,0.233,0.233,0.5,0
-0.039128,0.32574,1,0.234,0.234,0.5,0
-0.039229,0.32461,1,0.235,0.235,0.5,0
-0.039328,0.32346,1,0.236,0.236,0.5,0
-0.039426,0.32232,1,0.237,0.237,0.5,0
-0.039525,0.32118,1,0.238,0.238,0.5,0
-0.039622,0.32002,1,0.239,0.239,0.5,0
-0.039718,0.31886,1,0.24,0.24,0.5,0
-0.039814,0.3177,1,0.241,0.241,0.5,0
-0.03991,0.31654,1,0.242,0.242,0.5,0
-0.040005,0.31536,1,0.243,0.243,0.5,0
-0.040099,0.31418,1,0.244,0.244,0.5,0
-0.040194,0.313,1,0.245,0.245,0.5,0
-0.040288,0.31182,1,0.246,0.246,0.5,0
-0.04038,0.31063,1,0.247,0.247,0.5,0
-0.040472,0.30944,1,0.248,0.248,0.5,0
-0.040564,0.30825,1,0.249,0.249,0.5,0
-0.040656,0.30705,1,0.25,0.25,0.5,0
-0.040748,0.30585,1,0.251,0.251,0.5,0
-0.040839,0.30464,1,0.252,0.252,0.5,0
-0.04093,0.30344,1,0.253,0.253,0.5,0
-0.04102,0.30223,1,0.254,0.254,0.5,0
-0.041109,0.30102,1,0.255,0.255,0.5,0
-0.041198,0.29981,1,0.256,0.256,0.5,0
-0.041287,0.29859,1,0.257,0.257,0.5,0
-0.041377,0.29738,1,0.258,0.258,0.5,0
-0.041464,0.29616,1,0.259,0.259,0.5,0
-0.041552,0.29494,1,0.26,0.26,0.5,0
-0.04164,0.29372,1,0.261,0.261,0.5,0
-0.041727,0.29249,1,0.262,0.262,0.5,0
-0.041814,0.29127,1,0.263,0.263,0.5,0
-0.041901,0.29004,1,0.264,0.264,0.5,0
-0.041988,0.28882,1,0.265,0.265,0.5,0
-0.042075,0.28759,1,0.266,0.266,0.5,0
-0.042161,0.28637,1,0.267,0.267,0.5,0
-0.042247,0.28514,1,0.268,0.268,0.5,0
-0.042332,0.28391,1,0.269,0.269,0.5,0
-0.042418,0.28268,1,0.27,0.27,0.5,0
-0.042502,0.28145,1,0.271,0.271,0.5,0
-0.042587,0.28023,1,0.272,0.272,0.5,0
-0.042672,0.279,1,0.273,0.273,0.5,0
-0.042757,0.27777,1,0.274,0.274,0.5,0
-0.042842,0.27654,1,0.275,0.275,0.5,0
-0.042926,0.27531,1,0.276,0.276,0.5,0
-0.04301,0.27408,1,0.277,0.277,0.5,0
-0.043094,0.27286,1,0.278,0.278,0.5,0
-0.043178,0.27163,1,0.279,0.279,0.5,0
-0.043261,0.2704,1,0.28,0.28,0.5,0
-0.043345,0.26918,1,0.281,0.281,0.5,0
-0.043429,0.26795,1,0.282,0.282,0.5,0
-0.043512,0.26673,1,0.283,0.283,0.5,0
-0.043595,0.26551,1,0.284,0.284,0.5,0
-0.043678,0.26429,1,0.285,0.285,0.5,0
-0.043761,0.26307,1,0.286,0.286,0.5,0
-0.043844,0.26185,1,0.287,0.287,0.5,0
-0.043927,0.26063,1,0.288,0.288,0.5,0
-0.04401,0.25941,1,0.289,0.289,0.5,0
-0.044093,0.25819,1,0.29,0.29,0.5,0
-0.044176,0.25698,1,0.291,0.291,0.5,0
-0.044258,0.25577,1,0.292,0.292,0.5,0
-0.044341,0.25455,1,0.293,0.293,0.5,0
-0.044423,0.25334,1,0.294,0.294,0.5,0
-0.044505,0.25213,1,0.295,0.295,0.5,0
-0.044587,0.25093,1,0.296,0.296,0.5,0
-0.044669,0.24972,1,0.297,0.297,0.5,0
-0.044751,0.24851,1,0.298,0.298,0.5,0
-0.044834,0.24731,1,0.299,0.299,0.5,0
-0.044916,0.24611,1,0.3,0.3,0.5,0
-0.044998,0.24491,1,0.301,0.301,0.5,0
-0.04508,0.24371,1,0.302,0.302,0.5,0
-0.045162,0.24252,1,0.303,0.303,0.5,0
-0.045244,0.24132,1,0.304,0.304,0.5,0
-0.045325,0.24013,1,0.305,0.305,0.5,0
-0.045407,0.23894,1,0.306,0.306,0.5,0
-0.045489,0.23775,1,0.307,0.307,0.5,0
-0.04557,0.23656,1,0.308,0.308,0.5,0
-0.045652,0.23537,1,0.309,0.309,0.5,0
-0.045734,0.23419,1,0.31,0.31,0.5,0
-0.045816,0.233,1,0.311,0.311,0.5,0
-0.045898,0.23182,1,0.312,0.312,0.5,0
-0.04598,0.23064,1,0.313,0.313,0.5,0
-0.046062,0.22947,1,0.314,0.314,0.5,0
-0.046143,0.22829,1,0.315,0.315,0.5,0
-0.046225,0.22711,1,0.316,0.316,0.5,0
-0.046307,0.22594,1,0.317,0.317,0.5,0
-0.046388,0.22477,1,0.318,0.318,0.5,0
-0.04647,0.2236,1,0.319,0.319,0.5,0
-0.046552,0.22244,1,0.32,0.32,0.5,0
-0.046633,0.22127,1,0.321,0.321,0.5,0
-0.046715,0.22011,1,0.322,0.322,0.5,0
-0.046796,0.21895,1,0.323,0.323,0.5,0
-0.046878,0.21779,1,0.324,0.324,0.5,0
-0.04696,0.21663,1,0.325,0.325,0.5,0
-0.047041,0.21547,1,0.326,0.326,0.5,0
-0.047123,0.21432,1,0.327,0.327,0.5,0
-0.047205,0.21316,1,0.328,0.328,0.5,0
-0.047286,0.21201,1,0.329,0.329,0.5,0
-0.047368,0.21086,1,0.33,0.33,0.5,0
-0.04745,0.20971,1,0.331,0.331,0.5,0
-0.047531,0.20857,1,0.332,0.332,0.5,0
-0.047613,0.20742,1,0.333,0.333,0.5,0
-0.047695,0.20628,1,0.334,0.334,0.5,0
-0.047776,0.20514,1,0.335,0.335,0.5,0
-0.047859,0.204,1,0.336,0.336,0.5,0
-0.04794,0.20286,1,0.337,0.337,0.5,0
-0.048022,0.20172,1,0.338,0.338,0.5,0
-0.048103,0.20059,1,0.339,0.339,0.5,0
-0.048185,0.19945,1,0.34,0.34,0.5,0
-0.048267,0.19832,1,0.341,0.341,0.5,0
-0.048349,0.19719,1,0.342,0.342,0.5,0
-0.048431,0.19606,1,0.343,0.343,0.5,0
-0.048512,0.19493,1,0.344,0.344,0.5,0
-0.048594,0.1938,1,0.345,0.345,0.5,0
-0.048676,0.19268,1,0.346,0.346,0.5,0
-0.048757,0.19155,1,0.347,0.347,0.5,0
-0.048839,0.19043,1,0.348,0.348,0.5,0
-0.048921,0.18931,1,0.349,0.349,0.5,0
-0.049003,0.18819,1,0.35,0.35,0.5,0
-0.049085,0.18707,1,0.351,0.351,0.5,0
-0.049167,0.18595,1,0.352,0.352,0.5,0
-0.049249,0.18483,1,0.353,0.353,0.5,0
-0.049331,0.18372,1,0.354,0.354,0.5,0
-0.049413,0.1826,1,0.355,0.355,0.5,0
-0.049495,0.18149,1,0.356,0.356,0.5,0
-0.049576,0.18038,1,0.357,0.357,0.5,0
-0.049658,0.17927,1,0.358,0.358,0.5,0
-0.04974,0.17816,1,0.359,0.359,0.5,0
-0.049822,0.17705,1,0.36,0.36,0.5,0
-0.049904,0.17594,1,0.361,0.361,0.5,0
-0.049986,0.17484,1,0.362,0.362,0.5,0
-0.050068,0.17373,1,0.363,0.363,0.5,0
-0.05015,0.17262,1,0.364,0.364,0.5,0
-0.050232,0.17152,1,0.365,0.365,0.5,0
-0.050314,0.17042,1,0.366,0.366,0.5,0
-0.050397,0.16932,1,0.367,0.367,0.5,0
-0.050479,0.16822,1,0.368,0.368,0.5,0
-0.050561,0.16712,1,0.369,0.369,0.5,0
-0.050643,0.16602,1,0.37,0.37,0.5,0
-0.050725,0.16492,1,0.371,0.371,0.5,0
-0.050807,0.16382,1,0.372,0.372,0.5,0
-0.05089,0.16272,1,0.373,0.373,0.5,0
-0.050972,0.16163,1,0.374,0.374,0.5,0
-0.051054,0.16053,1,0.375,0.375,0.5,0
-0.051136,0.15944,1,0.376,0.376,0.5,0
-0.051219,0.15834,1,0.377,0.377,0.5,0
-0.051301,0.15725,1,0.378,0.378,0.5,0
-0.051384,0.15616,1,0.379,0.379,0.5,0
-0.051466,0.15506,1,0.38,0.38,0.5,0
-0.051549,0.15397,1,0.381,0.381,0.5,0
-0.051631,0.15288,1,0.382,0.382,0.5,0
-0.051714,0.15179,1,0.383,0.383,0.5,0
-0.051796,0.1507,1,0.384,0.384,0.5,0
-0.051879,0.14961,1,0.385,0.385,0.5,0
-0.051962,0.14853,1,0.386,0.386,0.5,0
-0.052044,0.14744,1,0.387,0.387,0.5,0
-0.052127,0.14635,1,0.388,0.388,0.5,0
-0.05221,0.14527,1,0.389,0.389,0.5,0
-0.052292,0.14418,1,0.39,0.39,0.5,0
-0.052375,0.14309,1,0.391,0.391,0.5,0
-0.052458,0.14201,1,0.392,0.392,0.5,0
-0.052541,0.14092,1,0.393,0.393,0.5,0
-0.052624,0.13984,1,0.394,0.394,0.5,0
-0.052707,0.13876,1,0.395,0.395,0.5,0
-0.05279,0.13767,1,0.396,0.396,0.5,0
-0.052873,0.13659,1,0.397,0.397,0.5,0
-0.052957,0.13551,1,0.398,0.398,0.5,0
-0.05304,0.13442,1,0.399,0.399,0.5,0
-0.053123,0.13334,1,0.4,0.4,0.5,0
-0.053206,0.13226,1,0.401,0.401,0.5,0
-0.053289,0.13118,1,0.402,0.402,0.5,0
-0.053373,0.1301,1,0.403,0.403,0.5,0
-0.053457,0.12902,1,0.404,0.404,0.5,0
-0.05354,0.12794,1,0.405,0.405,0.5,0
-0.053624,0.12686,1,0.406,0.406,0.5,0
-0.053708,0.12578,1,0.407,0.407,0.5,0
-0.053792,0.1247,1,0.408,0.408,0.5,0
-0.053876,0.12362,1,0.409,0.409,0.5,0
-0.05396,0.12254,1,0.41,0.41,0.5,0
-0.054044,0.12146,1,0.411,0.411,0.5,0
-0.054128,0.12039,1,0.412,0.412,0.5,0
-0.054213,0.11931,1,0.413,0.413,0.5,0
-0.054297,0.11823,1,0.414,0.414,0.5,0
-0.054381,0.11715,1,0.415,0.415,0.5,0
-0.054466,0.11608,1,0.416,0.416,0.5,0
-0.05455,0.115,1,0.417,0.417,0.5,0
-0.054635,0.11392,1,0.418,0.418,0.5,0
-0.05472,0.11285,1,0.419,0.419,0.5,0
-0.054805,0.11177,1,0.42,0.42,0.5,0
-0.05489,0.11069,1,0.421,0.421,0.5,0
-0.054975,0.10962,1,0.422,0.422,0.5,0
-0.05506,0.10854,1,0.423,0.423,0.5,0
-0.055145,0.10746,1,0.424,0.424,0.5,0
-0.05523,0.10639,1,0.425,0.425,0.5,0
-0.055316,0.10531,1,0.426,0.426,0.5,0
-0.055402,0.10424,1,0.427,0.427,0.5,0
-0.055487,0.10316,1,0.428,0.428,0.5,0
-0.055573,0.10209,1,0.429,0.429,0.5,0
-0.055659,0.10101,1,0.43,0.43,0.5,0
-0.055745,0.099936,1,0.431,0.431,0.5,0
-0.055831,0.098861,1,0.432,0.432,0.5,0
-0.055918,0.097786,1,0.433,0.433,0.5,0
-0.056004,0.096712,1,0.434,0.434,0.5,0
-0.056091,0.095637,1,0.435,0.435,0.5,0
-0.056177,0.094562,1,0.436,0.436,0.5,0
-0.056264,0.093487,1,0.437,0.437,0.5,0
-0.056351,0.092413,1,0.438,0.438,0.5,0
-0.056438,0.091339,1,0.439,0.439,0.5,0
-0.056525,0.090264,1,0.44,0.44,0.5,0
-0.056613,0.08919,1,0.441,0.441,0.5,0
-0.0567,0.088116,1,0.442,0.442,0.5,0
-0.056788,0.087042,1,0.443,0.443,0.5,0
-0.056876,0.085967,1,0.444,0.444,0.5,0
-0.056964,0.084893,1,0.445,0.445,0.5,0
-0.057052,0.083819,1,0.446,0.446,0.5,0
-0.05714,0.082746,1,0.447,0.447,0.5,0
-0.057229,0.081672,1,0.448,0.448,0.5,0
-0.057318,0.080598,1,0.449,0.449,0.5,0
-0.057406,0.079524,1,0.45,0.45,0.5,0
-0.057495,0.07845,1,0.451,0.451,0.5,0
-0.057584,0.077376,1,0.452,0.452,0.5,0
-0.057673,0.076302,1,0.453,0.453,0.5,0
-0.057763,0.075228,1,0.454,0.454,0.5,0
-0.057852,0.074155,1,0.455,0.455,0.5,0
-0.057942,0.073081,1,0.456,0.456,0.5,0
-0.058032,0.072007,1,0.457,0.457,0.5,0
-0.058123,0.070934,1,0.458,0.458,0.5,0
-0.058213,0.06986,1,0.459,0.459,0.5,0
-0.058303,0.068786,1,0.46,0.46,0.5,0
-0.058394,0.067712,1,0.461,0.461,0.5,0
-0.058485,0.066638,1,0.462,0.462,0.5,0
-0.058576,0.065564,1,0.463,0.463,0.5,0
-0.058667,0.06449,1,0.464,0.464,0.5,0
-0.058758,0.063416,1,0.465,0.465,0.5,0
-0.05885,0.062342,1,0.466,0.466,0.5,0
-0.058942,0.061268,1,0.467,0.467,0.5,0
-0.059034,0.060194,1,0.468,0.468,0.5,0
-0.059126,0.05912,1,0.469,0.469,0.5,0
-0.059219,0.058046,1,0.47,0.47,0.5,0
-0.059312,0.056972,1,0.471,0.471,0.5,0
-0.059404,0.055898,1,0.472,0.472,0.5,0
-0.059497,0.054823,1,0.473,0.473,0.5,0
-0.059591,0.053749,1,0.474,0.474,0.5,0
-0.059685,0.052675,1,0.475,0.475,0.5,0
-0.059778,0.051601,1,0.476,0.476,0.5,0
-0.059872,0.050526,1,0.477,0.477,0.5,0
-0.059967,0.049452,1,0.478,0.478,0.5,0
-0.060061,0.048378,1,0.479,0.479,0.5,0
-0.060156,0.047304,1,0.48,0.48,0.5,0
-0.060251,0.046229,1,0.481,0.481,0.5,0
-0.060346,0.045155,1,0.482,0.482,0.5,0
-0.060441,0.04408,1,0.483,0.483,0.5,0
-0.060536,0.043005,1,0.484,0.484,0.5,0
-0.060632,0.04193,1,0.485,0.485,0.5,0
-0.060728,0.040855,1,0.486,0.486,0.5,0
-0.060825,0.039779,1,0.487,0.487,0.5,0
-0.060921,0.038704,1,0.488,0.488,0.5,0
-0.061018,0.037629,1,0.489,0.489,0.5,0
-0.061115,0.036554,1,0.49,0.49,0.5,0
-0.061212,0.035479,1,0.491,0.491,0.5,0
-0.06131,0.034404,1,0.492,0.492,0.5,0
-0.061408,0.033328,1,0.493,0.493,0.5,0
-0.061506,0.032253,1,0.494,0.494,0.5,0
-0.061604,0.031177,1,0.495,0.495,0.5,0
-0.061703,0.030101,1,0.496,0.496,0.5,0
-0.061802,0.029025,1,0.497,0.497,0.5,0
-0.061901,0.027949,1,0.498,0.498,0.5,0
-0.062,0.026873,1,0.499,0.499,0.5,0
-0.062099,0.025797,1,0.5,0.5,0.5,0
-0.062199,0.024719,1,0.501,0.501,0.5,0
-0.0623,0.023643,1,0.502,0.502,0.5,0
-0.0624,0.022566,1,0.503,0.503,0.5,0
-0.062501,0.02149,1,0.504,0.504,0.5,0
-0.062602,0.020413,1,0.505,0.505,0.5,0
-0.062703,0.019336,1,0.506,0.506,0.5,0
-0.062805,0.018259,1,0.507,0.507,0.5,0
-0.062906,0.017181,1,0.508,0.508,0.5,0
-0.063009,0.016104,1,0.509,0.509,0.5,0
-0.063111,0.015026,1,0.51,0.51,0.5,0
-0.063213,0.013949,1,0.511,0.511,0.5,0
-0.063316,0.012871,1,0.512,0.512,0.5,0
-0.06342,0.011793,1,0.513,0.513,0.5,0
-0.063524,0.010715,1,0.514,0.514,0.5,0
-0.063627,0.0096368,1,0.515,0.515,0.5,0
-0.063731,0.0085585,1,0.516,0.516,0.5,0
-0.063836,0.0074796,1,0.517,0.517,0.5,0
-0.063941,0.0064007,1,0.518,0.518,0.5,0
-0.064045,0.0053219,1,0.519,0.519,0.5,0
-0.064151,0.0042428,1,0.52,0.52,0.5,0
-0.064256,0.0031634,1,0.521,0.521,0.5,0
-0.064362,0.0020841,1,0.522,0.522,0.5,0
-0.064468,0.0010047,1,0.523,0.523,0.5,0
-0.064574,-7.519e-05,1,0.524,0.524,0.5,0
-0.064682,-0.0011556,1,0.525,0.525,0.5,0
-0.064789,-0.002236,1,0.526,0.526,0.5,0
-0.064896,-0.0033164,1,0.527,0.527,0.5,0
-0.065004,-0.0043972,1,0.528,0.528,0.5,0
-0.065112,-0.0054784,1,0.529,0.529,0.5,0
-0.06522,-0.0065595,1,0.53,0.53,0.5,0
-0.065328,-0.0076407,1,0.531,0.531,0.5,0
-0.065437,-0.0087214,1,0.532,0.532,0.5,0
-0.065547,-0.0098034,1,0.533,0.533,0.5,0
-0.065656,-0.010885,1,0.534,0.534,0.5,0
-0.065766,-0.011967,1,0.535,0.535,0.5,0
-0.065876,-0.01305,1,0.536,0.536,0.5,0
-0.065987,-0.014133,1,0.537,0.537,0.5,0
-0.066098,-0.015216,1,0.538,0.538,0.5,0
-0.066208,-0.016299,1,0.539,0.539,0.5,0
-0.06632,-0.017382,1,0.54,0.54,0.5,0
-0.066432,-0.018465,1,0.541,0.541,0.5,0
-0.066544,-0.019549,1,0.542,0.542,0.5,0
-0.066656,-0.020633,1,0.543,0.543,0.5,0
-0.066769,-0.021717,1,0.544,0.544,0.5,0
-0.066882,-0.022802,1,0.545,0.545,0.5,0
-0.066995,-0.023887,1,0.546,0.546,0.5,0
-0.067108,-0.024972,1,0.547,0.547,0.5,0
-0.067223,-0.026057,1,0.548,0.548,0.5,0
-0.067337,-0.027143,1,0.549,0.549,0.5,0
-0.067452,-0.028229,1,0.55,0.55,0.5,0
-0.067566,-0.029315,1,0.551,0.551,0.5,0
-0.067682,-0.030402,1,0.552,0.552,0.5,0
-0.067797,-0.031489,1,0.553,0.553,0.5,0
-0.067913,-0.032575,1,0.554,0.554,0.5,0
-0.068029,-0.033663,1,0.555,0.555,0.5,0
-0.068146,-0.034751,1,0.556,0.556,0.5,0
-0.068263,-0.035839,1,0.557,0.557,0.5,0
-0.06838,-0.036927,1,0.558,0.558,0.5,0
-0.068497,-0.038015,1,0.559,0.559,0.5,0
-0.068615,-0.039105,1,0.56,0.56,0.5,0
-0.068733,-0.040195,1,0.561,0.561,0.5,0
-0.068851,-0.041284,1,0.562,0.562,0.5,0
-0.06897,-0.042373,1,0.563,0.563,0.5,0
-0.069089,-0.043464,1,0.564,0.564,0.5,0
-0.069209,-0.044555,1,0.565,0.565,0.5,0
-0.069328,-0.045646,1,0.566,0.566,0.5,0
-0.069449,-0.046738,1,0.567,0.567,0.5,0
-0.069569,-0.04783,1,0.568,0.568,0.5,0
-0.06969,-0.048922,1,0.569,0.569,0.5,0
-0.06981,-0.050014,1,0.57,0.57,0.5,0
-0.069932,-0.051106,1,0.571,0.571,0.5,0
-0.070054,-0.0522,1,0.572,0.572,0.5,0
-0.070176,-0.053293,1,0.573,0.573,0.5,0
-0.070298,-0.054387,1,0.574,0.574,0.5,0
-0.070421,-0.055481,1,0.575,0.575,0.5,0
-0.070544,-0.056577,1,0.576,0.576,0.5,0
-0.070667,-0.057672,1,0.577,0.577,0.5,0
-0.07079,-0.058767,1,0.578,0.578,0.5,0
-0.070915,-0.059863,1,0.579,0.579,0.5,0
-0.071039,-0.060959,1,0.58,0.58,0.5,0
-0.071163,-0.062056,1,0.581,0.581,0.5,0
-0.071287,-0.063153,1,0.582,0.582,0.5,0
-0.071413,-0.064251,1,0.583,0.583,0.5,0
-0.071538,-0.065349,1,0.584,0.584,0.5,0
-0.071664,-0.066447,1,0.585,0.585,0.5,0
-0.07179,-0.067545,1,0.586,0.586,0.5,0
-0.071917,-0.068645,1,0.587,0.587,0.5,0
-0.072043,-0.069745,1,0.588,0.588,0.5,0
-0.07217,-0.070846,1,0.589,0.589,0.5,0
-0.072297,-0.071946,1,0.59,0.59,0.5,0
-0.072425,-0.073048,1,0.591,0.591,0.5,0
-0.072553,-0.074149,1,0.592,0.592,0.5,0
-0.072681,-0.075251,1,0.593,0.593,0.5,0
-0.072809,-0.076352,1,0.594,0.594,0.5,0
-0.072939,-0.077456,1,0.595,0.595,0.5,0
-0.073068,-0.078559,1,0.596,0.596,0.5,0
-0.073197,-0.079663,1,0.597,0.597,0.5,0
-0.073327,-0.080767,1,0.598,0.598,0.5,0
-0.073457,-0.081873,1,0.599,0.599,0.5,0
-0.073587,-0.082978,1,0.6,0.6,0.5,0
-0.073717,-0.084084,1,0.601,0.601,0.5,0
-0.073848,-0.085189,1,0.602,0.602,0.5,0
-0.073979,-0.086296,1,0.603,0.603,0.5,0
-0.07411,-0.087403,1,0.604,0.604,0.5,0
-0.074241,-0.088511,1,0.605,0.605,0.5,0
-0.074373,-0.089619,1,0.606,0.606,0.5,0
-0.074506,-0.090728,1,0.607,0.607,0.5,0
-0.074638,-0.091837,1,0.608,0.608,0.5,0
-0.07477,-0.092946,1,0.609,0.609,0.5,0
-0.074904,-0.094056,1,0.61,0.61,0.5,0
-0.075037,-0.095167,1,0.611,0.611,0.5,0
-0.075171,-0.096278,1,0.612,0.612,0.5,0
-0.075304,-0.09739,1,0.613,0.613,0.5,0
-0.075438,-0.098502,1,0.614,0.614,0.5,0
-0.075573,-0.099615,1,0.615,0.615,0.5,0
-0.075707,-0.10073,1,0.616,0.616,0.5,0
-0.075841,-0.10184,1,0.617,0.617,0.5,0
-0.075976,-0.10296,1,0.618,0.618,0.5,0
-0.076111,-0.10407,1,0.619,0.619,0.5,0
-0.076247,-0.10519,1,0.62,0.62,0.5,0
-0.076382,-0.1063,1,0.621,0.621,0.5,0
-0.076518,-0.10742,1,0.622,0.622,0.5,0
-0.076654,-0.10854,1,0.623,0.623,0.5,0
-0.07679,-0.10965,1,0.624,0.624,0.5,0
-0.076926,-0.11077,1,0.625,0.625,0.5,0
-0.077064,-0.11189,1,0.626,0.626,0.5,0
-0.077201,-0.11301,1,0.627,0.627,0.5,0
-0.077338,-0.11413,1,0.628,0.628,0.5,0
-0.077475,-0.11525,1,0.629,0.629,0.5,0
-0.077612,-0.11637,1,0.63,0.63,0.5,0
-0.07775,-0.11749,1,0.631,0.631,0.5,0
-0.077887,-0.11861,1,0.632,0.632,0.5,0
-0.078026,-0.11974,1,0.633,0.633,0.5,0
-0.078164,-0.12086,1,0.634,0.634,0.5,0
-0.078302,-0.12198,1,0.635,0.635,0.5,0
-0.078441,-0.12311,1,0.636,0.636,0.5,0
-0.078579,-0.12423,1,0.637,0.637,0.5,0
-0.078718,-0.12536,1,0.638,0.638,0.5,0
-0.078857,-0.12648,1,0.639,0.639,0.5,0
-0.078996,-0.12761,1,0.64,0.64,0.5,0
-0.079135,-0.12873,1,0.641,0.641,0.5,0
-0.079275,-0.12986,1,0.642,0.642,0.5,0
-0.079414,-0.13099,1,0.643,0.643,0.5,0
-0.079554,-0.13212,1,0.644,0.644,0.5,0
-0.079694,-0.13324,1,0.645,0.645,0.5,0
-0.079834,-0.13437,1,0.646,0.646,0.5,0
-0.079974,-0.1355,1,0.647,0.647,0.5,0
-0.080114,-0.13663,1,0.648,0.648,0.5,0
-0.080254,-0.13776,1,0.649,0.649,0.5,0
-0.080394,-0.1389,1,0.65,0.65,0.5,0
-0.080534,-0.14003,1,0.651,0.651,0.5,0
-0.080675,-0.14116,1,0.652,0.652,0.5,0
-0.080815,-0.14229,1,0.653,0.653,0.5,0
-0.080956,-0.14343,1,0.654,0.654,0.5,0
-0.081096,-0.14456,1,0.655,0.655,0.5,0
-0.081237,-0.14569,1,0.656,0.656,0.5,0
-0.081379,-0.14683,1,0.657,0.657,0.5,0
-0.081519,-0.14796,1,0.658,0.658,0.5,0
-0.08166,-0.1491,1,0.659,0.659,0.5,0
-0.081801,-0.15024,1,0.66,0.66,0.5,0
-0.081942,-0.15137,1,0.661,0.661,0.5,0
-0.082082,-0.15251,1,0.662,0.662,0.5,0
-0.082223,-0.15365,1,0.663,0.663,0.5,0
-0.082363,-0.15479,1,0.664,0.664,0.5,0
-0.082505,-0.15592,1,0.665,0.665,0.5,0
-0.082646,-0.15706,1,0.666,0.666,0.5,0
-0.082787,-0.1582,1,0.667,0.667,0.5,0
-0.082927,-0.15934,1,0.668,0.668,0.5,0
-0.083068,-0.16048,1,0.669,0.669,0.5,0
-0.083208,-0.16162,1,0.67,0.67,0.5,0
-0.083349,-0.16276,1,0.671,0.671,0.5,0
-0.08349,-0.1639,1,0.672,0.672,0.5,0
-0.08363,-0.16505,1,0.673,0.673,0.5,0
-0.08377,-0.16619,1,0.674,0.674,0.5,0
-0.08391,-0.16733,1,0.675,0.675,0.5,0
-0.084051,-0.16847,1,0.676,0.676,0.5,0
-0.084191,-0.16962,1,0.677,0.677,0.5,0
-0.084331,-0.17076,1,0.678,0.678,0.5,0
-0.084471,-0.1719,1,0.679,0.679,0.5,0
-0.084611,-0.17305,1,0.68,0.68,0.5,0
-0.08475,-0.17419,1,0.681,0.681,0.5,0
-0.08489,-0.17533,1,0.682,0.682,0.5,0
-0.085029,-0.17648,1,0.683,0.683,0.5,0
-0.085168,-0.17762,1,0.684,0.684,0.5,0
-0.085307,-0.17877,1,0.685,0.685,0.5,0
-0.085446,-0.17992,1,0.686,0.686,0.5,0
-0.085585,-0.18106,1,0.687,0.687,0.5,0
-0.085724,-0.18221,1,0.688,0.688,0.5,0
-0.085862,-0.18335,1,0.689,0.689,0.5,0
-0.086001,-0.1845,1,0.69,0.69,0.5,0
-0.086139,-0.18565,1,0.691,0.691,0.5,0
-0.086277,-0.18679,1,0.692,0.692,0.5,0
-0.086414,-0.18794,1,0.693,0.693,0.5,0
-0.086551,-0.18909,1,0.694,0.694,0.5,0
-0.086688,-0.19024,1,0.695,0.695,0.5,0
-0.086825,-0.19138,1,0.696,0.696,0.5,0
-0.086961,-0.19253,1,0.697,0.697,0.5,0
-0.087098,-0.19368,1,0.698,0.698,0.5,0
-0.087234,-0.19482,1,0.699,0.699,0.5,0
-0.08737,-0.19597,1,0.7,0.7,0.5,0
-0.087505,-0.19712,1,0.701,0.701,0.5,0
-0.08764,-0.19827,1,0.702,0.702,0.5,0
-0.087775,-0.19942,1,0.703,0.703,0.5,0
-0.08791,-0.20056,1,0.704,0.704,0.5,0
-0.088045,-0.20171,1,0.705,0.705,0.5,0
-0.088179,-0.20286,1,0.706,0.706,0.5,0
-0.088313,-0.20401,1,0.707,0.707,0.5,0
-0.088445,-0.20516,1,0.708,0.708,0.5,0
-0.088578,-0.2063,1,0.709,0.709,0.5,0
-0.088711,-0.20745,1,0.71,0.71,0.5,0
-0.088844,-0.2086,1,0.711,0.711,0.5,0
-0.088976,-0.20975,1,0.712,0.712,0.5,0
-0.089107,-0.2109,1,0.713,0.713,0.5,0
-0.089239,-0.21204,1,0.714,0.714,0.5,0
-0.08937,-0.21319,1,0.715,0.715,0.5,0
-0.089501,-0.21434,1,0.716,0.716,0.5,0
-0.089631,-0.21549,1,0.717,0.717,0.5,0
-0.089761,-0.21663,1,0.718,0.718,0.5,0
-0.089891,-0.21778,1,0.719,0.719,0.5,0
-0.09002,-0.21893,1,0.72,0.72,0.5,0
-0.090149,-0.22007,1,0.721,0.721,0.5,0
-0.090278,-0.22122,1,0.722,0.722,0.5,0
-0.090407,-0.22237,1,0.723,0.723,0.5,0
-0.090534,-0.22352,1,0.724,0.724,0.5,0
-0.090661,-0.22466,1,0.725,0.725,0.5,0
-0.090788,-0.22581,1,0.726,0.726,0.5,0
-0.090916,-0.22695,1,0.727,0.727,0.5,0
-0.091042,-0.2281,1,0.728,0.728,0.5,0
-0.091169,-0.22925,1,0.729,0.729,0.5,0
-0.091295,-0.23039,1,0.73,0.73,0.5,0
-0.09142,-0.23154,1,0.731,0.731,0.5,0
-0.091545,-0.23268,1,0.732,0.732,0.5,0
-0.09167,-0.23383,1,0.733,0.733,0.5,0
-0.091794,-0.23497,1,0.734,0.734,0.5,0
-0.09192,-0.23612,1,0.735,0.735,0.5,0
-0.092044,-0.23727,1,0.736,0.736,0.5,0
-0.092168,-0.23841,1,0.737,0.737,0.5,0
-0.092291,-0.23956,1,0.738,0.738,0.5,0
-0.092414,-0.2407,1,0.739,0.739,0.5,0
-0.092537,-0.24185,1,0.74,0.74,0.5,0
-0.092659,-0.24299,1,0.741,0.741,0.5,0
-0.092782,-0.24414,1,0.742,0.742,0.5,0
-0.092905,-0.24528,1,0.743,0.743,0.5,0
-0.093027,-0.24643,1,0.744,0.744,0.5,0
-0.093149,-0.24757,1,0.745,0.745,0.5,0
-0.093271,-0.24872,1,0.746,0.746,0.5,0
-0.093392,-0.24987,1,0.747,0.747,0.5,0
-0.093514,-0.25101,1,0.748,0.748,0.5,0
-0.093635,-0.25216,1,0.749,0.749,0.5,0
-0.093757,-0.25331,1,0.75,0.75,0.5,0
-0.093879,-0.25446,1,0.751,0.751,0.5,0
-0.094001,-0.25561,1,0.752,0.752,0.5,0
-0.094122,-0.25675,1,0.753,0.753,0.5,0
-0.094243,-0.2579,1,0.754,0.754,0.5,0
-0.094365,-0.25905,1,0.755,0.755,0.5,0
-0.094487,-0.26021,1,0.756,0.756,0.5,0
-0.094608,-0.26136,1,0.757,0.757,0.5,0
-0.094732,-0.26251,1,0.758,0.758,0.5,0
-0.094855,-0.26366,1,0.759,0.759,0.5,0
-0.094977,-0.26482,1,0.76,0.76,0.5,0
-0.0951,-0.26597,1,0.761,0.761,0.5,0
-0.095223,-0.26713,1,0.762,0.762,0.5,0
-0.095347,-0.26829,1,0.763,0.763,0.5,0
-0.095471,-0.26945,1,0.764,0.764,0.5,0
-0.095595,-0.27061,1,0.765,0.765,0.5,0
-0.095722,-0.27178,1,0.766,0.766,0.5,0
-0.095849,-0.27294,1,0.767,0.767,0.5,0
-0.095975,-0.27411,1,0.768,0.768,0.5,0
-0.096102,-0.27528,1,0.769,0.769,0.5,0
-0.09623,-0.27645,1,0.77,0.77,0.5,0
-0.096359,-0.27763,1,0.771,0.771,0.5,0
-0.096488,-0.2788,1,0.772,0.772,0.5,0
-0.096617,-0.27998,1,0.773,0.773,0.5,0
-0.096752,-0.28117,1,0.774,0.774,0.5,0
-0.096886,-0.28235,1,0.775,0.775,0.5,0
-0.097019,-0.28354,1,0.776,0.776,0.5,0
-0.097153,-0.28473,1,0.777,0.777,0.5,0
-0.09729,-0.28593,1,0.778,0.778,0.5,0
-0.097429,-0.28713,1,0.779,0.779,0.5,0
-0.097568,-0.28834,1,0.78,0.78,0.5,0
-0.097706,-0.28954,1,0.781,0.781,0.5,0
-0.097853,-0.29076,1,0.782,0.782,0.5,0
-0.097998,-0.29198,1,0.783,0.783,0.5,0
-0.098143,-0.2932,1,0.784,0.784,0.5,0
-0.098288,-0.29442,1,0.785,0.785,0.5,0
-0.09844,-0.29566,1,0.786,0.786,0.5,0
-0.098593,-0.2969,1,0.787,0.787,0.5,0
-0.098746,-0.29815,1,0.788,0.788,0.5,0
-0.098899,-0.29939,1,0.789,0.789,0.5,0
-0.099063,-0.30066,1,0.79,0.79,0.5,0
-0.099225,-0.30193,1,0.791,0.791,0.5,0
-0.099387,-0.3032,1,0.792,0.792,0.5,0
-0.099549,-0.30447,1,0.793,0.793,0.5,0
-0.099722,-0.30577,1,0.794,0.794,0.5,0
-0.099895,-0.30707,1,0.795,0.795,0.5,0
-0.10007,-0.30837,1,0.796,0.796,0.5,0
-0.10025,-0.30968,1,0.797,0.797,0.5,0
-0.10043,-0.31102,1,0.798,0.798,0.5,0
-0.10062,-0.31236,1,0.799,0.799,0.5,0
-0.1008,-0.31369,1,0.8,0.8,0.5,0
-0.10099,-0.31504,1,0.801,0.801,0.5,0
-0.10119,-0.31642,1,0.802,0.802,0.5,0
-0.10139,-0.3178,1,0.803,0.803,0.5,0
-0.10158,-0.31918,1,0.804,0.804,0.5,0
-0.10179,-0.32057,1,0.805,0.805,0.5,0
-0.10201,-0.322,1,0.806,0.806,0.5,0
-0.10222,-0.32343,1,0.807,0.807,0.5,0
-0.10244,-0.32486,1,0.808,0.808,0.5,0
-0.10266,-0.32631,1,0.809,0.809,0.5,0
-0.10289,-0.3278,1,0.81,0.81,0.5,0
-0.10312,-0.32928,1,0.811,0.811,0.5,0
-0.10335,-0.33076,1,0.812,0.812,0.5,0
-0.1036,-0.33228,1,0.813,0.813,0.5,0
-0.10385,-0.33383,1,0.814,0.814,0.5,0
-0.1041,-0.33538,1,0.815,0.815,0.5,0
-0.10435,-0.33692,1,0.816,0.816,0.5,0
-0.10461,-0.33851,1,0.817,0.817,0.5,0
-0.10488,-0.34013,1,0.818,0.818,0.5,0
-0.10515,-0.34174,1,0.819,0.819,0.5,0
-0.10542,-0.34336,1,0.82,0.82,0.5,0
-0.10571,-0.34502,1,0.821,0.821,0.5,0
-0.106,-0.34672,1,0.822,0.822,0.5,0
-0.10629,-0.34841,1,0.823,0.823,0.5,0
-0.10659,-0.35011,1,0.824,0.824,0.5,0
-0.10689,-0.35186,1,0.825,0.825,0.5,0
-0.10721,-0.35364,1,0.826,0.826,0.5,0
-0.10752,-0.35541,1,0.827,0.827,0.5,0
-0.10784,-0.35719,1,0.828,0.828,0.5,0
-0.10817,-0.35904,1,0.829,0.829,0.5,0
-0.10851,-0.36091,1,0.83,0.83,0.5,0
-0.10884,-0.36278,1,0.831,0.831,0.5,0
-0.10918,-0.36465,1,0.832,0.832,0.5,0
-0.10954,-0.3666,1,0.833,0.833,0.5,0
-0.1099,-0.36856,1,0.834,0.834,0.5,0
-0.11026,-0.37052,1,0.835,0.835,0.5,0
-0.11062,-0.37247,1,0.836,0.836,0.5,0
-0.111,-0.37454,1,0.837,0.837,0.5,0
-0.11138,-0.3766,1,0.838,0.838,0.5,0
-0.11176,-0.37867,1,0.839,0.839,0.5,0
-0.11214,-0.38075,1,0.84,0.84,0.5,0
-0.11254,-0.3829,1,0.841,0.841,0.5,0
-0.11294,-0.38506,1,0.842,0.842,0.5,0
-0.11334,-0.38722,1,0.843,0.843,0.5,0
-0.11374,-0.38939,1,0.844,0.844,0.5,0
-0.11416,-0.39166,1,0.845,0.845,0.5,0
-0.11458,-0.39393,1,0.846,0.846,0.5,0
-0.11499,-0.3962,1,0.847,0.847,0.5,0
-0.11542,-0.3985,1,0.848,0.848,0.5,0
-0.11585,-0.40086,1,0.849,0.849,0.5,0
-0.11628,-0.40322,1,0.85,0.85,0.5,0
-0.11671,-0.40557,1,0.851,0.851,0.5,0
-0.11714,-0.40796,1,0.852,0.852,0.5,0
-0.11758,-0.41042,1,0.853,0.853,0.5,0
-0.11802,-0.41288,1,0.854,0.854,0.5,0
-0.11846,-0.41534,1,0.855,0.855,0.5,0
-0.1189,-0.41784,1,0.856,0.856,0.5,0
-0.11934,-0.42037,1,0.857,0.857,0.5,0
-0.11978,-0.4229,1,0.858,0.858,0.5,0
-0.12022,-0.42543,1,0.859,0.859,0.5,0
-0.12065,-0.42799,1,0.86,0.86,0.5,0
-0.12109,-0.43061,1,0.861,0.861,0.5,0
-0.12152,-0.43322,1,0.862,0.862,0.5,0
-0.12196,-0.43583,1,0.863,0.863,0.5,0
-0.12238,-0.43847,1,0.864,0.864,0.5,0
-0.1228,-0.44111,1,0.865,0.865,0.5,0
-0.12322,-0.44376,1,0.866,0.866,0.5,0
-0.12364,-0.4464,1,0.867,0.867,0.5,0
-0.12404,-0.44905,1,0.868,0.868,0.5,0
-0.12443,-0.45173,1,0.869,0.869,0.5,0
-0.12483,-0.45441,1,0.87,0.87,0.5,0
-0.12522,-0.45709,1,0.871,0.871,0.5,0
-0.12559,-0.45975,1,0.872,0.872,0.5,0
-0.12594,-0.4624,1,0.873,0.873,0.5,0
-0.1263,-0.46506,1,0.874,0.874,0.5,0
-0.12666,-0.46771,1,0.875,0.875,0.5,0
-0.12696,-0.47031,1,0.876,0.876,0.5,0
-0.12726,-0.47293,1,0.877,0.877,0.5,0
-0.12757,-0.47554,1,0.878,0.878,0.5,0
-0.12787,-0.47815,1,0.879,0.879,0.5,0
-0.12811,-0.48066,1,0.88,0.88,0.5,0
-0.12835,-0.48317,1,0.881,0.881,0.5,0
-0.12859,-0.48568,1,0.882,0.882,0.5,0
-0.12881,-0.48814,1,0.883,0.883,0.5,0
-0.12897,-0.49052,1,0.884,0.884,0.5,0
-0.12913,-0.49289,1,0.885,0.885,0.5,0
-0.12929,-0.49526,1,0.886,0.886,0.5,0
-0.12942,-0.49757,1,0.887,0.887,0.5,0
-0.12949,-0.49973,1,0.888,0.888,0.5,0
-0.12955,-0.50189,1,0.889,0.889,0.5,0
-0.12961,-0.50404,1,0.89,0.89,0.5,0
-0.12962,-0.5061,1,0.891,0.891,0.5,0
-0.12957,-0.50799,1,0.892,0.892,0.5,0
-0.12952,-0.50989,1,0.893,0.893,0.5,0
-0.12947,-0.51178,1,0.894,0.894,0.5,0
-0.12936,-0.51352,1,0.895,0.895,0.5,0
-0.12919,-0.51507,1,0.896,0.896,0.5,0
-0.12901,-0.51663,1,0.897,0.897,0.5,0
-0.12883,-0.51819,1,0.898,0.898,0.5,0
-0.12856,-0.51952,1,0.899,0.899,0.5,0
-0.12824,-0.52067,1,0.9,0.9,0.5,0
-0.12792,-0.52182,1,0.901,0.901,0.5,0
-0.1276,-0.52297,1,0.902,0.902,0.5,0
-0.12718,-0.52382,1,0.903,0.903,0.5,0
-0.1267,-0.5245,1,0.904,0.904,0.5,0
-0.12623,-0.52519,1,0.905,0.905,0.5,0
-0.12575,-0.52587,1,0.906,0.906,0.5,0
-0.12515,-0.52617,1,0.907,0.907,0.5,0
-0.12451,-0.5263,1,0.908,0.908,0.5,0
-0.12387,-0.52643,1,0.909,0.909,0.5,0
-0.12322,-0.52656,1,0.91,0.91,0.5,0
-0.12244,-0.5262,1,0.911,0.911,0.5,0
-0.12163,-0.52574,1,0.912,0.912,0.5,0
-0.12081,-0.52529,1,0.913,0.913,0.5,0
-0.12,-0.52484,1,0.914,0.914,0.5,0
-0.11902,-0.52378,1,0.915,0.915,0.5,0
-0.11804,-0.52265,1,0.916,0.916,0.5,0
-0.11705,-0.52151,1,0.917,0.917,0.5,0
-0.11606,-0.52035,1,0.918,0.918,0.5,0
-0.11489,-0.51854,1,0.919,0.919,0.5,0
-0.11373,-0.51673,1,0.92,0.92,0.5,0
-0.11257,-0.51493,1,0.921,0.921,0.5,0
-0.11139,-0.51307,1,0.922,0.922,0.5,0
-0.11006,-0.51049,1,0.923,0.923,0.5,0
-0.10873,-0.5079,1,0.924,0.924,0.5,0
-0.1074,-0.50532,1,0.925,0.925,0.5,0
-0.10604,-0.50258,1,0.926,0.926,0.5,0
-0.10455,-0.49928,1,0.927,0.927,0.5,0
-0.10306,-0.49599,1,0.928,0.928,0.5,0
-0.10157,-0.49269,1,0.929,0.929,0.5,0
-0.10004,-0.4892,1,0.93,0.93,0.5,0
-0.09841,-0.48509,1,0.931,0.931,0.5,0
-0.096778,-0.48099,1,0.932,0.932,0.5,0
-0.095145,-0.47688,1,0.933,0.933,0.5,0
-0.093463,-0.47249,1,0.934,0.934,0.5,0
-0.091706,-0.4677,1,0.935,0.935,0.5,0
-0.08995,-0.4629,1,0.936,0.936,0.5,0
-0.088193,-0.45811,1,0.937,0.937,0.5,0
-0.086392,-0.45297,1,0.938,0.938,0.5,0
-0.084535,-0.44741,1,0.939,0.939,0.5,0
-0.082678,-0.44184,1,0.94,0.94,0.5,0
-0.080821,-0.43627,1,0.941,0.941,0.5,0
-0.07892,-0.43035,1,0.942,0.942,0.5,0
-0.076988,-0.42418,1,0.943,0.943,0.5,0
-0.075057,-0.41801,1,0.944,0.944,0.5,0
-0.073126,-0.41184,1,0.945,0.945,0.5,0
-0.07117,-0.40525,1,0.946,0.946,0.5,0
-0.069195,-0.39842,1,0.947,0.947,0.5,0
-0.06722,-0.3916,1,0.948,0.948,0.5,0
-0.065245,-0.38478,1,0.949,0.949,0.5,0
-0.063259,-0.37759,1,0.95,0.95,0.5,0
-0.061271,-0.3703,1,0.951,0.951,0.5,0
-0.059282,-0.36302,1,0.952,0.952,0.5,0
-0.057294,-0.35573,1,0.953,0.953,0.5,0
-0.055325,-0.34804,1,0.954,0.954,0.5,0
-0.053356,-0.34028,1,0.955,0.955,0.5,0
-0.051386,-0.33252,1,0.956,0.956,0.5,0
-0.049416,-0.32476,1,0.957,0.957,0.5,0
-0.047498,-0.31673,1,0.958,0.958,0.5,0
-0.045582,-0.3087,1,0.959,0.959,0.5,0
-0.043666,-0.30067,1,0.96,0.96,0.5,0
-0.041757,-0.29261,1,0.961,0.961,0.5,0
-0.039921,-0.28433,1,0.962,0.962,0.5,0
-0.038085,-0.27604,1,0.963,0.963,0.5,0
-0.036249,-0.26776,1,0.964,0.964,0.5,0
-0.034432,-0.25946,1,0.965,0.965,0.5,0
-0.032711,-0.25111,1,0.966,0.966,0.5,0
-0.03099,-0.24277,1,0.967,0.967,0.5,0
-0.02927,-0.23442,1,0.968,0.968,0.5,0
-0.027585,-0.22605,1,0.969,0.969,0.5,0
-0.026001,-0.21768,1,0.97,0.97,0.5,0
-0.024416,-0.20932,1,0.971,0.971,0.5,0
-0.022832,-0.20096,1,0.972,0.972,0.5,0
-0.021305,-0.19265,1,0.973,0.973,0.5,0
-0.019888,-0.18443,1,0.974,0.974,0.5,0
-0.018471,-0.17622,1,0.975,0.975,0.5,0
-0.017054,-0.168,1,0.976,0.976,0.5,0
-0.015717,-0.15985,1,0.977,0.977,0.5,0
-0.014481,-0.15185,1,0.978,0.978,0.5,0
-0.013244,-0.14385,1,0.979,0.979,0.5,0
-0.012008,-0.13584,1,0.98,0.98,0.5,0
-0.01088,-0.12801,1,0.981,0.981,0.5,0
-0.0098476,-0.12034,1,0.982,0.982,0.5,0
-0.0088154,-0.11266,1,0.983,0.983,0.5,0
-0.0077831,-0.10499,1,0.984,0.984,0.5,0
-0.0068856,-0.097531,1,0.985,0.985,0.5,0
-0.0060659,-0.090247,1,0.986,0.986,0.5,0
-0.0052461,-0.082964,1,0.987,0.987,0.5,0
-0.0044264,-0.075681,1,0.988,0.988,0.5,0
-0.0037692,-0.068738,1,0.989,0.989,0.5,0
-0.0031757,-0.061929,1,0.99,0.99,0.5,0
-0.0025821,-0.05512,1,0.991,0.991,0.5,0
-0.0019886,-0.048311,1,0.992,0.992,0.5,0
-0.0015869,-0.041899,1,0.993,0.993,0.5,0
-0.0012272,-0.035604,1,0.994,0.994,0.5,0
-0.00086751,-0.02931,1,0.995,0.995,0.5,0
-0.00050781,-0.023016,1,0.996,0.996,0.5,0
-0.00036267,-0.017227,1,0.997,0.997,0.5,0
-0.00023977,-0.011489,1,0.998,0.998,0.5,0
-0.00011689,-0.0057527,1,0.999,0.999,0.5,0
6e-06,-1.6e-05,1,1,1,0.5,0


==> re1000-2d-p7-strong-bc-ux-vertical-centerline.txt <==
"Result","a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,0,1,0,0.5,0,0
0.0039612,-0.0039611,2.0447e-05,1,0.001,0.5,0.001,0
0.0079223,-0.0079222,4.0895e-05,1,0.002,0.5,0.002,0
0.011884,-0.011883,6.1342e-05,1,0.003,0.5,0.003,0
0.015845,-0.015844,8.1789e-05,1,0.004,0.5,0.004,0
0.019806,-0.019806,0.00010224,1,0.005,0.5,0.005,0
0.023767,-0.023767,0.00012268,1,0.006,0.5,0.006,0
0.027728,-0.027728,0.00014313,1,0.007,0.5,0.007,0
0.031689,-0.031689,0.00016358,1,0.008,0.5,0.008,0
0.035651,-0.03565,0.00018403,1,0.009,0.5,0.009,0
0.039612,-0.039611,0.00020447,1,0.01,0.5,0.01,0
0.04336,-0.043359,0.00023281,1,0.011,0.5,0.011,0
0.046956,-0.046955,0.0002668,1,0.012,0.5,0.012,0
0.050552,-0.050551,0.00030079,1,0.013,0.5,0.013,0
0.054148,-0.054147,0.00033477,1,0.014,0.5,0.014,0
0.057744,-0.057743,0.00036876,1,0.015,0.5,0.015,0
0.06134,-0.061339,0.00040274,1,0.016,0.5,0.016,0
0.064936,-0.064935,0.00043673,1,0.017,0.5,0.017,0
0.068532,-0.068531,0.00047072,1,0.018,0.5,0.018,0
0.072128,-0.072127,0.0005047,1,0.019,0.5,0.019,0
0.075725,-0.075723,0.00053869,1,0.02,0.5,0.02,0
0.079268,-0.079266,0.00056976,1,0.021,0.5,0.021,0
0.082547,-0.082544,0.00058627,1,0.022,0.5,0.022,0
0.085825,-0.085823,0.00060278,1,0.023,0.5,0.023,0
0.089104,-0.089102,0.00061929,1,0.024,0.5,0.024,0
0.092383,-0.092381,0.0006358,1,0.025,0.5,0.025,0
0.095662,-0.09566,0.00065231,1,0.026,0.5,0.026,0
0.098941,-0.098939,0.00066883,1,0.027,0.5,0.027,0
0.10222,-0.10222,0.00068534,1,0.028,0.5,0.028,0
0.1055,-0.1055,0.00070185,1,0.029,0.5,0.029,0
0.10878,-0.10878,0.00071836,1,0.03,0.5,0.03,0
0.11206,-0.11205,0.00073487,1,0.031,0.5,0.031,0
0.11514,-0.11514,0.0007269,1,0.032,0.5,0.032,0
0.11816,-0.11816,0.00071078,1,0.033,0.5,0.033,0
0.12119,-0.12118,0.00069465,1,0.034,0.5,0.034,0
0.12421,-0.12421,0.00067852,1,0.035,0.5,0.035,0
0.12723,-0.12723,0.00066239,1,0.036,0.5,0.036,0
0.13025,-0.13025,0.00064627,1,0.037,0.5,0.037,0
0.13327,-0.13327,0.00063014,1,0.038,0.5,0.038,0
0.13629,-0.13629,0.00061401,1,0.039,0.5,0.039,0
0.13932,-0.13931,0.00059788,1,0.04,0.5,0.04,0
0.14234,-0.14234,0.00058176,1,0.041,0.5,0.041,0
0.1453,-0.14529,0.0005547,1,0.042,0.5,0.042,0
0.14813,-0.14813,0.00050573,1,0.043,0.5,0.043,0
0.15096,-0.15096,0.00045677,1,0.044,0.5,0.044,0
0.15379,-0.15379,0.00040781,1,0.045,0.5,0.045,0
0.15663,-0.15663,0.00035884,1,0.046,0.5,0.046,0
0.15946,-0.15946,0.00030988,1,0.047,0.5,0.047,0
0.16229,-0.16229,0.00026092,1,0.048,0.5,0.048,0
0.16513,-0.16513,0.00021195,1,0.049,0.5,0.049,0
0.16796,-0.16796,0.00016299,1,0.05,0.5,0.05,0
0.17079,-0.17079,0.00011403,1,0.051,0.5,0.051,0
0.17363,-0.17363,6.5064e-05,1,0.052,0.5,0.052,0
0.17635,-0.17634,-4.5817e-06,1,0.053,0.5,0.053,0
0.17905,-0.17905,-7.61e-05,1,0.054,0.5,0.054,0
0.18176,-0.18176,-0.00014762,1,0.055,0.5,0.055,0
0.18447,-0.18447,-0.00021913,1,0.056,0.5,0.056,0
0.18718,-0.18718,-0.00029065,1,0.057,0.5,0.057,0
0.18988,-0.18988,-0.00036217,1,0.058,0.5,0.058,0
0.19259,-0.19259,-0.00043369,1,0.059,0.5,0.059,0
0.1953,-0.1953,-0.00050521,1,0.06,0.5,0.06,0
0.19801,-0.19801,-0.00057672,1,0.061,0.5,0.061,0
0.20072,-0.20071,-0.00064824,1,0.062,0.5,0.062,0
0.20338,-0.20338,-0.00072341,1,0.063,0.5,0.063,0
0.20601,-0.20601,-0.00080222,1,0.064,0.5,0.064,0
0.20863,-0.20863,-0.00088103,1,0.065,0.5,0.065,0
0.21126,-0.21126,-0.00095985,1,0.066,0.5,0.066,0
0.21389,-0.21388,-0.0010387,1,0.067,0.5,0.067,0
0.21651,-0.21651,-0.0011175,1,0.068,0.5,0.068,0
0.21914,-0.21913,-0.0011963,1,0.069,0.5,0.069,0
0.22176,-0.22176,-0.0012751,1,0.07,0.5,0.07,0
0.22439,-0.22438,-0.0013539,1,0.071,0.5,0.071,0
0.22701,-0.22701,-0.0014327,1,0.072,0.5,0.072,0
0.22963,-0.22963,-0.0015109,1,0.073,0.5,0.073,0
0.23219,-0.23218,-0.0015817,1,0.074,0.5,0.074,0
0.23475,-0.23474,-0.0016526,1,0.075,0.5,0.075,0
0.2373,-0.23729,-0.0017234,1,0.076,0.5,0.076,0
0.23986,-0.23985,-0.0017943,1,0.077,0.5,0.077,0
0.24241,-0.2424,-0.0018651,1,0.078,0.5,0.078,0
0.24497,-0.24496,-0.001936,1,0.079,0.5,0.079,0
0.24752,-0.24751,-0.0020068,1,0.08,0.5,0.08,0
0.25008,-0.25007,-0.0020777,1,0.081,0.5,0.081,0
0.25263,-0.25262,-0.0021486,1,0.082,0.5,0.082,0
0.25519,-0.25518,-0.0022194,1,0.083,0.5,0.083,0
0.25768,-0.25767,-0.0022772,1,0.084,0.5,0.084,0
0.26015,-0.26014,-0.0023285,1,0.085,0.5,0.085,0
0.26261,-0.2626,-0.0023797,1,0.086,0.5,0.086,0
0.26508,-0.26506,-0.002431,1,0.087,0.5,0.087,0
0.26754,-0.26753,-0.0024822,1,0.088,0.5,0.088,0
0.27,-0.26999,-0.0025335,1,0.089,0.5,0.089,0
0.27247,-0.27246,-0.0025848,1,0.09,0.5,0.09,0
0.27493,-0.27492,-0.002636,1,0.091,0.5,0.091,0
0.2774,-0.27738,-0.0026873,1,0.092,0.5,0.092,0
0.27986,-0.27985,-0.0027386,1,0.093,0.5,0.093,0
0.28229,-0.28228,-0.0027831,1,0.094,0.5,0.094,0
0.28462,-0.2846,-0.0028074,1,0.095,0.5,0.095,0
0.28694,-0.28693,-0.0028316,1,0.096,0.5,0.096,0
0.28927,-0.28926,-0.0028559,1,0.097,0.5,0.097,0
0.2916,-0.29158,-0.0028802,1,0.098,0.5,0.098,0
0.29392,-0.29391,-0.0029045,1,0.099,0.5,0.099,0
0.29625,-0.29623,-0.0029288,1,0.1,0.5,0.1,0
0.29858,-0.29856,-0.0029531,1,0.101,0.5,0.101,0
0.3009,-0.30089,-0.0029774,1,0.102,0.5,0.102,0
0.30323,-0.30321,-0.0030017,1,0.103,0.5,0.103,0
0.30556,-0.30554,-0.0030259,1,0.104,0.5,0.104,0
0.30772,-0.3077,-0.0030255,1,0.105,0.5,0.105,0
0.30984,-0.30983,-0.0030201,1,0.106,0.5,0.106,0
0.31197,-0.31196,-0.0030148,1,0.107,0.5,0.107,0
0.3141,-0.31409,-0.0030094,1,0.108,0.5,0.108,0
0.31623,-0.31621,-0.003004,1,0.109,0.5,0.109,0
0.31836,-0.31834,-0.0029986,1,0.11,0.5,0.11,0
0.32048,-0.32047,-0.0029933,1,0.111,0.5,0.111,0
0.32261,-0.3226,-0.0029879,1,0.112,0.5,0.112,0
0.32474,-0.32473,-0.0029825,1,0.113,0.5,0.113,0
0.32687,-0.32685,-0.0029771,1,0.114,0.5,0.114,0
0.32888,-0.32887,-0.0029596,1,0.115,0.5,0.115,0
0.33075,-0.33074,-0.002925,1,0.116,0.5,0.116,0
0.33261,-0.3326,-0.0028905,1,0.117,0.5,0.117,0
0.33448,-0.33446,-0.0028559,1,0.118,0.5,0.118,0
0.33634,-0.33633,-0.0028214,1,0.119,0.5,0.119,0
0.3382,-0.33819,-0.0027868,1,0.12,0.5,0.12,0
0.34007,-0.34006,-0.0027522,1,0.121,0.5,0.121,0
0.34193,-0.34192,-0.0027177,1,0.122,0.5,0.122,0
0.34379,-0.34378,-0.0026831,1,0.123,0.5,0.123,0
0.34566,-0.34565,-0.0026486,1,0.124,0.5,0.124,0
0.34752,-0.34751,-0.002614,1,0.125,0.5,0.125,0
0.34906,-0.34905,-0.0025537,1,0.126,0.5,0.126,0
0.3506,-0.35059,-0.0024934,1,0.127,0.5,0.127,0
0.35214,-0.35214,-0.0024331,1,0.128,0.5,0.128,0
0.35369,-0.35368,-0.0023729,1,0.129,0.5,0.129,0
0.35523,-0.35522,-0.0023126,1,0.13,0.5,0.13,0
0.35677,-0.35676,-0.0022523,1,0.131,0.5,0.131,0
0.35831,-0.3583,-0.002192,1,0.132,0.5,0.132,0
0.35985,-0.35984,-0.0021317,1,0.133,0.5,0.133,0
0.36139,-0.36138,-0.0020714,1,0.134,0.5,0.134,0
0.36293,-0.36293,-0.0020111,1,0.135,0.5,0.135,0
0.36426,-0.36425,-0.0019386,1,0.136,0.5,0.136,0
0.36543,-0.36543,-0.0018574,1,0.137,0.5,0.137,0
0.3666,-0.3666,-0.0017762,1,0.138,0.5,0.138,0
0.36778,-0.36777,-0.001695,1,0.139,0.5,0.139,0
0.36895,-0.36895,-0.0016138,1,0.14,0.5,0.14,0
0.37012,-0.37012,-0.0015325,1,0.141,0.5,0.141,0
0.3713,-0.37129,-0.0014513,1,0.142,0.5,0.142,0
0.37247,-0.37247,-0.0013701,1,0.143,0.5,0.143,0
0.37364,-0.37364,-0.0012889,1,0.144,0.5,0.144,0
0.37482,-0.37481,-0.0012077,1,0.145,0.5,0.145,0
0.37592,-0.37592,-0.001124,1,0.146,0.5,0.146,0
0.3767,-0.3767,-0.0010281,1,0.147,0.5,0.147,0
0.37748,-0.37748,-0.00093218,1,0.148,0.5,0.148,0
0.37826,-0.37826,-0.00083628,1,0.149,0.5,0.149,0
0.37904,-0.37904,-0.00074038,1,0.15,0.5,0.15,0
0.37982,-0.37982,-0.00064448,1,0.151,0.5,0.151,0
0.3806,-0.3806,-0.00054858,1,0.152,0.5,0.152,0
0.38138,-0.38138,-0.00045268,1,0.153,0.5,0.153,0
0.38216,-0.38216,-0.00035678,1,0.154,0.5,0.154,0
0.38294,-0.38294,-0.00026088,1,0.155,0.5,0.155,0
0.38372,-0.38372,-0.00016497,1,0.156,0.5,0.156,0
0.3842,-0.3842,-6.3026e-05,1,0.157,0.5,0.157,0
0.38458,-0.38458,4.0939e-05,1,0.158,0.5,0.158,0
0.38496,-0.38496,0.0001449,1,0.159,0.5,0.159,0
0.38534,-0.38534,0.00024887,1,0.16,0.5,0.16,0
0.38572,-0.38572,0.00035283,1,0.161,0.5,0.161,0
0.3861,-0.3861,0.0004568,1,0.162,0.5,0.162,0
0.38648,-0.38648,0.00056076,1,0.163,0.5,0.163,0
0.38686,-0.38686,0.00066473,1,0.164,0.5,0.164,0
0.38724,-0.38724,0.00076869,1,0.165,0.5,0.165,0
0.38762,-0.38762,0.00087265,1,0.166,0.5,0.166,0
0.38787,-0.38787,0.00097717,1,0.167,0.5,0.167,0
0.38787,-0.38787,0.0010828,1,0.168,0.5,0.168,0
0.38787,-0.38787,0.0011884,1,0.169,0.5,0.169,0
0.38787,-0.38787,0.001294,1,0.17,0.5,0.17,0
0.38787,-0.38787,0.0013996,1,0.171,0.5,0.171,0
0.38787,-0.38786,0.0015052,1,0.172,0.5,0.172,0
0.38787,-0.38786,0.0016108,1,0.173,0.5,0.173,0
0.38787,-0.38786,0.0017164,1,0.174,0.5,0.174,0
0.38786,-0.38786,0.001822,1,0.175,0.5,0.175,0
0.38786,-0.38786,0.0019276,1,0.176,0.5,0.176,0
0.38786,-0.38786,0.0020332,1,0.177,0.5,0.177,0
0.38754,-0.38754,0.0021354,1,0.178,0.5,0.178,0
0.3872,-0.38719,0.0022373,1,0.179,0.5,0.179,0
0.38685,-0.38684,0.0023391,1,0.18,0.5,0.18,0
0.3865,-0.38649,0.002441,1,0.181,0.5,0.181,0
0.38616,-0.38615,0.0025428,1,0.182,0.5,0.182,0
0.38581,-0.3858,0.0026447,1,0.183,0.5,0.183,0
0.38546,-0.38545,0.0027465,1,0.184,0.5,0.184,0
0.38511,-0.3851,0.0028484,1,0.185,0.5,0.185,0
0.38477,-0.38476,0.0029502,1,0.186,0.5,0.186,0
0.38442,-0.38441,0.0030521,1,0.187,0.5,0.187,0
0.38393,-0.38391,0.0031499,1,0.188,0.5,0.188,0
0.38328,-0.38327,0.0032437,1,0.189,0.5,0.189,0
0.38264,-0.38262,0.0033375,1,0.19,0.5,0.19,0
0.382,-0.38198,0.0034313,1,0.191,0.5,0.191,0
0.38135,-0.38134,0.0035251,1,0.192,0.5,0.192,0
0.38071,-0.38069,0.0036188,1,0.193,0.5,0.193,0
0.38007,-0.38005,0.0037126,1,0.194,0.5,0.194,0
0.37942,-0.3794,0.0038064,1,0.195,0.5,0.195,0
0.37878,-0.37876,0.0039002,1,0.196,0.5,0.196,0
0.37814,-0.37812,0.003994,1,0.197,0.5,0.197,0
0.37747,-0.37745,0.0040869,1,0.198,0.5,0.198,0
0.37659,-0.37657,0.00417,1,0.199,0.5,0.199,0
0.37571,-0.37569,0.0042532,1,0.2,0.5,0.2,0
0.37483,-0.37481,0.0043363,1,0.201,0.5,0.201,0
0.37395,-0.37393,0.0044195,1,0.202,0.5,0.202,0
0.37307,-0.37305,0.0045026,1,0.203,0.5,0.203,0
0.37219,-0.37216,0.0045857,1,0.204,0.5,0.204,0
0.37131,-0.37128,0.0046689,1,0.205,0.5,0.205,0
0.37043,-0.3704,0.004752,1,0.206,0.5,0.206,0
0.36955,-0.36952,0.0048352,1,0.207,0.5,0.207,0
0.36867,-0.36864,0.0049183,1,0.208,0.5,0.208,0
0.36767,-0.36764,0.0049936,1,0.209,0.5,0.209,0
0.36662,-0.36658,0.0050651,1,0.21,0.5,0.21,0
0.36556,-0.36552,0.0051365,1,0.211,0.5,0.211,0
0.3645,-0.36446,0.0052079,1,0.212,0.5,0.212,0
0.36345,-0.36341,0.0052793,1,0.213,0.5,0.213,0
0.36239,-0.36235,0.0053507,1,0.214,0.5,0.214,0
0.36133,-0.36129,0.0054222,1,0.215,0.5,0.215,0
0.36027,-0.36023,0.0054936,1,0.216,0.5,0.216,0
0.35922,-0.35917,0.005565,1,0.217,0.5,0.217,0
0.35816,-0.35812,0.0056364,1,0.218,0.5,0.218,0
0.35707,-0.35703,0.005705,1,0.219,0.5,0.219,0
0.3559,-0.35585,0.0057651,1,0.22,0.5,0.22,0
0.35472,-0.35468,0.0058252,1,0.221,0.5,0.221,0
0.35355,-0.3535,0.0058853,1,0.222,0.5,0.222,0
0.35237,-0.35232,0.0059454,1,0.223,0.5,0.223,0
0.3512,-0.35115,0.0060055,1,0.224,0.5,0.224,0
0.35002,-0.34997,0.0060656,1,0.225,0.5,0.225,0
0.34885,-0.3488,0.0061257,1,0.226,0.5,0.226,0
0.34767,-0.34762,0.0061858,1,0.227,0.5,0.227,0
0.3465,-0.34644,0.0062459,1,0.228,0.5,0.228,0
0.34532,-0.34527,0.006306,1,0.229,0.5,0.229,0
0.34409,-0.34404,0.0063581,1,0.23,0.5,0.23,0
0.34285,-0.34279,0.0064086,1,0.231,0.5,0.231,0
0.34161,-0.34155,0.0064591,1,0.232,0.5,0.232,0
0.34037,-0.3403,0.0065096,1,0.233,0.5,0.233,0
0.33912,-0.33906,0.0065601,1,0.234,0.5,0.234,0
0.33788,-0.33782,0.0066106,1,0.235,0.5,0.235,0
0.33664,-0.33657,0.0066611,1,0.236,0.5,0.236,0
0.3354,-0.33533,0.0067116,1,0.237,0.5,0.237,0
0.33416,-0.33409,0.0067621,1,0.238,0.5,0.238,0
0.33291,-0.33284,0.0068126,1,0.239,0.5,0.239,0
0.33166,-0.33159,0.00686,1,0.24,0.5,0.24,0
0.33039,-0.33032,0.0069032,1,0.241,0.5,0.241,0
0.32913,-0.32905,0.0069464,1,0.242,0.5,0.242,0
0.32786,-0.32778,0.0069896,1,0.243,0.5,0.243,0
0.32659,-0.32651,0.0070328,1,0.244,0.5,0.244,0
0.32532,-0.32525,0.007076,1,0.245,0.5,0.245,0
0.32406,-0.32398,0.0071192,1,0.246,0.5,0.246,0
0.32279,-0.32271,0.0071624,1,0.247,0.5,0.247,0
0.32152,-0.32144,0.0072056,1,0.248,0.5,0.248,0
0.32025,-0.32017,0.0072488,1,0.249,0.5,0.249,0
0.31899,-0.3189,0.007292,1,0.25,0.5,0.25,0
0.31772,-0.31764,0.0073306,1,0.251,0.5,0.251,0
0.31646,-0.31638,0.0073692,1,0.252,0.5,0.252,0
0.3152,-0.31511,0.0074078,1,0.253,0.5,0.253,0
0.31394,-0.31385,0.0074464,1,0.254,0.5,0.254,0
0.31268,-0.31259,0.007485,1,0.255,0.5,0.255,0
0.31142,-0.31132,0.0075235,1,0.256,0.5,0.256,0
0.31015,-0.31006,0.0075621,1,0.257,0.5,0.257,0
0.30889,-0.3088,0.0076007,1,0.258,0.5,0.258,0
0.30763,-0.30754,0.0076393,1,0.259,0.5,0.259,0
0.30637,-0.30627,0.0076779,1,0.26,0.5,0.26,0
0.30512,-0.30503,0.0077154,1,0.261,0.5,0.261,0
0.30389,-0.30379,0.0077521,1,0.262,0.5,0.262,0
0.30265,-0.30255,0.0077887,1,0.263,0.5,0.263,0
0.30142,-0.30132,0.0078254,1,0.264,0.5,0.264,0
0.30018,-0.30008,0.0078621,1,0.265,0.5,0.265,0
0.29895,-0.29884,0.0078988,1,0.266,0.5,0.266,0
0.29771,-0.29761,0.0079354,1,0.267,0.5,0.267,0
0.29648,-0.29637,0.0079721,1,0.268,0.5,0.268,0
0.29524,-0.29514,0.0080088,1,0.269,0.5,0.269,0
0.29401,-0.2939,0.0080455,1,0.27,0.5,0.27,0
0.29278,-0.29267,0.0080822,1,0.271,0.5,0.271,0
0.29159,-0.29147,0.0081194,1,0.272,0.5,0.272,0
0.29039,-0.29028,0.0081565,1,0.273,0.5,0.273,0
0.28919,-0.28908,0.0081937,1,0.274,0.5,0.274,0
0.288,-0.28788,0.0082308,1,0.275,0.5,0.275,0
0.2868,-0.28668,0.008268,1,0.276,0.5,0.276,0
0.28561,-0.28549,0.0083051,1,0.277,0.5,0.277,0
0.28441,-0.28429,0.0083423,1,0.278,0.5,0.278,0
0.28322,-0.28309,0.0083794,1,0.279,0.5,0.279,0
0.28202,-0.2819,0.0084166,1,0.28,0.5,0.28,0
0.28083,-0.2807,0.0084537,1,0.281,0.5,0.281,0
0.27966,-0.27953,0.0084929,1,0.282,0.5,0.282,0
0.27851,-0.27838,0.0085327,1,0.283,0.5,0.283,0
0.27736,-0.27723,0.0085726,1,0.284,0.5,0.284,0
0.27621,-0.27607,0.0086124,1,0.285,0.5,0.285,0
0.27506,-0.27492,0.0086522,1,0.286,0.5,0.286,0
0.27391,-0.27377,0.0086921,1,0.287,0.5,0.287,0
0.27275,-0.27261,0.0087319,1,0.288,0.5,0.288,0
0.2716,-0.27146,0.0087718,1,0.289,0.5,0.289,0
0.27045,-0.27031,0.0088116,1,0.29,0.5,0.29,0
0.2693,-0.26915,0.0088514,1,0.291,0.5,0.291,0
0.26816,-0.26801,0.0088926,1,0.292,0.5,0.292,0
0.26705,-0.2669,0.0089365,1,0.293,0.5,0.293,0
0.26595,-0.26579,0.0089804,1,0.294,0.5,0.294,0
0.26484,-0.26468,0.0090242,1,0.295,0.5,0.295,0
0.26373,-0.26357,0.0090681,1,0.296,0.5,0.296,0
0.26262,-0.26246,0.009112,1,0.297,0.5,0.297,0
0.26151,-0.26135,0.0091559,1,0.298,0.5,0.298,0
0.26041,-0.26024,0.0091997,1,0.299,0.5,0.299,0
0.2593,-0.25913,0.0092436,1,0.3,0.5,0.3,0
0.25819,-0.25802,0.0092875,1,0.301,0.5,0.301,0
0.25708,-0.25691,0.0093314,1,0.302,0.5,0.302,0
0.25601,-0.25584,0.0093798,1,0.303,0.5,0.303,0
0.25494,-0.25477,0.0094287,1,0.304,0.5,0.304,0
0.25387,-0.2537,0.0094775,1,0.305,0.5,0.305,0
0.25281,-0.25263,0.0095264,1,0.306,0.5,0.306,0
0.25174,-0.25156,0.0095753,1,0.307,0.5,0.307,0
0.25067,-0.25048,0.0096241,1,0.308,0.5,0.308,0
0.2496,-0.24941,0.009673,1,0.309,0.5,0.309,0
0.24853,-0.24834,0.0097218,1,0.31,0.5,0.31,0
0.24747,-0.24727,0.0097707,1,0.311,0.5,0.311,0
0.2464,-0.2462,0.0098196,1,0.312,0.5,0.312,0
0.24535,-0.24515,0.0098713,1,0.313,0.5,0.313,0
0.24431,-0.24411,0.0099258,1,0.314,0.5,0.314,0
0.24328,-0.24307,0.0099803,1,0.315,0.5,0.315,0
0.24224,-0.24203,0.010035,1,0.316,0.5,0.316,0
0.24121,-0.241,0.010089,1,0.317,0.5,0.317,0
0.24017,-0.23996,0.010144,1,0.318,0.5,0.318,0
0.23914,-0.23892,0.010198,1,0.319,0.5,0.319,0
0.23811,-0.23789,0.010253,1,0.32,0.5,0.32,0
0.23707,-0.23685,0.010307,1,0.321,0.5,0.321,0
0.23604,-0.23581,0.010362,1,0.322,0.5,0.322,0
0.23501,-0.23478,0.010417,1,0.323,0.5,0.323,0
0.234,-0.23376,0.010477,1,0.324,0.5,0.324,0
0.23299,-0.23275,0.010538,1,0.325,0.5,0.325,0
0.23199,-0.23174,0.010598,1,0.326,0.5,0.326,0
0.23098,-0.23073,0.010658,1,0.327,0.5,0.327,0
0.22997,-0.22972,0.010718,1,0.328,0.5,0.328,0
0.22896,-0.22871,0.010779,1,0.329,0.5,0.329,0
0.22796,-0.2277,0.010839,1,0.33,0.5,0.33,0
0.22695,-0.22669,0.010899,1,0.331,0.5,0.331,0
0.22594,-0.22568,0.01096,1,0.332,0.5,0.332,0
0.22494,-0.22467,0.01102,1,0.333,0.5,0.333,0
0.22394,-0.22367,0.011084,1,0.334,0.5,0.334,0
0.22296,-0.22268,0.01115,1,0.335,0.5,0.335,0
0.22197,-0.22169,0.011215,1,0.336,0.5,0.336,0
0.22099,-0.2207,0.011281,1,0.337,0.5,0.337,0
0.22,-0.21971,0.011347,1,0.338,0.5,0.338,0
0.21901,-0.21871,0.011413,1,0.339,0.5,0.339,0
0.21803,-0.21772,0.011478,1,0.34,0.5,0.34,0
0.21704,-0.21673,0.011544,1,0.341,0.5,0.341,0
0.21605,-0.21574,0.01161,1,0.342,0.5,0.342,0
0.21507,-0.21475,0.011676,1,0.343,0.5,0.343,0
0.21409,-0.21376,0.011743,1,0.344,0.5,0.344,0
0.21312,-0.21279,0.011814,1,0.345,0.5,0.345,0
0.21214,-0.21181,0.011885,1,0.346,0.5,0.346,0
0.21117,-0.21083,0.011956,1,0.347,0.5,0.347,0
0.2102,-0.20986,0.012027,1,0.348,0.5,0.348,0
0.20923,-0.20888,0.012097,1,0.349,0.5,0.349,0
0.20826,-0.2079,0.012168,1,0.35,0.5,0.35,0
0.20729,-0.20693,0.012239,1,0.351,0.5,0.351,0
0.20632,-0.20595,0.01231,1,0.352,0.5,0.352,0
0.20535,-0.20497,0.012381,1,0.353,0.5,0.353,0
0.20437,-0.204,0.012452,1,0.354,0.5,0.354,0
0.20341,-0.20303,0.012527,1,0.355,0.5,0.355,0
0.20245,-0.20206,0.012603,1,0.356,0.5,0.356,0
0.20149,-0.20109,0.012678,1,0.357,0.5,0.357,0
0.20053,-0.20012,0.012754,1,0.358,0.5,0.358,0
0.19957,-0.19915,0.01283,1,0.359,0.5,0.359,0
0.19861,-0.19819,0.012905,1,0.36,0.5,0.36,0
0.19765,-0.19722,0.012981,1,0.361,0.5,0.361,0
0.19669,-0.19625,0.013057,1,0.362,0.5,0.362,0
0.19572,-0.19528,0.013132,1,0.363,0.5,0.363,0
0.19476,-0.19431,0.013208,1,0.364,0.5,0.364,0
0.1938,-0.19335,0.013285,1,0.365,0.5,0.365,0
0.19285,-0.19239,0.013365,1,0.366,0.5,0.366,0
0.1919,-0.19142,0.013445,1,0.367,0.5,0.367,0
0.19094,-0.19046,0.013524,1,0.368,0.5,0.368,0
0.18999,-0.1895,0.013604,1,0.369,0.5,0.369,0
0.18903,-0.18853,0.013684,1,0.37,0.5,0.37,0
0.18808,-0.18757,0.013763,1,0.371,0.5,0.371,0
0.18712,-0.18661,0.013843,1,0.372,0.5,0.372,0
0.18617,-0.18564,0.013923,1,0.373,0.5,0.373,0
0.18521,-0.18468,0.014002,1,0.374,0.5,0.374,0
0.18426,-0.18372,0.014082,1,0.375,0.5,0.375,0
0.18331,-0.18276,0.014165,1,0.376,0.5,0.376,0
0.18236,-0.1818,0.014248,1,0.377,0.5,0.377,0
0.1814,-0.18084,0.014332,1,0.378,0.5,0.378,0
0.18045,-0.17988,0.014415,1,0.379,0.5,0.379,0
0.1795,-0.17891,0.014498,1,0.38,0.5,0.38,0
0.17855,-0.17795,0.014581,1,0.381,0.5,0.381,0
0.1776,-0.17699,0.014665,1,0.382,0.5,0.382,0
0.17665,-0.17603,0.014748,1,0.383,0.5,0.383,0
0.1757,-0.17507,0.014831,1,0.384,0.5,0.384,0
0.17475,-0.17411,0.014914,1,0.385,0.5,0.385,0
0.1738,-0.17315,0.014999,1,0.386,0.5,0.386,0
0.17285,-0.17219,0.015085,1,0.387,0.5,0.387,0
0.1719,-0.17123,0.015172,1,0.388,0.5,0.388,0
0.17095,-0.17027,0.015258,1,0.389,0.5,0.389,0
0.17,-0.1693,0.015344,1,0.39,0.5,0.39,0
0.16905,-0.16834,0.01543,1,0.391,0.5,0.391,0
0.1681,-0.16738,0.015517,1,0.392,0.5,0.392,0
0.16715,-0.16642,0.015603,1,0.393,0.5,0.393,0
0.1662,-0.16546,0.015689,1,0.394,0.5,0.394,0
0.16525,-0.1645,0.015775,1,0.395,0.5,0.395,0
0.1643,-0.16354,0.015862,1,0.396,0.5,0.396,0
0.16336,-0.16257,0.015951,1,0.397,0.5,0.397,0
0.16241,-0.16161,0.016039,1,0.398,0.5,0.398,0
0.16146,-0.16065,0.016128,1,0.399,0.5,0.399,0
0.16051,-0.15969,0.016217,1,0.4,0.5,0.4,0
0.15956,-0.15872,0.016306,1,0.401,0.5,0.401,0
0.15861,-0.15776,0.016395,1,0.402,0.5,0.402,0
0.15767,-0.1568,0.016483,1,0.403,0.5,0.403,0
0.15672,-0.15584,0.016572,1,0.404,0.5,0.404,0
0.15577,-0.15487,0.016661,1,0.405,0.5,0.405,0
0.15482,-0.15391,0.01675,1,0.406,0.5,0.406,0
0.15387,-0.15295,0.01684,1,0.407,0.5,0.407,0
0.15292,-0.15198,0.016931,1,0.408,0.5,0.408,0
0.15198,-0.15102,0.017022,1,0.409,0.5,0.409,0
0.15103,-0.15005,0.017113,1,0.41,0.5,0.41,0
0.15008,-0.14909,0.017204,1,0.411,0.5,0.411,0
0.14913,-0.14812,0.017295,1,0.412,0.5,0.412,0
0.14818,-0.14716,0.017386,1,0.413,0.5,0.413,0
0.14724,-0.14619,0.017477,1,0.414,0.5,0.414,0
0.14629,-0.14523,0.017567,1,0.415,0.5,0.415,0
0.14534,-0.14426,0.017658,1,0.416,0.5,0.416,0
0.14439,-0.1433,0.01775,1,0.417,0.5,0.417,0
0.14344,-0.14233,0.017842,1,0.418,0.5,0.418,0
0.1425,-0.14136,0.017935,1,0.419,0.5,0.419,0
0.14155,-0.14039,0.018028,1,0.42,0.5,0.42,0
0.1406,-0.13943,0.01812,1,0.421,0.5,0.421,0
0.13965,-0.13846,0.018213,1,0.422,0.5,0.422,0
0.13871,-0.13749,0.018306,1,0.423,0.5,0.423,0
0.13776,-0.13652,0.018398,1,0.424,0.5,0.424,0
0.13681,-0.13555,0.018491,1,0.425,0.5,0.425,0
0.13586,-0.13459,0.018584,1,0.426,0.5,0.426,0
0.13492,-0.13362,0.018676,1,0.427,0.5,0.427,0
0.13397,-0.13265,0.01877,1,0.428,0.5,0.428,0
0.13302,-0.13168,0.018865,1,0.429,0.5,0.429,0
0.13208,-0.13071,0.018959,1,0.43,0.5,0.43,0
0.13113,-0.12974,0.019053,1,0.431,0.5,0.431,0
0.13019,-0.12876,0.019147,1,0.432,0.5,0.432,0
0.12924,-0.12779,0.019241,1,0.433,0.5,0.433,0
0.12829,-0.12682,0.019335,1,0.434,0.5,0.434,0
0.12735,-0.12585,0.01943,1,0.435,0.5,0.435,0
0.1264,-0.12488,0.019524,1,0.436,0.5,0.436,0
0.12545,-0.12391,0.019618,1,0.437,0.5,0.437,0
0.12451,-0.12294,0.019713,1,0.438,0.5,0.438,0
0.12357,-0.12196,0.019808,1,0.439,0.5,0.439,0
0.12262,-0.12099,0.019904,1,0.44,0.5,0.44,0
0.12168,-0.12002,0.019999,1,0.441,0.5,0.441,0
0.12073,-0.11904,0.020095,1,0.442,0.5,0.442,0
0.11979,-0.11807,0.02019,1,0.443,0.5,0.443,0
0.11885,-0.1171,0.020286,1,0.444,0.5,0.444,0
0.1179,-0.11612,0.020381,1,0.445,0.5,0.445,0
0.11696,-0.11515,0.020477,1,0.446,0.5,0.446,0
0.11602,-0.11417,0.020572,1,0.447,0.5,0.447,0
0.11507,-0.1132,0.020668,1,0.448,0.5,0.448,0
0.11413,-0.11222,0.020764,1,0.449,0.5,0.449,0
0.11319,-0.11125,0.020861,1,0.45,0.5,0.45,0
0.11225,-0.11027,0.020957,1,0.451,0.5,0.451,0
0.11131,-0.10929,0.021054,1,0.452,0.5,0.452,0
0.11037,-0.10832,0.02115,1,0.453,0.5,0.453,0
0.10943,-0.10734,0.021247,1,0.454,0.5,0.454,0
0.10849,-0.10636,0.021343,1,0.455,0.5,0.455,0
0.10755,-0.10539,0.02144,1,0.456,0.5,0.456,0
0.10661,-0.10441,0.021536,1,0.457,0.5,0.457,0
0.10567,-0.10343,0.021633,1,0.458,0.5,0.458,0
0.10473,-0.10245,0.02173,1,0.459,0.5,0.459,0
0.1038,-0.10147,0.021828,1,0.46,0.5,0.46,0
0.10287,-0.10049,0.021925,1,0.461,0.5,0.461,0
0.10193,-0.099513,0.022023,1,0.462,0.5,0.462,0
0.101,-0.098534,0.02212,1,0.463,0.5,0.463,0
0.10006,-0.097554,0.022218,1,0.464,0.5,0.464,0
0.099131,-0.096574,0.022315,1,0.465,0.5,0.465,0
0.098197,-0.095594,0.022413,1,0.466,0.5,0.466,0
0.097263,-0.094615,0.02251,1,0.467,0.5,0.467,0
0.096329,-0.093635,0.022608,1,0.468,0.5,0.468,0
0.095397,-0.092654,0.022706,1,0.469,0.5,0.469,0
0.094473,-0.091672,0.022804,1,0.47,0.5,0.47,0
0.093548,-0.090689,0.022902,1,0.471,0.5,0.471,0
0.092623,-0.089706,0.023,1,0.472,0.5,0.472,0
0.091699,-0.088724,0.023099,1,0.473,0.5,0.473,0
0.090774,-0.087741,0.023197,1,0.474,0.5,0.474,0
0.089849,-0.086759,0.023295,1,0.475,0.5,0.475,0
0.088924,-0.085776,0.023394,1,0.476,0.5,0.476,0
0.088,-0.084793,0.023492,1,0.477,0.5,0.477,0
0.087075,-0.083811,0.02359,1,0.478,0.5,0.478,0
0.08615,-0.082828,0.023689,1,0.479,0.5,0.479,0
0.085237,-0.081843,0.023787,1,0.48,0.5,0.48,0
0.084326,-0.080857,0.023886,1,0.481,0.5,0.481,0
0.083415,-0.079872,0.023985,1,0.482,0.5,0.482,0
0.082504,-0.078886,0.024084,1,0.483,0.5,0.483,0
0.081593,-0.077901,0.024183,1,0.484,0.5,0.484,0
0.080682,-0.076915,0.024282,1,0.485,0.5,0.485,0
0.079771,-0.075929,0.024381,1,0.486,0.5,0.486,0
0.07886,-0.074944,0.02448,1,0.487,0.5,0.487,0
0.077949,-0.073958,0.024578,1,0.488,0.5,0.488,0
0.077038,-0.072973,0.024677,1,0.489,0.5,0.489,0
0.076136,-0.071986,0.024777,1,0.49,0.5,0.49,0
0.075246,-0.070997,0.024876,1,0.491,0.5,0.491,0
0.074355,-0.070008,0.024976,1,0.492,0.5,0.492,0
0.073465,-0.06902,0.025075,1,0.493,0.5,0.493,0
0.072575,-0.068031,0.025175,1,0.494,0.5,0.494,0
0.071685,-0.067042,0.025274,1,0.495,0.5,0.495,0
0.070795,-0.066054,0.025374,1,0.496,0.5,0.496,0
0.069905,-0.065065,0.025473,1,0.497,0.5,0.497,0
0.069015,-0.064076,0.025573,1,0.498,0.5,0.498,0
0.068125,-0.063088,0.025672,1,0.499,0.5,0.499,0
0.067235,-0.062099,0.025772,1,0.5,0.5,0.5,0
0.066377,-0.061107,0.025872,1,0.501,0.5,0.501,0
0.065519,-0.060116,0.025972,1,0.502,0.5,0.502,0
0.064661,-0.059124,0.026072,1,0.503,0.5,0.503,0
0.063804,-0.058132,0.026172,1,0.504,0.5,0.504,0
0.062946,-0.05714,0.026272,1,0.505,0.5,0.505,0
0.062088,-0.056149,0.026372,1,0.506,0.5,0.506,0
0.061231,-0.055157,0.026472,1,0.507,0.5,0.507,0
0.060373,-0.054165,0.026571,1,0.508,0.5,0.508,0
0.059515,-0.053173,0.026671,1,0.509,0.5,0.509,0
0.058657,-0.052182,0.026771,1,0.51,0.5,0.51,0
0.05783,-0.051188,0.026871,1,0.511,0.5,0.511,0
0.057023,-0.050192,0.026972,1,0.512,0.5,0.512,0
0.056217,-0.049197,0.027072,1,0.513,0.5,0.513,0
0.05541,-0.048202,0.027172,1,0.514,0.5,0.514,0
0.054604,-0.047207,0.027272,1,0.515,0.5,0.515,0
0.053798,-0.046211,0.027373,1,0.516,0.5,0.516,0
0.052991,-0.045216,0.027473,1,0.517,0.5,0.517,0
0.052185,-0.044221,0.027573,1,0.518,0.5,0.518,0
0.051379,-0.043225,0.027673,1,0.519,0.5,0.519,0
0.050572,-0.04223,0.027774,1,0.52,0.5,0.52,0
0.04978,-0.041234,0.027874,1,0.521,0.5,0.521,0
0.049058,-0.040235,0.027974,1,0.522,0.5,0.522,0
0.048336,-0.039236,0.028075,1,0.523,0.5,0.523,0
0.047614,-0.038237,0.028175,1,0.524,0.5,0.524,0
0.046892,-0.037238,0.028275,1,0.525,0.5,0.525,0
0.04617,-0.036239,0.028376,1,0.526,0.5,0.526,0
0.045448,-0.035241,0.028476,1,0.527,0.5,0.527,0
0.044726,-0.034242,0.028577,1,0.528,0.5,0.528,0
0.044004,-0.033243,0.028677,1,0.529,0.5,0.529,0
0.043283,-0.032244,0.028777,1,0.53,0.5,0.53,0
0.042561,-0.031245,0.028878,1,0.531,0.5,0.531,0
0.041944,-0.030243,0.028978,1,0.532,0.5,0.532,0
0.041362,-0.02924,0.029079,1,0.533,0.5,0.533,0
0.04078,-0.028237,0.029179,1,0.534,0.5,0.534,0
0.040199,-0.027234,0.02928,1,0.535,0.5,0.535,0
0.039617,-0.026231,0.02938,1,0.536,0.5,0.536,0
0.039035,-0.025228,0.02948,1,0.537,0.5,0.537,0
0.038453,-0.024226,0.029581,1,0.538,0.5,0.538,0
0.037872,-0.023223,0.029681,1,0.539,0.5,0.539,0
0.03729,-0.02222,0.029782,1,0.54,0.5,0.54,0
0.036708,-0.021217,0.029882,1,0.541,0.5,0.541,0
0.036201,-0.020212,0.029982,1,0.542,0.5,0.542,0
0.035842,-0.019205,0.030083,1,0.543,0.5,0.543,0
0.035483,-0.018197,0.030183,1,0.544,0.5,0.544,0
0.035125,-0.01719,0.030283,1,0.545,0.5,0.545,0
0.034766,-0.016183,0.030384,1,0.546,0.5,0.546,0
0.034407,-0.015175,0.030484,1,0.547,0.5,0.547,0
0.034049,-0.014168,0.030584,1,0.548,0.5,0.548,0
0.03369,-0.01316,0.030685,1,0.549,0.5,0.549,0
0.033331,-0.012153,0.030785,1,0.55,0.5,0.55,0
0.032972,-0.011145,0.030885,1,0.551,0.5,0.551,0
0.032614,-0.010138,0.030986,1,0.552,0.5,0.552,0
0.032536,-0.0091258,0.031086,1,0.553,0.5,0.553,0
0.032484,-0.0081134,0.031186,1,0.554,0.5,0.554,0
0.032431,-0.0071012,0.031286,1,0.555,0.5,0.555,0
0.032379,-0.0060889,0.031385,1,0.556,0.5,0.556,0
0.032327,-0.0050766,0.031485,1,0.557,0.5,0.557,0
0.032274,-0.0040643,0.031585,1,0.558,0.5,0.558,0
0.032222,-0.003052,0.031685,1,0.559,0.5,0.559,0
0.03217,-0.0020397,0.031785,1,0.56,0.5,0.56,0
0.032117,-0.0010274,0.031885,1,0.561,0.5,0.561,0
0.032065,-1.5168e-05,0.031985,1,0.562,0.5,0.562,0
0.032175,0.00099986,0.032085,1,0.563,0.5,0.563,0
0.032448,0.0020175,0.032184,1,0.564,0.5,0.564,0
0.032721,0.0030352,0.032284,1,0.565,0.5,0.565,0
0.032994,0.0040528,0.032383,1,0.566,0.5,0.566,0
0.033267,0.0050705,0.032483,1,0.567,0.5,0.567,0
0.03354,0.0060882,0.032582,1,0.568,0.5,0.568,0
0.033813,0.0071058,0.032681,1,0.569,0.5,0.569,0
0.034086,0.0081235,0.032781,1,0.57,0.5,0.57,0
0.034358,0.0091411,0.03288,1,0.571,0.5,0.571,0
0.034631,0.010159,0.03298,1,0.572,0.5,0.572,0
0.034926,0.011177,0.033079,1,0.573,0.5,0.573,0
0.03546,0.012201,0.033178,1,0.574,0.5,0.574,0
0.035995,0.013224,0.033277,1,0.575,0.5,0.575,0
0.036529,0.014248,0.033375,1,0.576,0.5,0.576,0
0.037063,0.015271,0.033474,1,0.577,0.5,0.577,0
0.037598,0.016295,0.033573,1,0.578,0.5,0.578,0
0.038132,0.017319,0.033671,1,0.579,0.5,0.579,0
0.038666,0.018342,0.03377,1,0.58,0.5,0.58,0
0.039201,0.019366,0.033869,1,0.581,0.5,0.581,0
0.039735,0.02039,0.033967,1,0.582,0.5,0.582,0
0.040269,0.021413,0.034066,1,0.583,0.5,0.583,0
0.04092,0.022441,0.034164,1,0.584,0.5,0.584,0
0.04163,0.023471,0.034262,1,0.585,0.5,0.585,0
0.042339,0.024501,0.03436,1,0.586,0.5,0.586,0
0.043049,0.025532,0.034457,1,0.587,0.5,0.587,0
0.043758,0.026562,0.034555,1,0.588,0.5,0.588,0
0.044468,0.027592,0.034653,1,0.589,0.5,0.589,0
0.045177,0.028622,0.034751,1,0.59,0.5,0.59,0
0.045887,0.029652,0.034848,1,0.591,0.5,0.591,0
0.046596,0.030682,0.034946,1,0.592,0.5,0.592,0
0.047306,0.031712,0.035044,1,0.593,0.5,0.593,0
0.048043,0.032744,0.035141,1,0.594,0.5,0.594,0
0.048863,0.033781,0.035238,1,0.595,0.5,0.595,0
0.049683,0.034819,0.035334,1,0.596,0.5,0.596,0
0.050503,0.035856,0.035431,1,0.597,0.5,0.597,0
0.051323,0.036893,0.035527,1,0.598,0.5,0.598,0
0.052144,0.03793,0.035624,1,0.599,0.5,0.599,0
0.052964,0.038967,0.035721,1,0.6,0.5,0.6,0
0.053784,0.040004,0.035817,1,0.601,0.5,0.601,0
0.054604,0.041042,0.035914,1,0.602,0.5,0.602,0
0.055424,0.042079,0.03601,1,0.603,0.5,0.603,0
0.056244,0.043116,0.036107,1,0.604,0.5,0.604,0
0.057124,0.04416,0.036202,1,0.605,0.5,0.605,0
0.058015,0.045205,0.036297,1,0.606,0.5,0.606,0
0.058907,0.04625,0.036392,1,0.607,0.5,0.607,0
0.059799,0.047295,0.036487,1,0.608,0.5,0.608,0
0.06069,0.048341,0.036582,1,0.609,0.5,0.609,0
0.061582,0.049386,0.036677,1,0.61,0.5,0.61,0
0.062474,0.050431,0.036772,1,0.611,0.5,0.611,0
0.063365,0.051476,0.036867,1,0.612,0.5,0.612,0
0.064257,0.052521,0.036962,1,0.613,0.5,0.613,0
0.065149,0.053567,0.037057,1,0.614,0.5,0.614,0
0.066061,0.054615,0.037151,1,0.615,0.5,0.615,0
0.067001,0.055669,0.037244,1,0.616,0.5,0.616,0
0.067942,0.056723,0.037338,1,0.617,0.5,0.617,0
0.068882,0.057776,0.037431,1,0.618,0.5,0.618,0
0.069823,0.05883,0.037524,1,0.619,0.5,0.619,0
0.070763,0.059884,0.037617,1,0.62,0.5,0.62,0
0.071704,0.060937,0.037711,1,0.621,0.5,0.621,0
0.072645,0.061991,0.037804,1,0.622,0.5,0.622,0
0.073585,0.063045,0.037897,1,0.623,0.5,0.623,0
0.074526,0.064098,0.037991,1,0.624,0.5,0.624,0
0.075466,0.065152,0.038084,1,0.625,0.5,0.625,0
0.076443,0.066215,0.038175,1,0.626,0.5,0.626,0
0.077419,0.067278,0.038266,1,0.627,0.5,0.627,0
0.078396,0.068341,0.038357,1,0.628,0.5,0.628,0
0.079372,0.069404,0.038448,1,0.629,0.5,0.629,0
0.080349,0.070467,0.03854,1,0.63,0.5,0.63,0
0.081325,0.07153,0.038631,1,0.631,0.5,0.631,0
0.082302,0.072594,0.038722,1,0.632,0.5,0.632,0
0.083278,0.073657,0.038813,1,0.633,0.5,0.633,0
0.084255,0.07472,0.038904,1,0.634,0.5,0.634,0
0.085231,0.075783,0.038995,1,0.635,0.5,0.635,0
0.086225,0.076852,0.039085,1,0.636,0.5,0.636,0
0.08723,0.077926,0.039174,1,0.637,0.5,0.637,0
0.088235,0.078999,0.039262,1,0.638,0.5,0.638,0
0.08924,0.080073,0.039351,1,0.639,0.5,0.639,0
0.090246,0.081146,0.03944,1,0.64,0.5,0.64,0
0.091251,0.08222,0.039529,1,0.641,0.5,0.641,0
0.092256,0.083294,0.039618,1,0.642,0.5,0.642,0
0.093261,0.084367,0.039706,1,0.643,0.5,0.643,0
0.094267,0.085441,0.039795,1,0.644,0.5,0.644,0
0.095272,0.086515,0.039884,1,0.645,0.5,0.645,0
0.096281,0.08759,0.039972,1,0.646,0.5,0.646,0
0.09731,0.088675,0.040059,1,0.647,0.5,0.647,0
0.09834,0.08976,0.040145,1,0.648,0.5,0.648,0
0.099369,0.090845,0.040231,1,0.649,0.5,0.649,0
0.1004,0.09193,0.040317,1,0.65,0.5,0.65,0
0.10143,0.093015,0.040403,1,0.651,0.5,0.651,0
0.10246,0.0941,0.04049,1,0.652,0.5,0.652,0
0.10349,0.095185,0.040576,1,0.653,0.5,0.653,0
0.10452,0.09627,0.040662,1,0.654,0.5,0.654,0
0.10555,0.097355,0.040748,1,0.655,0.5,0.655,0
0.10657,0.09844,0.040834,1,0.656,0.5,0.656,0
0.10762,0.099534,0.040918,1,0.657,0.5,0.657,0
0.10867,0.10063,0.041001,1,0.658,0.5,0.658,0
0.10972,0.10173,0.041084,1,0.659,0.5,0.659,0
0.11077,0.10283,0.041167,1,0.66,0.5,0.66,0
0.11182,0.10392,0.04125,1,0.661,0.5,0.661,0
0.11288,0.10502,0.041333,1,0.662,0.5,0.662,0
0.11393,0.10612,0.041417,1,0.663,0.5,0.663,0
0.11498,0.10722,0.0415,1,0.664,0.5,0.664,0
0.11603,0.10831,0.041583,1,0.665,0.5,0.665,0
0.11708,0.10941,0.041666,1,0.666,0.5,0.666,0
0.11814,0.11051,0.041748,1,0.667,0.5,0.667,0
0.11921,0.11163,0.041827,1,0.668,0.5,0.668,0
0.12028,0.11274,0.041907,1,0.669,0.5,0.669,0
0.12135,0.11385,0.041987,1,0.67,0.5,0.67,0
0.12242,0.11496,0.042067,1,0.671,0.5,0.671,0
0.1235,0.11607,0.042147,1,0.672,0.5,0.672,0
0.12457,0.11718,0.042227,1,0.673,0.5,0.673,0
0.12564,0.11829,0.042307,1,0.674,0.5,0.674,0
0.12671,0.1194,0.042387,1,0.675,0.5,0.675,0
0.12778,0.12052,0.042466,1,0.676,0.5,0.676,0
0.12885,0.12163,0.042546,1,0.677,0.5,0.677,0
0.12994,0.12275,0.042623,1,0.678,0.5,0.678,0
0.13104,0.12388,0.042699,1,0.679,0.5,0.679,0
0.13213,0.125,0.042775,1,0.68,0.5,0.68,0
0.13322,0.12613,0.042851,1,0.681,0.5,0.681,0
0.13431,0.12726,0.042927,1,0.682,0.5,0.682,0
0.1354,0.12838,0.043003,1,0.683,0.5,0.683,0
0.13649,0.12951,0.04308,1,0.684,0.5,0.684,0
0.13758,0.13063,0.043156,1,0.685,0.5,0.685,0
0.13868,0.13176,0.043232,1,0.686,0.5,0.686,0
0.13977,0.13289,0.043308,1,0.687,0.5,0.687,0
0.14087,0.13402,0.043382,1,0.688,0.5,0.688,0
0.14198,0.13516,0.043454,1,0.689,0.5,0.689,0
0.14309,0.13631,0.043526,1,0.69,0.5,0.69,0
0.1442,0.13745,0.043599,1,0.691,0.5,0.691,0
0.14532,0.13859,0.043671,1,0.692,0.5,0.692,0
0.14643,0.13973,0.043743,1,0.693,0.5,0.693,0
0.14754,0.14088,0.043815,1,0.694,0.5,0.694,0
0.14865,0.14202,0.043887,1,0.695,0.5,0.695,0
0.14976,0.14316,0.04396,1,0.696,0.5,0.696,0
0.15087,0.1443,0.044032,1,0.697,0.5,0.697,0
0.15199,0.14545,0.044104,1,0.698,0.5,0.698,0
0.15312,0.14661,0.044171,1,0.699,0.5,0.699,0
0.15425,0.14777,0.044239,1,0.7,0.5,0.7,0
0.15538,0.14893,0.044307,1,0.701,0.5,0.701,0
0.15651,0.15009,0.044375,1,0.702,0.5,0.702,0
0.15765,0.15125,0.044443,1,0.703,0.5,0.703,0
0.15878,0.15241,0.04451,1,0.704,0.5,0.704,0
0.15991,0.15357,0.044578,1,0.705,0.5,0.705,0
0.16104,0.15473,0.044646,1,0.706,0.5,0.706,0
0.16217,0.15589,0.044714,1,0.707,0.5,0.707,0
0.16331,0.15705,0.044781,1,0.708,0.5,0.708,0
0.16445,0.15822,0.044846,1,0.709,0.5,0.709,0
0.1656,0.1594,0.044909,1,0.71,0.5,0.71,0
0.16676,0.16057,0.044972,1,0.711,0.5,0.711,0
0.16791,0.16175,0.045035,1,0.712,0.5,0.712,0
0.16906,0.16293,0.045098,1,0.713,0.5,0.713,0
0.17022,0.16411,0.045161,1,0.714,0.5,0.714,0
0.17137,0.16529,0.045224,1,0.715,0.5,0.715,0
0.17252,0.16647,0.045288,1,0.716,0.5,0.716,0
0.17367,0.16765,0.045351,1,0.717,0.5,0.717,0
0.17483,0.16882,0.045414,1,0.718,0.5,0.718,0
0.17598,0.17001,0.045475,1,0.719,0.5,0.719,0
0.17716,0.17121,0.045533,1,0.72,0.5,0.72,0
0.17833,0.1724,0.045591,1,0.721,0.5,0.721,0
0.17951,0.1736,0.045649,1,0.722,0.5,0.722,0
0.18068,0.1748,0.045707,1,0.723,0.5,0.723,0
0.18185,0.176,0.045765,1,0.724,0.5,0.724,0
0.18303,0.17719,0.045823,1,0.725,0.5,0.725,0
0.1842,0.17839,0.045881,1,0.726,0.5,0.726,0
0.18538,0.17959,0.045939,1,0.727,0.5,0.727,0
0.18655,0.18079,0.045996,1,0.728,0.5,0.728,0
0.18772,0.18199,0.046054,1,0.729,0.5,0.729,0
0.18891,0.1832,0.046108,1,0.73,0.5,0.73,0
0.19011,0.18442,0.04616,1,0.731,0.5,0.731,0
0.19131,0.18564,0.046212,1,0.732,0.5,0.732,0
0.1925,0.18685,0.046264,1,0.733,0.5,0.733,0
0.1937,0.18807,0.046316,1,0.734,0.5,0.734,0
0.19489,0.18929,0.046369,1,0.735,0.5,0.735,0
0.19609,0.19051,0.046421,1,0.736,0.5,0.736,0
0.19728,0.19173,0.046473,1,0.737,0.5,0.737,0
0.19848,0.19294,0.046525,1,0.738,0.5,0.738,0
0.19967,0.19416,0.046578,1,0.739,0.5,0.739,0
0.20088,0.19539,0.046627,1,0.74,0.5,0.74,0
0.20209,0.19663,0.046673,1,0.741,0.5,0.741,0
0.20331,0.19786,0.04672,1,0.742,0.5,0.742,0
0.20452,0.1991,0.046766,1,0.743,0.5,0.743,0
0.20574,0.20034,0.046812,1,0.744,0.5,0.744,0
0.20696,0.20158,0.046858,1,0.745,0.5,0.745,0
0.20817,0.20282,0.046904,1,0.746,0.5,0.746,0
0.20939,0.20405,0.04695,1,0.747,0.5,0.747,0
0.2106,0.20529,0.046997,1,0.748,0.5,0.748,0
0.21182,0.20653,0.047043,1,0.749,0.5,0.749,0
0.21304,0.20777,0.047089,1,0.75,0.5,0.75,0
0.21427,0.20902,0.047128,1,0.751,0.5,0.751,0
0.21551,0.21028,0.047168,1,0.752,0.5,0.752,0
0.21674,0.21154,0.047207,1,0.753,0.5,0.753,0
0.21798,0.2128,0.047246,1,0.754,0.5,0.754,0
0.21922,0.21405,0.047285,1,0.755,0.5,0.755,0
0.22045,0.21531,0.047325,1,0.756,0.5,0.756,0
0.22169,0.21657,0.047364,1,0.757,0.5,0.757,0
0.22292,0.21782,0.047403,1,0.758,0.5,0.758,0
0.22416,0.21908,0.047442,1,0.759,0.5,0.759,0
0.2254,0.22034,0.047482,1,0.76,0.5,0.76,0
0.22664,0.22161,0.047517,1,0.761,0.5,0.761,0
0.2279,0.22288,0.047548,1,0.762,0.5,0.762,0
0.22915,0.22416,0.04758,1,0.763,0.5,0.763,0
0.23041,0.22543,0.047612,1,0.764,0.5,0.764,0
0.23166,0.2267,0.047644,1,0.765,0.5,0.765,0
0.23291,0.22798,0.047676,1,0.766,0.5,0.766,0
0.23417,0.22925,0.047708,1,0.767,0.5,0.767,0
0.23542,0.23053,0.04774,1,0.768,0.5,0.768,0
0.23668,0.2318,0.047772,1,0.769,0.5,0.769,0
0.23793,0.23308,0.047803,1,0.77,0.5,0.77,0
0.23919,0.23436,0.047834,1,0.771,0.5,0.771,0
0.24046,0.23565,0.047857,1,0.772,0.5,0.772,0
0.24173,0.23694,0.047881,1,0.773,0.5,0.773,0
0.243,0.23822,0.047904,1,0.774,0.5,0.774,0
0.24426,0.23951,0.047928,1,0.775,0.5,0.775,0
0.24553,0.2408,0.047951,1,0.776,0.5,0.776,0
0.2468,0.24209,0.047974,1,0.777,0.5,0.777,0
0.24807,0.24338,0.047998,1,0.778,0.5,0.778,0
0.24934,0.24467,0.048021,1,0.779,0.5,0.779,0
0.25061,0.24596,0.048045,1,0.78,0.5,0.78,0
0.25188,0.24725,0.048068,1,0.781,0.5,0.781,0
0.25316,0.24855,0.048085,1,0.782,0.5,0.782,0
0.25444,0.24985,0.048099,1,0.783,0.5,0.783,0
0.25572,0.25115,0.048113,1,0.784,0.5,0.784,0
0.257,0.25245,0.048127,1,0.785,0.5,0.785,0
0.25828,0.25375,0.048141,1,0.786,0.5,0.786,0
0.25956,0.25505,0.048155,1,0.787,0.5,0.787,0
0.26084,0.25635,0.048169,1,0.788,0.5,0.788,0
0.26212,0.25765,0.048183,1,0.789,0.5,0.789,0
0.2634,0.25895,0.048197,1,0.79,0.5,0.79,0
0.26468,0.26025,0.048212,1,0.791,0.5,0.791,0
0.26596,0.26155,0.048222,1,0.792,0.5,0.792,0
0.26724,0.26285,0.048226,1,0.793,0.5,0.793,0
0.26853,0.26416,0.04823,1,0.794,0.5,0.794,0
0.26981,0.26546,0.048233,1,0.795,0.5,0.795,0
0.2711,0.26677,0.048237,1,0.796,0.5,0.796,0
0.27238,0.26807,0.04824,1,0.797,0.5,0.797,0
0.27367,0.26938,0.048244,1,0.798,0.5,0.798,0
0.27495,0.27068,0.048248,1,0.799,0.5,0.799,0
0.27624,0.27199,0.048251,1,0.8,0.5,0.8,0
0.27752,0.27329,0.048255,1,0.801,0.5,0.801,0
0.27881,0.2746,0.048259,1,0.802,0.5,0.802,0
0.28009,0.2759,0.048252,1,0.803,0.5,0.803,0
0.28137,0.2772,0.048243,1,0.804,0.5,0.804,0
0.28265,0.2785,0.048235,1,0.805,0.5,0.805,0
0.28394,0.27981,0.048227,1,0.806,0.5,0.806,0
0.28522,0.28111,0.048219,1,0.807,0.5,0.807,0
0.2865,0.28241,0.048211,1,0.808,0.5,0.808,0
0.28778,0.28371,0.048203,1,0.809,0.5,0.809,0
0.28906,0.28501,0.048194,1,0.81,0.5,0.81,0
0.29034,0.28632,0.048186,1,0.811,0.5,0.811,0
0.29163,0.28762,0.048178,1,0.812,0.5,0.812,0
0.2929,0.28891,0.048163,1,0.813,0.5,0.813,0
0.29417,0.2902,0.048142,1,0.814,0.5,0.814,0
0.29544,0.29149,0.048121,1,0.815,0.5,0.815,0
0.29671,0.29278,0.048099,1,0.816,0.5,0.816,0
0.29798,0.29407,0.048078,1,0.817,0.5,0.817,0
0.29925,0.29536,0.048057,1,0.818,0.5,0.818,0
0.30052,0.29665,0.048035,1,0.819,0.5,0.819,0
0.30179,0.29794,0.048014,1,0.82,0.5,0.82,0
0.30306,0.29923,0.047993,1,0.821,0.5,0.821,0
0.30433,0.30052,0.047972,1,0.822,0.5,0.822,0
0.3056,0.30181,0.047949,1,0.823,0.5,0.823,0
0.30684,0.30308,0.047913,1,0.824,0.5,0.824,0
0.30809,0.30435,0.047877,1,0.825,0.5,0.825,0
0.30934,0.30561,0.047841,1,0.826,0.5,0.826,0
0.31058,0.30688,0.047805,1,0.827,0.5,0.827,0
0.31183,0.30815,0.047769,1,0.828,0.5,0.828,0
0.31308,0.30941,0.047732,1,0.829,0.5,0.829,0
0.31432,0.31068,0.047696,1,0.83,0.5,0.83,0
0.31557,0.31195,0.04766,1,0.831,0.5,0.831,0
0.31681,0.31321,0.047624,1,0.832,0.5,0.832,0
0.31806,0.31448,0.047588,1,0.833,0.5,0.833,0
0.31928,0.31572,0.047541,1,0.834,0.5,0.834,0
0.32049,0.31695,0.047488,1,0.835,0.5,0.835,0
0.3217,0.31818,0.047436,1,0.836,0.5,0.836,0
0.32291,0.31941,0.047383,1,0.837,0.5,0.837,0
0.32412,0.32064,0.047331,1,0.838,0.5,0.838,0
0.32533,0.32187,0.047278,1,0.839,0.5,0.839,0
0.32654,0.32311,0.047226,1,0.84,0.5,0.84,0
0.32775,0.32434,0.047173,1,0.841,0.5,0.841,0
0.32896,0.32557,0.047121,1,0.842,0.5,0.842,0
0.33017,0.3268,0.047068,1,0.843,0.5,0.843,0
0.33137,0.32801,0.047011,1,0.844,0.5,0.844,0
0.33252,0.32919,0.046941,1,0.845,0.5,0.845,0
0.33368,0.33037,0.04687,1,0.846,0.5,0.846,0
0.33484,0.33155,0.046799,1,0.847,0.5,0.847,0
0.336,0.33273,0.046729,1,0.848,0.5,0.848,0
0.33716,0.33391,0.046658,1,0.849,0.5,0.849,0
0.33832,0.33509,0.046587,1,0.85,0.5,0.85,0
0.33948,0.33627,0.046517,1,0.851,0.5,0.851,0
0.34063,0.33745,0.046446,1,0.852,0.5,0.852,0
0.34179,0.33863,0.046375,1,0.853,0.5,0.853,0
0.34295,0.33981,0.046305,1,0.854,0.5,0.854,0
0.34405,0.34094,0.046218,1,0.855,0.5,0.855,0
0.34515,0.34205,0.046127,1,0.856,0.5,0.856,0
0.34624,0.34316,0.046037,1,0.857,0.5,0.857,0
0.34733,0.34428,0.045946,1,0.858,0.5,0.858,0
0.34842,0.34539,0.045855,1,0.859,0.5,0.859,0
0.34952,0.3465,0.045765,1,0.86,0.5,0.86,0
0.35061,0.34762,0.045674,1,0.861,0.5,0.861,0
0.3517,0.34873,0.045584,1,0.862,0.5,0.862,0
0.35279,0.34985,0.045493,1,0.863,0.5,0.863,0
0.35388,0.35096,0.045403,1,0.864,0.5,0.864,0
0.35494,0.35204,0.045303,1,0.865,0.5,0.865,0
0.35595,0.35307,0.045191,1,0.866,0.5,0.866,0
0.35696,0.3541,0.045079,1,0.867,0.5,0.867,0
0.35797,0.35514,0.044966,1,0.868,0.5,0.868,0
0.35898,0.35617,0.044854,1,0.869,0.5,0.869,0
0.35999,0.3572,0.044742,1,0.87,0.5,0.87,0
0.361,0.35823,0.044629,1,0.871,0.5,0.871,0
0.36201,0.35926,0.044517,1,0.872,0.5,0.872,0
0.36302,0.3603,0.044405,1,0.873,0.5,0.873,0
0.36403,0.36133,0.044292,1,0.874,0.5,0.874,0
0.36504,0.36236,0.04418,1,0.875,0.5,0.875,0
0.36596,0.3633,0.044042,1,0.876,0.5,0.876,0
0.36688,0.36424,0.043905,1,0.877,0.5,0.877,0
0.36779,0.36518,0.043769,1,0.878,0.5,0.878,0
0.36871,0.36611,0.043632,1,0.879,0.5,0.879,0
0.36962,0.36705,0.043496,1,0.88,0.5,0.88,0
0.37054,0.36799,0.04336,1,0.881,0.5,0.881,0
0.37146,0.36893,0.043223,1,0.882,0.5,0.882,0
0.37237,0.36987,0.043087,1,0.883,0.5,0.883,0
0.37329,0.37081,0.04295,1,0.884,0.5,0.884,0
0.3742,0.37174,0.042814,1,0.885,0.5,0.885,0
0.37506,0.37263,0.042661,1,0.886,0.5,0.886,0
0.37588,0.37347,0.042497,1,0.887,0.5,0.887,0
0.3767,0.37431,0.042333,1,0.888,0.5,0.888,0
0.37752,0.37515,0.042169,1,0.889,0.5,0.889,0
0.37834,0.37599,0.042005,1,0.89,0.5,0.89,0
0.37915,0.37684,0.04184,1,0.891,0.5,0.891,0
0.37997,0.37768,0.041676,1,0.892,0.5,0.892,0
0.38079,0.37852,0.041512,1,0.893,0.5,0.893,0
0.38161,0.37936,0.041348,1,0.894,0.5,0.894,0
0.38243,0.3802,0.041184,1,0.895,0.5,0.895,0
0.38323,0.38103,0.041014,1,0.896,0.5,0.896,0
0.38398,0.3818,0.040817,1,0.897,0.5,0.897,0
0.38472,0.38257,0.040619,1,0.898,0.5,0.898,0
0.38546,0.38334,0.040422,1,0.899,0.5,0.899,0
0.38621,0.3841,0.040224,1,0.9,0.5,0.9,0
0.38695,0.38487,0.040027,1,0.901,0.5,0.901,0
0.38769,0.38564,0.039829,1,0.902,0.5,0.902,0
0.38844,0.38641,0.039632,1,0.903,0.5,0.903,0
0.38918,0.38717,0.039434,1,0.904,0.5,0.904,0
0.38992,0.38794,0.039237,1,0.905,0.5,0.905,0
0.39066,0.38871,0.039039,1,0.906,0.5,0.906,0
0.39141,0.38948,0.038809,1,0.907,0.5,0.907,0
0.39215,0.39025,0.038568,1,0.908,0.5,0.908,0
0.3929,0.39102,0.038326,1,0.909,0.5,0.909,0
0.39364,0.39179,0.038085,1,0.91,0.5,0.91,0
0.39439,0.39257,0.037844,1,0.911,0.5,0.911,0
0.39513,0.39334,0.037602,1,0.912,0.5,0.912,0
0.39588,0.39411,0.037361,1,0.913,0.5,0.913,0
0.39662,0.39488,0.03712,1,0.914,0.5,0.914,0
0.39737,0.39565,0.036878,1,0.915,0.5,0.915,0
0.39811,0.39642,0.036637,1,0.916,0.5,0.916,0
0.39892,0.39726,0.036376,1,0.917,0.5,0.917,0
0.39985,0.39822,0.036075,1,0.918,0.5,0.918,0
0.40079,0.39918,0.035773,1,0.919,0.5,0.919,0
0.40172,0.40015,0.035472,1,0.92,0.5,0.92,0
0.40265,0.40111,0.035171,1,0.921,0.5,0.921,0
0.40359,0.40207,0.03487,1,0.922,0.5,0.922,0
0.40452,0.40304,0.034569,1,0.923,0.5,0.923,0
0.40545,0.404,0.034268,1,0.924,0.5,0.924,0
0.40639,0.40496,0.033966,1,0.925,0.5,0.925,0
0.40732,0.40593,0.033665,1,0.926,0.5,0.926,0
0.40825,0.40689,0.033364,1,0.927,0.5,0.927,0
0.4097,0.40837,0.032989,1,0.928,0.5,0.928,0
0.41119,0.40989,0.032607,1,0.929,0.5,0.929,0
0.41268,0.41141,0.032226,1,0.93,0.5,0.93,0
0.41417,0.41294,0.031844,1,0.931,0.5,0.931,0
0.41566,0.41446,0.031463,1,0.932,0.5,0.932,0
0.41715,0.41599,0.031081,1,0.933,0.5,0.933,0
0.41865,0.41751,0.0307,1,0.934,0.5,0.934,0
0.42014,0.41904,0.030318,1,0.935,0.5,0.935,0
0.42163,0.42056,0.029936,1,0.936,0.5,0.936,0
0.42312,0.42208,0.029555,1,0.937,0.5,0.937,0
0.4252,0.4242,0.029113,1,0.938,0.5,0.938,0
0.42787,0.42691,0.028633,1,0.939,0.5,0.939,0
0.43054,0.42961,0.028152,1,0.94,0.5,0.94,0
0.43321,0.43232,0.027672,1,0.941,0.5,0.941,0
0.43588,0.43502,0.027192,1,0.942,0.5,0.942,0
0.43855,0.43773,0.026712,1,0.943,0.5,0.943,0
0.44122,0.44043,0.026231,1,0.944,0.5,0.944,0
0.44389,0.44313,0.02575,1,0.945,0.5,0.945,0
0.44656,0.44584,0.025269,1,0.946,0.5,0.946,0
0.44923,0.44854,0.024788,1,0.947,0.5,0.947,0
0.45207,0.45141,0.024299,1,0.948,0.5,0.948,0
0.45678,0.45616,0.02372,1,0.949,0.5,0.949,0
0.46149,0.4609,0.023141,1,0.95,0.5,0.95,0
0.4662,0.46564,0.022562,1,0.951,0.5,0.951,0
0.47091,0.47038,0.021983,1,0.952,0.5,0.952,0
0.47562,0.47512,0.021404,1,0.953,0.5,0.953,0
0.48034,0.47987,0.020825,1,0.954,0.5,0.954,0
0.48505,0.48461,0.020247,1,0.955,0.5,0.955,0
0.48976,0.48935,0.019668,1,0.956,0.5,0.956,0
0.49447,0.49409,0.019089,1,0.957,0.5,0.957,0
0.49918,0.49883,0.01851,1,0.958,0.5,0.958,0
0.50586,0.50554,0.017895,1,0.959,0.5,0.959,0
0.51352,0.51322,0.017261,1,0.96,0.5,0.96,0
0.52118,0.5209,0.016628,1,0.961,0.5,0.961,0
0.52885,0.52859,0.015995,1,0.962,0.5,0.962,0
0.53651,0.53627,0.015362,1,0.963,0.5,0.963,0
0.54417,0.54395,0.014729,1,0.964,0.5,0.964,0
0.55183,0.55163,0.014096,1,0.965,0.5,0.965,0
0.55949,0.55932,0.013462,1,0.966,0.5,0.966,0
0.56715,0.567,0.012829,1,0.967,0.5,0.967,0
0.57482,0.57468,0.012196,1,0.968,0.5,0.968,0
0.58334,0.58323,0.011574,1,0.969,0.5,0.969,0
0.59446,0.59435,0.010986,1,0.97,0.5,0.97,0
0.60557,0.60548,0.010397,1,0.971,0.5,0.971,0
0.61669,0.6166,0.0098088,1,0.972,0.5,0.972,0
0.6278,0.62773,0.0092205,1,0.973,0.5,0.973,0
0.63892,0.63885,0.0086321,1,0.974,0.5,0.974,0
0.65004,0.64998,0.0080437,1,0.975,0.5,0.975,0
0.66115,0.6611,0.0074553,1,0.976,0.5,0.976,0
0.67227,0.67223,0.006867,1,0.977,0.5,0.977,0
0.68338,0.68335,0.0062786,1,0.978,0.5,0.978,0
0.6945,0.69447,0.0056903,1,0.979,0.5,0.979,0
0.70806,0.70804,0.0052537,1,0.98,0.5,0.98,0
0.72212,0.7221,0.0048476,1,0.981,0.5,0.981,0
0.73617,0.73615,0.0044415,1,0.982,0.5,0.982,0
0.75022,0.75021,0.0040354,1,0.983,0.5,0.983,0
0.76428,0.76426,0.0036293,1,0.984,0.5,0.984,0
0.77833,0.77832,0.0032232,1,0.985,0.5,0.985,0
0.79238,0.79238,0.0028171,1,0.986,0.5,0.986,0
0.80644,0.80643,0.002411,1,0.987,0.5,0.987,0
0.82049,0.82049,0.0020049,1,0.988,0.5,0.988,0
0.83454,0.83454,0.0015988,1,0.989,0.5,0.989,0
0.84903,0.84903,0.0013076,1,0.99,0.5,0.99,0
0.86413,0.86413,0.0011771,1,0.991,0.5,0.991,0
0.87923,0.87923,0.0010467,1,0.992,0.5,0.992,0
0.89432,0.89432,0.00091622,1,0.993,0.5,0.993,0
0.90942,0.90942,0.00078576,1,0.994,0.5,0.994,0
0.92452,0.92452,0.0006553,1,0.995,0.5,0.995,0
0.93961,0.93961,0.00052484,1,0.996,0.5,0.996,0
0.95471,0.95471,0.00039438,1,0.997,0.5,0.997,0
0.96981,0.96981,0.00026392,1,0.998,0.5,0.998,0
0.98491,0.98491,0.00013346,1,0.999,0.5,0.999,0
1,1,3e-06,1,1,0.5,1,0


==> re1000-2d-p7-strong-bc-uy-horizontal-centerline.txt <==
"Result","a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,0,1,0,0,0.5,0
0.0070661,3.5039e-05,0.007066,1,0.001,0.001,0.5,0
0.014132,7.0078e-05,0.014132,1,0.002,0.002,0.5,0
0.021198,0.00010512,0.021198,1,0.003,0.003,0.5,0
0.028265,0.00014016,0.028264,1,0.004,0.004,0.5,0
0.035331,0.00017519,0.03533,1,0.005,0.005,0.5,0
0.042397,0.00021023,0.042396,1,0.006,0.006,0.5,0
0.049463,0.00024527,0.049462,1,0.007,0.007,0.5,0
0.056529,0.00028031,0.056528,1,0.008,0.008,0.5,0
0.063595,0.00031535,0.063594,1,0.009,0.009,0.5,0
0.070661,0.00035039,0.07066,1,0.01,0.01,0.5,0
0.077048,0.00039657,0.077047,1,0.011,0.011,0.5,0
0.082947,0.00045072,0.082946,1,0.012,0.012,0.5,0
0.088847,0.00050486,0.088846,1,0.013,0.013,0.5,0
0.094747,0.00055901,0.094746,1,0.014,0.014,0.5,0
0.10065,0.00061316,0.10065,1,0.015,0.015,0.5,0
0.10655,0.00066731,0.10654,1,0.016,0.016,0.5,0
0.11245,0.00072145,0.11244,1,0.017,0.017,0.5,0
0.11835,0.0007756,0.11834,1,0.018,0.018,0.5,0
0.12425,0.00082975,0.12424,1,0.019,0.019,0.5,0
0.13015,0.0008839,0.13014,1,0.02,0.02,0.5,0
0.13586,0.00093124,0.13586,1,0.021,0.021,0.5,0
0.14065,0.00094468,0.14065,1,0.022,0.022,0.5,0
0.14544,0.00095812,0.14544,1,0.023,0.023,0.5,0
0.15023,0.00097156,0.15023,1,0.024,0.024,0.5,0
0.15502,0.000985,0.15502,1,0.025,0.025,0.5,0
0.15981,0.00099844,0.15981,1,0.026,0.026,0.5,0
0.1646,0.0010119,0.1646,1,0.027,0.027,0.5,0
0.16939,0.0010253,0.16939,1,0.028,0.028,0.5,0
0.17418,0.0010388,0.17418,1,0.029,0.029,0.5,0
0.17897,0.0010522,0.17897,1,0.03,0.03,0.5,0
0.18376,0.0010656,0.18376,1,0.031,0.031,0.5,0
0.18781,0.001024,0.18781,1,0.032,0.032,0.5,0
0.19161,0.000964,0.19161,1,0.033,0.033,0.5,0
0.19542,0.00090401,0.19541,1,0.034,0.034,0.5,0
0.19922,0.00084401,0.19922,1,0.035,0.035,0.5,0
0.20302,0.00078401,0.20302,1,0.036,0.036,0.5,0
0.20682,0.00072401,0.20682,1,0.037,0.037,0.5,0
0.21063,0.00066401,0.21062,1,0.038,0.038,0.5,0
0.21443,0.00060401,0.21443,1,0.039,0.039,0.5,0
0.21823,0.00054402,0.21823,1,0.04,0.04,0.5,0
0.22203,0.00048402,0.22203,1,0.041,0.041,0.5,0
0.22557,0.00039723,0.22557,1,0.042,0.042,0.5,0
0.22856,0.00025677,0.22856,1,0.043,0.043,0.5,0
0.23155,0.00011631,0.23155,1,0.044,0.044,0.5,0
0.23455,-2.4143e-05,0.23455,1,0.045,0.045,0.5,0
0.23754,-0.0001646,0.23754,1,0.046,0.046,0.5,0
0.24054,-0.00030506,0.24054,1,0.047,0.047,0.5,0
0.24353,-0.00044551,0.24353,1,0.048,0.048,0.5,0
0.24653,-0.00058597,0.24652,1,0.049,0.049,0.5,0
0.24952,-0.00072643,0.24952,1,0.05,0.05,0.5,0
0.25252,-0.00086688,0.25251,1,0.051,0.051,0.5,0
0.25551,-0.0010073,0.25551,1,0.052,0.052,0.5,0
0.25795,-0.0012111,0.25794,1,0.053,0.053,0.5,0
0.26033,-0.0014205,0.26033,1,0.054,0.054,0.5,0
0.26272,-0.00163,0.26271,1,0.055,0.055,0.5,0
0.2651,-0.0018395,0.26509,1,0.056,0.056,0.5,0
0.26749,-0.0020489,0.26748,1,0.057,0.057,0.5,0
0.26987,-0.0022584,0.26986,1,0.058,0.058,0.5,0
0.27226,-0.0024679,0.27224,1,0.059,0.059,0.5,0
0.27464,-0.0026773,0.27463,1,0.06,0.06,0.5,0
0.27703,-0.0028868,0.27701,1,0.061,0.061,0.5,0
0.27941,-0.0030963,0.2794,1,0.062,0.062,0.5,0
0.28158,-0.0033302,0.28156,1,0.063,0.063,0.5,0
0.28354,-0.0035885,0.28351,1,0.064,0.064,0.5,0
0.28549,-0.0038468,0.28546,1,0.065,0.065,0.5,0
0.28744,-0.0041051,0.28741,1,0.066,0.066,0.5,0
0.2894,-0.0043635,0.28936,1,0.067,0.067,0.5,0
0.29135,-0.0046218,0.29131,1,0.068,0.068,0.5,0
0.29331,-0.0048801,0.29326,1,0.069,0.069,0.5,0
0.29526,-0.0051385,0.29521,1,0.07,0.07,0.5,0
0.29721,-0.0053968,0.29716,1,0.071,0.071,0.5,0
0.29917,-0.0056551,0.29911,1,0.072,0.072,0.5,0
0.3011,-0.0059157,0.30104,1,0.073,0.073,0.5,0
0.30275,-0.0062017,0.30269,1,0.074,0.074,0.5,0
0.3044,-0.0064877,0.30433,1,0.075,0.075,0.5,0
0.30606,-0.0067737,0.30598,1,0.076,0.076,0.5,0
0.30771,-0.0070597,0.30762,1,0.077,0.077,0.5,0
0.30936,-0.0073458,0.30927,1,0.078,0.078,0.5,0
0.31101,-0.0076318,0.31092,1,0.079,0.079,0.5,0
0.31267,-0.0079178,0.31256,1,0.08,0.08,0.5,0
0.31432,-0.0082038,0.31421,1,0.081,0.081,0.5,0
0.31597,-0.0084898,0.31586,1,0.082,0.082,0.5,0
0.31762,-0.0087758,0.3175,1,0.083,0.083,0.5,0
0.31913,-0.0090683,0.319,1,0.084,0.084,0.5,0
0.32055,-0.0093642,0.32041,1,0.085,0.085,0.5,0
0.32198,-0.0096601,0.32183,1,0.086,0.086,0.5,0
0.32341,-0.0099559,0.32325,1,0.087,0.087,0.5,0
0.32483,-0.010252,0.32467,1,0.088,0.088,0.5,0
0.32626,-0.010548,0.32609,1,0.089,0.089,0.5,0
0.32768,-0.010844,0.3275,1,0.09,0.09,0.5,0
0.32911,-0.011139,0.32892,1,0.091,0.091,0.5,0
0.33054,-0.011435,0.33034,1,0.092,0.092,0.5,0
0.33196,-0.011731,0.33176,1,0.093,0.093,0.5,0
0.33334,-0.012026,0.33313,1,0.094,0.094,0.5,0
0.33457,-0.01232,0.33435,1,0.095,0.095,0.5,0
0.33581,-0.012613,0.33557,1,0.096,0.096,0.5,0
0.33704,-0.012906,0.33679,1,0.097,0.097,0.5,0
0.33827,-0.013199,0.33801,1,0.098,0.098,0.5,0
0.3395,-0.013493,0.33923,1,0.099,0.099,0.5,0
0.34074,-0.013786,0.34045,1,0.1,0.1,0.5,0
0.34197,-0.014079,0.34168,1,0.101,0.101,0.5,0
0.3432,-0.014372,0.3429,1,0.102,0.102,0.5,0
0.34443,-0.014666,0.34412,1,0.103,0.103,0.5,0
0.34566,-0.014959,0.34534,1,0.104,0.104,0.5,0
0.34674,-0.015244,0.3464,1,0.105,0.105,0.5,0
0.34778,-0.015526,0.34743,1,0.106,0.106,0.5,0
0.34882,-0.015809,0.34846,1,0.107,0.107,0.5,0
0.34986,-0.016092,0.34949,1,0.108,0.108,0.5,0
0.3509,-0.016375,0.35052,1,0.109,0.109,0.5,0
0.35194,-0.016658,0.35155,1,0.11,0.11,0.5,0
0.35298,-0.016941,0.35257,1,0.111,0.111,0.5,0
0.35402,-0.017223,0.3536,1,0.112,0.112,0.5,0
0.35506,-0.017506,0.35463,1,0.113,0.113,0.5,0
0.35611,-0.017789,0.35566,1,0.114,0.114,0.5,0
0.35706,-0.018066,0.3566,1,0.115,0.115,0.5,0
0.3579,-0.018333,0.35743,1,0.116,0.116,0.5,0
0.35874,-0.018601,0.35825,1,0.117,0.117,0.5,0
0.35958,-0.018869,0.35908,1,0.118,0.118,0.5,0
0.36042,-0.019137,0.35991,1,0.119,0.119,0.5,0
0.36125,-0.019404,0.36073,1,0.12,0.12,0.5,0
0.36209,-0.019672,0.36156,1,0.121,0.121,0.5,0
0.36293,-0.01994,0.36238,1,0.122,0.122,0.5,0
0.36377,-0.020208,0.36321,1,0.123,0.123,0.5,0
0.36461,-0.020475,0.36403,1,0.124,0.124,0.5,0
0.36545,-0.020743,0.36486,1,0.125,0.125,0.5,0
0.36607,-0.020993,0.36547,1,0.126,0.126,0.5,0
0.36669,-0.021244,0.36607,1,0.127,0.127,0.5,0
0.36731,-0.021494,0.36668,1,0.128,0.128,0.5,0
0.36794,-0.021744,0.36729,1,0.129,0.129,0.5,0
0.36856,-0.021994,0.3679,1,0.13,0.13,0.5,0
0.36918,-0.022245,0.36851,1,0.131,0.131,0.5,0
0.3698,-0.022495,0.36912,1,0.132,0.132,0.5,0
0.37042,-0.022745,0.36972,1,0.133,0.133,0.5,0
0.37105,-0.022995,0.37033,1,0.134,0.134,0.5,0
0.37167,-0.023246,0.37094,1,0.135,0.135,0.5,0
0.37216,-0.023485,0.37142,1,0.136,0.136,0.5,0
0.37255,-0.023717,0.3718,1,0.137,0.137,0.5,0
0.37295,-0.023948,0.37218,1,0.138,0.138,0.5,0
0.37335,-0.02418,0.37256,1,0.139,0.139,0.5,0
0.37374,-0.024411,0.37294,1,0.14,0.14,0.5,0
0.37414,-0.024643,0.37332,1,0.141,0.141,0.5,0
0.37453,-0.024874,0.3737,1,0.142,0.142,0.5,0
0.37493,-0.025106,0.37409,1,0.143,0.143,0.5,0
0.37532,-0.025338,0.37447,1,0.144,0.144,0.5,0
0.37572,-0.025569,0.37485,1,0.145,0.145,0.5,0
0.37608,-0.025797,0.37519,1,0.146,0.146,0.5,0
0.37624,-0.02601,0.37534,1,0.147,0.147,0.5,0
0.37641,-0.026222,0.37549,1,0.148,0.148,0.5,0
0.37657,-0.026434,0.37564,1,0.149,0.149,0.5,0
0.37674,-0.026647,0.37579,1,0.15,0.15,0.5,0
0.3769,-0.026859,0.37594,1,0.151,0.151,0.5,0
0.37707,-0.027072,0.37609,1,0.152,0.152,0.5,0
0.37723,-0.027284,0.37624,1,0.153,0.153,0.5,0
0.3774,-0.027496,0.37639,1,0.154,0.154,0.5,0
0.37756,-0.027709,0.37654,1,0.155,0.155,0.5,0
0.37772,-0.027921,0.37669,1,0.156,0.156,0.5,0
0.37772,-0.028119,0.37667,1,0.157,0.157,0.5,0
0.37766,-0.028313,0.37659,1,0.158,0.158,0.5,0
0.37759,-0.028506,0.37652,1,0.159,0.159,0.5,0
0.37753,-0.028699,0.37644,1,0.16,0.16,0.5,0
0.37747,-0.028893,0.37636,1,0.161,0.161,0.5,0
0.37741,-0.029086,0.37628,1,0.162,0.162,0.5,0
0.37734,-0.02928,0.3762,1,0.163,0.163,0.5,0
0.37728,-0.029473,0.37613,1,0.164,0.164,0.5,0
0.37722,-0.029667,0.37605,1,0.165,0.165,0.5,0
0.37716,-0.02986,0.37597,1,0.166,0.166,0.5,0
0.37702,-0.030047,0.37582,1,0.167,0.167,0.5,0
0.37674,-0.030223,0.37553,1,0.168,0.168,0.5,0
0.37646,-0.030398,0.37523,1,0.169,0.169,0.5,0
0.37618,-0.030574,0.37494,1,0.17,0.17,0.5,0
0.3759,-0.030749,0.37464,1,0.171,0.171,0.5,0
0.37562,-0.030924,0.37435,1,0.172,0.172,0.5,0
0.37534,-0.0311,0.37405,1,0.173,0.173,0.5,0
0.37506,-0.031275,0.37375,1,0.174,0.174,0.5,0
0.37478,-0.031451,0.37346,1,0.175,0.175,0.5,0
0.3745,-0.031626,0.37316,1,0.176,0.176,0.5,0
0.37422,-0.031801,0.37287,1,0.177,0.177,0.5,0
0.37376,-0.031961,0.37239,1,0.178,0.178,0.5,0
0.37328,-0.032119,0.37189,1,0.179,0.179,0.5,0
0.3728,-0.032277,0.3714,1,0.18,0.18,0.5,0
0.37232,-0.032436,0.3709,1,0.181,0.181,0.5,0
0.37184,-0.032594,0.37041,1,0.182,0.182,0.5,0
0.37136,-0.032752,0.36991,1,0.183,0.183,0.5,0
0.37088,-0.03291,0.36942,1,0.184,0.184,0.5,0
0.3704,-0.033068,0.36892,1,0.185,0.185,0.5,0
0.36992,-0.033227,0.36842,1,0.186,0.186,0.5,0
0.36944,-0.033385,0.36793,1,0.187,0.187,0.5,0
0.36887,-0.033535,0.36734,1,0.188,0.188,0.5,0
0.36821,-0.033678,0.36667,1,0.189,0.189,0.5,0
0.36755,-0.033821,0.36599,1,0.19,0.19,0.5,0
0.3669,-0.033964,0.36532,1,0.191,0.191,0.5,0
0.36624,-0.034107,0.36464,1,0.192,0.192,0.5,0
0.36558,-0.03425,0.36397,1,0.193,0.193,0.5,0
0.36492,-0.034392,0.36329,1,0.194,0.194,0.5,0
0.36426,-0.034535,0.36262,1,0.195,0.195,0.5,0
0.3636,-0.034678,0.36194,1,0.196,0.196,0.5,0
0.36294,-0.034821,0.36127,1,0.197,0.197,0.5,0
0.36227,-0.034963,0.36058,1,0.198,0.198,0.5,0
0.36146,-0.035092,0.35975,1,0.199,0.199,0.5,0
0.36065,-0.035221,0.35892,1,0.2,0.2,0.5,0
0.35984,-0.03535,0.3581,1,0.201,0.201,0.5,0
0.35903,-0.03548,0.35727,1,0.202,0.202,0.5,0
0.35821,-0.035609,0.35644,1,0.203,0.203,0.5,0
0.3574,-0.035738,0.35561,1,0.204,0.204,0.5,0
0.35659,-0.035867,0.35478,1,0.205,0.205,0.5,0
0.35578,-0.035997,0.35395,1,0.206,0.206,0.5,0
0.35497,-0.036126,0.35312,1,0.207,0.207,0.5,0
0.35415,-0.036255,0.35229,1,0.208,0.208,0.5,0
0.35326,-0.036376,0.35138,1,0.209,0.209,0.5,0
0.35232,-0.036494,0.35042,1,0.21,0.21,0.5,0
0.35138,-0.036611,0.34947,1,0.211,0.211,0.5,0
0.35044,-0.036729,0.34851,1,0.212,0.212,0.5,0
0.34951,-0.036846,0.34756,1,0.213,0.213,0.5,0
0.34857,-0.036963,0.3466,1,0.214,0.214,0.5,0
0.34763,-0.037081,0.34564,1,0.215,0.215,0.5,0
0.34669,-0.037198,0.34469,1,0.216,0.216,0.5,0
0.34575,-0.037316,0.34373,1,0.217,0.217,0.5,0
0.34482,-0.037433,0.34278,1,0.218,0.218,0.5,0
0.34385,-0.037548,0.3418,1,0.219,0.219,0.5,0
0.34282,-0.037656,0.34074,1,0.22,0.22,0.5,0
0.34178,-0.037763,0.33968,1,0.221,0.221,0.5,0
0.34074,-0.037871,0.33863,1,0.222,0.222,0.5,0
0.3397,-0.037979,0.33757,1,0.223,0.223,0.5,0
0.33867,-0.038086,0.33652,1,0.224,0.224,0.5,0
0.33763,-0.038194,0.33546,1,0.225,0.225,0.5,0
0.33659,-0.038302,0.3344,1,0.226,0.226,0.5,0
0.33555,-0.03841,0.33335,1,0.227,0.227,0.5,0
0.33452,-0.038517,0.33229,1,0.228,0.228,0.5,0
0.33348,-0.038625,0.33124,1,0.229,0.229,0.5,0
0.33238,-0.038726,0.33012,1,0.23,0.23,0.5,0
0.33127,-0.038826,0.32899,1,0.231,0.231,0.5,0
0.33016,-0.038926,0.32786,1,0.232,0.232,0.5,0
0.32905,-0.039026,0.32673,1,0.233,0.233,0.5,0
0.32794,-0.039126,0.3256,1,0.234,0.234,0.5,0
0.32683,-0.039226,0.32446,1,0.235,0.235,0.5,0
0.32572,-0.039326,0.32333,1,0.236,0.236,0.5,0
0.32461,-0.039426,0.3222,1,0.237,0.237,0.5,0
0.3235,-0.039526,0.32107,1,0.238,0.238,0.5,0
0.32239,-0.039626,0.31994,1,0.239,0.239,0.5,0
0.32126,-0.039723,0.31879,1,0.24,0.24,0.5,0
0.3201,-0.039817,0.31761,1,0.241,0.241,0.5,0
0.31894,-0.039911,0.31643,1,0.242,0.242,0.5,0
0.31778,-0.040005,0.31525,1,0.243,0.243,0.5,0
0.31662,-0.040099,0.31407,1,0.244,0.244,0.5,0
0.31546,-0.040193,0.31289,1,0.245,0.245,0.5,0
0.3143,-0.040287,0.3117,1,0.246,0.246,0.5,0
0.31314,-0.040381,0.31052,1,0.247,0.247,0.5,0
0.31198,-0.040475,0.30934,1,0.248,0.248,0.5,0
0.31082,-0.040569,0.30816,1,0.249,0.249,0.5,0
0.30966,-0.040663,0.30698,1,0.25,0.25,0.5,0
0.30847,-0.040752,0.30577,1,0.251,0.251,0.5,0
0.30728,-0.040842,0.30456,1,0.252,0.252,0.5,0
0.3061,-0.040931,0.30334,1,0.253,0.253,0.5,0
0.30491,-0.041021,0.30213,1,0.254,0.254,0.5,0
0.30372,-0.04111,0.30092,1,0.255,0.255,0.5,0
0.30253,-0.0412,0.29971,1,0.256,0.256,0.5,0
0.30134,-0.041289,0.2985,1,0.257,0.257,0.5,0
0.30015,-0.041379,0.29729,1,0.258,0.258,0.5,0
0.29897,-0.041468,0.29607,1,0.259,0.259,0.5,0
0.29778,-0.041558,0.29486,1,0.26,0.26,0.5,0
0.29658,-0.041645,0.29364,1,0.261,0.261,0.5,0
0.29538,-0.041732,0.29242,1,0.262,0.262,0.5,0
0.29418,-0.041818,0.29119,1,0.263,0.263,0.5,0
0.29298,-0.041905,0.28996,1,0.264,0.264,0.5,0
0.29178,-0.041991,0.28874,1,0.265,0.265,0.5,0
0.29058,-0.042077,0.28751,1,0.266,0.266,0.5,0
0.28938,-0.042164,0.28629,1,0.267,0.267,0.5,0
0.28818,-0.04225,0.28506,1,0.268,0.268,0.5,0
0.28698,-0.042337,0.28383,1,0.269,0.269,0.5,0
0.28578,-0.042423,0.28261,1,0.27,0.27,0.5,0
0.28458,-0.042509,0.28138,1,0.271,0.271,0.5,0
0.28338,-0.042593,0.28015,1,0.272,0.272,0.5,0
0.28218,-0.042678,0.27893,1,0.273,0.273,0.5,0
0.28098,-0.042762,0.2777,1,0.274,0.274,0.5,0
0.27978,-0.042846,0.27647,1,0.275,0.275,0.5,0
0.27858,-0.042931,0.27525,1,0.276,0.276,0.5,0
0.27738,-0.043015,0.27402,1,0.277,0.277,0.5,0
0.27618,-0.043099,0.27279,1,0.278,0.278,0.5,0
0.27498,-0.043183,0.27157,1,0.279,0.279,0.5,0
0.27378,-0.043268,0.27034,1,0.28,0.28,0.5,0
0.27258,-0.043352,0.26911,1,0.281,0.281,0.5,0
0.27139,-0.043435,0.26789,1,0.282,0.282,0.5,0
0.2702,-0.043518,0.26667,1,0.283,0.283,0.5,0
0.26901,-0.043601,0.26545,1,0.284,0.284,0.5,0
0.26782,-0.043684,0.26423,1,0.285,0.285,0.5,0
0.26663,-0.043767,0.26301,1,0.286,0.286,0.5,0
0.26544,-0.04385,0.26179,1,0.287,0.287,0.5,0
0.26426,-0.043933,0.26057,1,0.288,0.288,0.5,0
0.26307,-0.044016,0.25935,1,0.289,0.289,0.5,0
0.26188,-0.044099,0.25814,1,0.29,0.29,0.5,0
0.26069,-0.044182,0.25692,1,0.291,0.291,0.5,0
0.25951,-0.044264,0.2557,1,0.292,0.292,0.5,0
0.25833,-0.044347,0.2545,1,0.293,0.293,0.5,0
0.25716,-0.044429,0.25329,1,0.294,0.294,0.5,0
0.25599,-0.044511,0.25209,1,0.295,0.295,0.5,0
0.25482,-0.044593,0.25088,1,0.296,0.296,0.5,0
0.25364,-0.044675,0.24967,1,0.297,0.297,0.5,0
0.25247,-0.044757,0.24847,1,0.298,0.298,0.5,0
0.2513,-0.04484,0.24726,1,0.299,0.299,0.5,0
0.25013,-0.044922,0.24606,1,0.3,0.3,0.5,0
0.24896,-0.045004,0.24485,1,0.301,0.301,0.5,0
0.24778,-0.045086,0.24365,1,0.302,0.302,0.5,0
0.24663,-0.045168,0.24246,1,0.303,0.303,0.5,0
0.24548,-0.04525,0.24127,1,0.304,0.304,0.5,0
0.24433,-0.045332,0.24008,1,0.305,0.305,0.5,0
0.24318,-0.045413,0.23889,1,0.306,0.306,0.5,0
0.24203,-0.045495,0.23771,1,0.307,0.307,0.5,0
0.24087,-0.045577,0.23652,1,0.308,0.308,0.5,0
0.23972,-0.045659,0.23533,1,0.309,0.309,0.5,0
0.23857,-0.045741,0.23414,1,0.31,0.31,0.5,0
0.23742,-0.045822,0.23295,1,0.311,0.311,0.5,0
0.23627,-0.045904,0.23177,1,0.312,0.312,0.5,0
0.23513,-0.045986,0.23059,1,0.313,0.313,0.5,0
0.234,-0.046068,0.22942,1,0.314,0.314,0.5,0
0.23287,-0.046149,0.22825,1,0.315,0.315,0.5,0
0.23174,-0.046231,0.22708,1,0.316,0.316,0.5,0
0.23061,-0.046313,0.22591,1,0.317,0.317,0.5,0
0.22948,-0.046394,0.22474,1,0.318,0.318,0.5,0
0.22835,-0.046476,0.22357,1,0.319,0.319,0.5,0
0.22722,-0.046558,0.2224,1,0.32,0.32,0.5,0
0.2261,-0.046639,0.22123,1,0.321,0.321,0.5,0
0.22497,-0.046721,0.22006,1,0.322,0.322,0.5,0
0.22384,-0.046803,0.21889,1,0.323,0.323,0.5,0
0.22273,-0.046884,0.21774,1,0.324,0.324,0.5,0
0.22163,-0.046966,0.21659,1,0.325,0.325,0.5,0
0.22052,-0.047048,0.21544,1,0.326,0.326,0.5,0
0.21941,-0.04713,0.21428,1,0.327,0.327,0.5,0
0.21831,-0.047211,0.21313,1,0.328,0.328,0.5,0
0.2172,-0.047293,0.21198,1,0.329,0.329,0.5,0
0.21609,-0.047375,0.21083,1,0.33,0.33,0.5,0
0.21498,-0.047456,0.20968,1,0.331,0.331,0.5,0
0.21388,-0.047538,0.20852,1,0.332,0.332,0.5,0
0.21277,-0.04762,0.20737,1,0.333,0.333,0.5,0
0.21168,-0.047701,0.20623,1,0.334,0.334,0.5,0
0.21059,-0.047783,0.2051,1,0.335,0.335,0.5,0
0.20951,-0.047865,0.20396,1,0.336,0.336,0.5,0
0.20842,-0.047947,0.20283,1,0.337,0.337,0.5,0
0.20734,-0.048028,0.20169,1,0.338,0.338,0.5,0
0.20625,-0.04811,0.20055,1,0.339,0.339,0.5,0
0.20517,-0.048192,0.19942,1,0.34,0.34,0.5,0
0.20408,-0.048273,0.19828,1,0.341,0.341,0.5,0
0.203,-0.048355,0.19715,1,0.342,0.342,0.5,0
0.20191,-0.048437,0.19601,1,0.343,0.343,0.5,0
0.20083,-0.048518,0.19488,1,0.344,0.344,0.5,0
0.19977,-0.0486,0.19376,1,0.345,0.345,0.5,0
0.1987,-0.048682,0.19264,1,0.346,0.346,0.5,0
0.19764,-0.048764,0.19152,1,0.347,0.347,0.5,0
0.19657,-0.048846,0.1904,1,0.348,0.348,0.5,0
0.19551,-0.048927,0.18928,1,0.349,0.349,0.5,0
0.19444,-0.049009,0.18816,1,0.35,0.35,0.5,0
0.19338,-0.049091,0.18704,1,0.351,0.351,0.5,0
0.19231,-0.049173,0.18591,1,0.352,0.352,0.5,0
0.19125,-0.049255,0.18479,1,0.353,0.353,0.5,0
0.19018,-0.049336,0.18367,1,0.354,0.354,0.5,0
0.18913,-0.049418,0.18256,1,0.355,0.355,0.5,0
0.18809,-0.0495,0.18145,1,0.356,0.356,0.5,0
0.18704,-0.049582,0.18034,1,0.357,0.357,0.5,0
0.186,-0.049664,0.17923,1,0.358,0.358,0.5,0
0.18495,-0.049746,0.17813,1,0.359,0.359,0.5,0
0.18391,-0.049828,0.17702,1,0.36,0.36,0.5,0
0.18286,-0.04991,0.17591,1,0.361,0.361,0.5,0
0.18182,-0.049991,0.1748,1,0.362,0.362,0.5,0
0.18077,-0.050073,0.17369,1,0.363,0.363,0.5,0
0.17972,-0.050155,0.17258,1,0.364,0.364,0.5,0
0.17869,-0.050237,0.17148,1,0.365,0.365,0.5,0
0.17766,-0.050319,0.17038,1,0.366,0.366,0.5,0
0.17663,-0.050402,0.16928,1,0.367,0.367,0.5,0
0.1756,-0.050484,0.16818,1,0.368,0.368,0.5,0
0.17458,-0.050566,0.16708,1,0.369,0.369,0.5,0
0.17355,-0.050648,0.16598,1,0.37,0.37,0.5,0
0.17252,-0.05073,0.16488,1,0.371,0.371,0.5,0
0.1715,-0.050812,0.16378,1,0.372,0.372,0.5,0
0.17047,-0.050895,0.16268,1,0.373,0.373,0.5,0
0.16944,-0.050977,0.16159,1,0.374,0.374,0.5,0
0.16841,-0.051059,0.16049,1,0.375,0.375,0.5,0
0.1674,-0.051141,0.1594,1,0.376,0.376,0.5,0
0.16639,-0.051224,0.1583,1,0.377,0.377,0.5,0
0.16539,-0.051306,0.15721,1,0.378,0.378,0.5,0
0.16438,-0.051388,0.15612,1,0.379,0.379,0.5,0
0.16337,-0.051471,0.15503,1,0.38,0.38,0.5,0
0.16236,-0.051553,0.15394,1,0.381,0.381,0.5,0
0.16135,-0.051636,0.15285,1,0.382,0.382,0.5,0
0.16034,-0.051718,0.15176,1,0.383,0.383,0.5,0
0.15933,-0.0518,0.15067,1,0.384,0.384,0.5,0
0.15832,-0.051883,0.14957,1,0.385,0.385,0.5,0
0.15732,-0.051965,0.14849,1,0.386,0.386,0.5,0
0.15633,-0.052048,0.1474,1,0.387,0.387,0.5,0
0.15534,-0.052131,0.14632,1,0.388,0.388,0.5,0
0.15435,-0.052214,0.14523,1,0.389,0.389,0.5,0
0.15336,-0.052297,0.14414,1,0.39,0.39,0.5,0
0.15236,-0.05238,0.14306,1,0.391,0.391,0.5,0
0.15137,-0.052462,0.14197,1,0.392,0.392,0.5,0
0.15038,-0.052545,0.14089,1,0.393,0.393,0.5,0
0.14939,-0.052628,0.1398,1,0.394,0.394,0.5,0
0.1484,-0.052711,0.13872,1,0.395,0.395,0.5,0
0.14741,-0.052794,0.13763,1,0.396,0.396,0.5,0
0.14644,-0.052877,0.13655,1,0.397,0.397,0.5,0
0.14547,-0.052961,0.13547,1,0.398,0.398,0.5,0
0.1445,-0.053044,0.13439,1,0.399,0.399,0.5,0
0.14352,-0.053127,0.13331,1,0.4,0.4,0.5,0
0.14255,-0.053211,0.13223,1,0.401,0.401,0.5,0
0.14158,-0.053294,0.13114,1,0.402,0.402,0.5,0
0.14061,-0.053377,0.13006,1,0.403,0.403,0.5,0
0.13964,-0.053461,0.12898,1,0.404,0.404,0.5,0
0.13867,-0.053544,0.1279,1,0.405,0.405,0.5,0
0.13769,-0.053627,0.12682,1,0.406,0.406,0.5,0
0.13674,-0.053711,0.12574,1,0.407,0.407,0.5,0
0.13579,-0.053795,0.12466,1,0.408,0.408,0.5,0
0.13484,-0.05388,0.12359,1,0.409,0.409,0.5,0
0.13389,-0.053964,0.12251,1,0.41,0.41,0.5,0
0.13294,-0.054048,0.12143,1,0.411,0.411,0.5,0
0.13199,-0.054132,0.12035,1,0.412,0.412,0.5,0
0.13104,-0.054216,0.11927,1,0.413,0.413,0.5,0
0.13009,-0.0543,0.11819,1,0.414,0.414,0.5,0
0.12914,-0.054385,0.11712,1,0.415,0.415,0.5,0
0.12819,-0.054469,0.11604,1,0.416,0.416,0.5,0
0.12725,-0.054553,0.11496,1,0.417,0.417,0.5,0
0.12633,-0.054638,0.11388,1,0.418,0.418,0.5,0
0.1254,-0.054723,0.11281,1,0.419,0.419,0.5,0
0.12448,-0.054809,0.11173,1,0.42,0.42,0.5,0
0.12356,-0.054894,0.11066,1,0.421,0.421,0.5,0
0.12263,-0.054979,0.10958,1,0.422,0.422,0.5,0
0.12171,-0.055064,0.1085,1,0.423,0.423,0.5,0
0.12079,-0.055149,0.10743,1,0.424,0.424,0.5,0
0.11986,-0.055234,0.10635,1,0.425,0.425,0.5,0
0.11894,-0.055319,0.10528,1,0.426,0.426,0.5,0
0.11801,-0.055404,0.1042,1,0.427,0.427,0.5,0
0.11712,-0.05549,0.10312,1,0.428,0.428,0.5,0
0.11623,-0.055576,0.10205,1,0.429,0.429,0.5,0
0.11534,-0.055662,0.10098,1,0.43,0.43,0.5,0
0.11444,-0.055749,0.0999,1,0.431,0.431,0.5,0
0.11355,-0.055835,0.098826,1,0.432,0.432,0.5,0
0.11266,-0.055921,0.097751,1,0.433,0.433,0.5,0
0.11177,-0.056007,0.096676,1,0.434,0.434,0.5,0
0.11088,-0.056093,0.095602,1,0.435,0.435,0.5,0
0.10998,-0.05618,0.094527,1,0.436,0.436,0.5,0
0.10909,-0.056266,0.093452,1,0.437,0.437,0.5,0
0.10822,-0.056353,0.092378,1,0.438,0.438,0.5,0
0.10737,-0.056441,0.091304,1,0.439,0.439,0.5,0
0.10652,-0.056528,0.09023,1,0.44,0.44,0.5,0
0.10566,-0.056616,0.089156,1,0.441,0.441,0.5,0
0.10481,-0.056704,0.088082,1,0.442,0.442,0.5,0
0.10396,-0.056792,0.087008,1,0.443,0.443,0.5,0
0.10311,-0.056879,0.085935,1,0.444,0.444,0.5,0
0.10226,-0.056967,0.084861,1,0.445,0.445,0.5,0
0.1014,-0.057055,0.083787,1,0.446,0.446,0.5,0
0.10055,-0.057143,0.082713,1,0.447,0.447,0.5,0
0.099703,-0.05723,0.081639,1,0.448,0.448,0.5,0
0.098902,-0.05732,0.080565,1,0.449,0.449,0.5,0
0.0981,-0.057409,0.079491,1,0.45,0.45,0.5,0
0.097299,-0.057498,0.078418,1,0.451,0.451,0.5,0
0.096498,-0.057588,0.077344,1,0.452,0.452,0.5,0
0.095697,-0.057677,0.07627,1,0.453,0.453,0.5,0
0.094895,-0.057766,0.075196,1,0.454,0.454,0.5,0
0.094094,-0.057855,0.074123,1,0.455,0.455,0.5,0
0.093293,-0.057945,0.073049,1,0.456,0.456,0.5,0
0.092491,-0.058034,0.071975,1,0.457,0.457,0.5,0
0.09169,-0.058123,0.070902,1,0.458,0.458,0.5,0
0.090933,-0.058214,0.069828,1,0.459,0.459,0.5,0
0.090198,-0.058305,0.068754,1,0.46,0.46,0.5,0
0.089463,-0.058396,0.06768,1,0.461,0.461,0.5,0
0.088728,-0.058488,0.066607,1,0.462,0.462,0.5,0
0.087993,-0.058579,0.065533,1,0.463,0.463,0.5,0
0.087258,-0.05867,0.064459,1,0.464,0.464,0.5,0
0.086523,-0.058762,0.063385,1,0.465,0.465,0.5,0
0.085788,-0.058853,0.062312,1,0.466,0.466,0.5,0
0.085053,-0.058944,0.061238,1,0.467,0.467,0.5,0
0.084317,-0.059036,0.060164,1,0.468,0.468,0.5,0
0.083604,-0.059127,0.05909,1,0.469,0.469,0.5,0
0.082955,-0.059221,0.058016,1,0.47,0.47,0.5,0
0.082306,-0.059314,0.056942,1,0.471,0.471,0.5,0
0.081657,-0.059408,0.055868,1,0.472,0.472,0.5,0
0.081008,-0.059501,0.054794,1,0.473,0.473,0.5,0
0.080358,-0.059594,0.05372,1,0.474,0.474,0.5,0
0.079709,-0.059688,0.052646,1,0.475,0.475,0.5,0
0.07906,-0.059781,0.051572,1,0.476,0.476,0.5,0
0.078411,-0.059875,0.050498,1,0.477,0.477,0.5,0
0.077762,-0.059968,0.049424,1,0.478,0.478,0.5,0
0.077113,-0.060061,0.04835,1,0.479,0.479,0.5,0
0.076556,-0.060157,0.047276,1,0.48,0.48,0.5,0
0.076018,-0.060253,0.046201,1,0.481,0.481,0.5,0
0.075479,-0.060348,0.045126,1,0.482,0.482,0.5,0
0.074941,-0.060444,0.044051,1,0.483,0.483,0.5,0
0.074402,-0.06054,0.042977,1,0.484,0.484,0.5,0
0.073864,-0.060636,0.041902,1,0.485,0.485,0.5,0
0.073325,-0.060732,0.040827,1,0.486,0.486,0.5,0
0.072787,-0.060828,0.039752,1,0.487,0.487,0.5,0
0.072248,-0.060923,0.038677,1,0.488,0.488,0.5,0
0.07171,-0.061019,0.037603,1,0.489,0.489,0.5,0
0.071229,-0.061116,0.036527,1,0.49,0.49,0.5,0
0.07083,-0.061214,0.035452,1,0.491,0.491,0.5,0
0.07043,-0.061313,0.034376,1,0.492,0.492,0.5,0
0.070031,-0.061411,0.033301,1,0.493,0.493,0.5,0
0.069631,-0.061509,0.032225,1,0.494,0.494,0.5,0
0.069232,-0.061607,0.03115,1,0.495,0.495,0.5,0
0.068832,-0.061706,0.030074,1,0.496,0.496,0.5,0
0.068433,-0.061804,0.028999,1,0.497,0.497,0.5,0
0.068033,-0.061902,0.027923,1,0.498,0.498,0.5,0
0.067634,-0.062001,0.026848,1,0.499,0.499,0.5,0
0.067235,-0.062099,0.025772,1,0.5,0.5,0.5,0
0.067002,-0.0622,0.024695,1,0.501,0.501,0.5,0
0.066769,-0.062301,0.023618,1,0.502,0.502,0.5,0
0.066536,-0.062403,0.022542,1,0.503,0.503,0.5,0
0.066303,-0.062504,0.021465,1,0.504,0.504,0.5,0
0.06607,-0.062605,0.020388,1,0.505,0.505,0.5,0
0.065837,-0.062706,0.019311,1,0.506,0.506,0.5,0
0.065604,-0.062807,0.018234,1,0.507,0.507,0.5,0
0.065371,-0.062908,0.017158,1,0.508,0.508,0.5,0
0.065139,-0.06301,0.016081,1,0.509,0.509,0.5,0
0.064906,-0.063111,0.015004,1,0.51,0.51,0.5,0
0.064781,-0.063214,0.013926,1,0.511,0.511,0.5,0
0.064735,-0.063318,0.012848,1,0.512,0.512,0.5,0
0.064688,-0.063422,0.01177,1,0.513,0.513,0.5,0
0.064642,-0.063526,0.010691,1,0.514,0.514,0.5,0
0.064595,-0.06363,0.009613,1,0.515,0.515,0.5,0
0.064549,-0.063735,0.0085347,1,0.516,0.516,0.5,0
0.064502,-0.063839,0.0074563,1,0.517,0.517,0.5,0
0.064456,-0.063943,0.0063779,1,0.518,0.518,0.5,0
0.064409,-0.064047,0.0052996,1,0.519,0.519,0.5,0
0.064363,-0.064151,0.0042213,1,0.52,0.52,0.5,0
0.064348,-0.064256,0.0031426,1,0.521,0.521,0.5,0
0.064493,-0.064363,0.0020625,1,0.522,0.522,0.5,0
0.064638,-0.06447,0.00098231,1,0.523,0.523,0.5,0
0.064783,-0.064577,-9.7835e-05,1,0.524,0.524,0.5,0
0.064928,-0.064684,-0.001178,1,0.525,0.525,0.5,0
0.065073,-0.064792,-0.0022582,1,0.526,0.526,0.5,0
0.065217,-0.064899,-0.0033383,1,0.527,0.527,0.5,0
0.065362,-0.065006,-0.0044185,1,0.528,0.528,0.5,0
0.065507,-0.065113,-0.0054986,1,0.529,0.529,0.5,0
0.065652,-0.06522,-0.0065788,1,0.53,0.53,0.5,0
0.065797,-0.065327,-0.007659,1,0.531,0.531,0.5,0
0.066077,-0.065437,-0.0087408,1,0.532,0.532,0.5,0
0.066403,-0.065547,-0.0098231,1,0.533,0.533,0.5,0
0.066728,-0.065658,-0.010905,1,0.534,0.534,0.5,0
0.067053,-0.065768,-0.011988,1,0.535,0.535,0.5,0
0.067379,-0.065879,-0.01307,1,0.536,0.536,0.5,0
0.067704,-0.065989,-0.014153,1,0.537,0.537,0.5,0
0.068029,-0.0661,-0.015235,1,0.538,0.538,0.5,0
0.068355,-0.06621,-0.016317,1,0.539,0.539,0.5,0
0.06868,-0.066321,-0.0174,1,0.54,0.54,0.5,0
0.069005,-0.066431,-0.018482,1,0.541,0.541,0.5,0
0.069383,-0.066543,-0.019565,1,0.542,0.542,0.5,0
0.069865,-0.066657,-0.02065,1,0.543,0.543,0.5,0
0.070347,-0.06677,-0.021735,1,0.544,0.544,0.5,0
0.07083,-0.066884,-0.022821,1,0.545,0.545,0.5,0
0.071312,-0.066998,-0.023906,1,0.546,0.546,0.5,0
0.071794,-0.067111,-0.024991,1,0.547,0.547,0.5,0
0.072276,-0.067225,-0.026076,1,0.548,0.548,0.5,0
0.072759,-0.067339,-0.027161,1,0.549,0.549,0.5,0
0.073241,-0.067452,-0.028246,1,0.55,0.55,0.5,0
0.073723,-0.067566,-0.029331,1,0.551,0.551,0.5,0
0.074206,-0.06768,-0.030416,1,0.552,0.552,0.5,0
0.074807,-0.067796,-0.031504,1,0.553,0.553,0.5,0
0.075418,-0.067914,-0.032592,1,0.554,0.554,0.5,0
0.07603,-0.068031,-0.03368,1,0.555,0.555,0.5,0
0.076641,-0.068148,-0.034768,1,0.556,0.556,0.5,0
0.077253,-0.068265,-0.035856,1,0.557,0.557,0.5,0
0.077865,-0.068382,-0.036944,1,0.558,0.558,0.5,0
0.078476,-0.068499,-0.038033,1,0.559,0.559,0.5,0
0.079088,-0.068616,-0.039121,1,0.56,0.56,0.5,0
0.0797,-0.068733,-0.040209,1,0.561,0.561,0.5,0
0.080311,-0.06885,-0.041297,1,0.562,0.562,0.5,0
0.080974,-0.068969,-0.042387,1,0.563,0.563,0.5,0
0.081689,-0.06909,-0.043478,1,0.564,0.564,0.5,0
0.082403,-0.06921,-0.04457,1,0.565,0.565,0.5,0
0.083117,-0.06933,-0.045662,1,0.566,0.566,0.5,0
0.083832,-0.069451,-0.046753,1,0.567,0.567,0.5,0
0.084546,-0.069571,-0.047845,1,0.568,0.568,0.5,0
0.085261,-0.069691,-0.048936,1,0.569,0.569,0.5,0
0.085975,-0.069812,-0.050028,1,0.57,0.57,0.5,0
0.086689,-0.069932,-0.051119,1,0.571,0.571,0.5,0
0.087404,-0.070053,-0.052211,1,0.572,0.572,0.5,0
0.088125,-0.070173,-0.053303,1,0.573,0.573,0.5,0
0.08892,-0.070297,-0.054399,1,0.574,0.574,0.5,0
0.089715,-0.070421,-0.055494,1,0.575,0.575,0.5,0
0.09051,-0.070545,-0.05659,1,0.576,0.576,0.5,0
0.091306,-0.070668,-0.057685,1,0.577,0.577,0.5,0
0.092101,-0.070792,-0.058781,1,0.578,0.578,0.5,0
0.092896,-0.070916,-0.059877,1,0.579,0.579,0.5,0
0.093691,-0.07104,-0.060972,1,0.58,0.58,0.5,0
0.094486,-0.071163,-0.062068,1,0.581,0.581,0.5,0
0.095281,-0.071287,-0.063164,1,0.582,0.582,0.5,0
0.096077,-0.071411,-0.064259,1,0.583,0.583,0.5,0
0.096914,-0.071537,-0.065358,1,0.584,0.584,0.5,0
0.097772,-0.071664,-0.066458,1,0.585,0.585,0.5,0
0.098631,-0.071791,-0.067558,1,0.586,0.586,0.5,0
0.099489,-0.071918,-0.068657,1,0.587,0.587,0.5,0
0.10035,-0.072045,-0.069757,1,0.588,0.588,0.5,0
0.10121,-0.072172,-0.070857,1,0.589,0.589,0.5,0
0.10206,-0.072299,-0.071957,1,0.59,0.59,0.5,0
0.10292,-0.072426,-0.073057,1,0.591,0.591,0.5,0
0.10378,-0.072553,-0.074157,1,0.592,0.592,0.5,0
0.10464,-0.07268,-0.075257,1,0.593,0.593,0.5,0
0.10551,-0.072807,-0.076358,1,0.594,0.594,0.5,0
0.10642,-0.072937,-0.077463,1,0.595,0.595,0.5,0
0.10733,-0.073067,-0.078568,1,0.596,0.596,0.5,0
0.10824,-0.073197,-0.079672,1,0.597,0.597,0.5,0
0.10915,-0.073327,-0.080777,1,0.598,0.598,0.5,0
0.11005,-0.073457,-0.081882,1,0.599,0.599,0.5,0
0.11096,-0.073587,-0.082987,1,0.6,0.6,0.5,0
0.11187,-0.073717,-0.084091,1,0.601,0.601,0.5,0
0.11278,-0.073847,-0.085196,1,0.602,0.602,0.5,0
0.11369,-0.073977,-0.086301,1,0.603,0.603,0.5,0
0.1146,-0.074107,-0.087405,1,0.604,0.604,0.5,0
0.11554,-0.07424,-0.088515,1,0.605,0.605,0.5,0
0.11649,-0.074373,-0.089625,1,0.606,0.606,0.5,0
0.11744,-0.074505,-0.090735,1,0.607,0.607,0.5,0
0.11839,-0.074638,-0.091845,1,0.608,0.608,0.5,0
0.11933,-0.074771,-0.092955,1,0.609,0.609,0.5,0
0.12028,-0.074904,-0.094065,1,0.61,0.61,0.5,0
0.12123,-0.075037,-0.095175,1,0.611,0.611,0.5,0
0.12218,-0.07517,-0.096285,1,0.612,0.612,0.5,0
0.12313,-0.075303,-0.097395,1,0.613,0.613,0.5,0
0.12408,-0.075436,-0.098505,1,0.614,0.614,0.5,0
0.12504,-0.075569,-0.099617,1,0.615,0.615,0.5,0
0.12602,-0.075705,-0.10073,1,0.616,0.616,0.5,0
0.12701,-0.07584,-0.10185,1,0.617,0.617,0.5,0
0.12799,-0.075976,-0.10296,1,0.618,0.618,0.5,0
0.12897,-0.076111,-0.10408,1,0.619,0.619,0.5,0
0.12995,-0.076247,-0.10519,1,0.62,0.62,0.5,0
0.13093,-0.076382,-0.10631,1,0.621,0.621,0.5,0
0.13191,-0.076518,-0.10742,1,0.622,0.622,0.5,0
0.1329,-0.076653,-0.10854,1,0.623,0.623,0.5,0
0.13388,-0.076789,-0.10965,1,0.624,0.624,0.5,0
0.13486,-0.076924,-0.11077,1,0.625,0.625,0.5,0
0.13587,-0.077061,-0.11189,1,0.626,0.626,0.5,0
0.13688,-0.077199,-0.11301,1,0.627,0.627,0.5,0
0.13789,-0.077336,-0.11413,1,0.628,0.628,0.5,0
0.1389,-0.077474,-0.11525,1,0.629,0.629,0.5,0
0.1399,-0.077611,-0.11637,1,0.63,0.63,0.5,0
0.14091,-0.077749,-0.11749,1,0.631,0.631,0.5,0
0.14192,-0.077887,-0.11862,1,0.632,0.632,0.5,0
0.14293,-0.078025,-0.11974,1,0.633,0.633,0.5,0
0.14394,-0.078162,-0.12086,1,0.634,0.634,0.5,0
0.14495,-0.0783,-0.12198,1,0.635,0.635,0.5,0
0.14597,-0.078438,-0.1231,1,0.636,0.636,0.5,0
0.147,-0.078577,-0.12423,1,0.637,0.637,0.5,0
0.14804,-0.078717,-0.12535,1,0.638,0.638,0.5,0
0.14907,-0.078856,-0.12648,1,0.639,0.639,0.5,0
0.1501,-0.078995,-0.12761,1,0.64,0.64,0.5,0
0.15113,-0.079134,-0.12873,1,0.641,0.641,0.5,0
0.15216,-0.079273,-0.12986,1,0.642,0.642,0.5,0
0.1532,-0.079413,-0.13099,1,0.643,0.643,0.5,0
0.15423,-0.079552,-0.13211,1,0.644,0.644,0.5,0
0.15526,-0.079691,-0.13324,1,0.645,0.645,0.5,0
0.15629,-0.07983,-0.13437,1,0.646,0.646,0.5,0
0.15735,-0.079971,-0.1355,1,0.647,0.647,0.5,0
0.1584,-0.080111,-0.13663,1,0.648,0.648,0.5,0
0.15945,-0.080251,-0.13776,1,0.649,0.649,0.5,0
0.1605,-0.080392,-0.13889,1,0.65,0.65,0.5,0
0.16155,-0.080532,-0.14003,1,0.651,0.651,0.5,0
0.1626,-0.080673,-0.14116,1,0.652,0.652,0.5,0
0.16365,-0.080813,-0.14229,1,0.653,0.653,0.5,0
0.1647,-0.080953,-0.14342,1,0.654,0.654,0.5,0
0.16575,-0.081094,-0.14455,1,0.655,0.655,0.5,0
0.1668,-0.081234,-0.14569,1,0.656,0.656,0.5,0
0.16787,-0.081375,-0.14682,1,0.657,0.657,0.5,0
0.16893,-0.081515,-0.14796,1,0.658,0.658,0.5,0
0.17,-0.081656,-0.14909,1,0.659,0.659,0.5,0
0.17107,-0.081797,-0.15023,1,0.66,0.66,0.5,0
0.17214,-0.081938,-0.15137,1,0.661,0.661,0.5,0
0.1732,-0.082079,-0.1525,1,0.662,0.662,0.5,0
0.17427,-0.08222,-0.15364,1,0.663,0.663,0.5,0
0.17534,-0.08236,-0.15478,1,0.664,0.664,0.5,0
0.1764,-0.082501,-0.15592,1,0.665,0.665,0.5,0
0.17747,-0.082642,-0.15705,1,0.666,0.666,0.5,0
0.17854,-0.082783,-0.15819,1,0.667,0.667,0.5,0
0.17962,-0.082923,-0.15933,1,0.668,0.668,0.5,0
0.1807,-0.083064,-0.16047,1,0.669,0.669,0.5,0
0.18178,-0.083204,-0.16161,1,0.67,0.67,0.5,0
0.18286,-0.083345,-0.16275,1,0.671,0.671,0.5,0
0.18394,-0.083485,-0.1639,1,0.672,0.672,0.5,0
0.18503,-0.083626,-0.16504,1,0.673,0.673,0.5,0
0.18611,-0.083766,-0.16618,1,0.674,0.674,0.5,0
0.18719,-0.083906,-0.16732,1,0.675,0.675,0.5,0
0.18827,-0.084047,-0.16846,1,0.676,0.676,0.5,0
0.18935,-0.084187,-0.1696,1,0.677,0.677,0.5,0
0.19044,-0.084327,-0.17075,1,0.678,0.678,0.5,0
0.19153,-0.084466,-0.17189,1,0.679,0.679,0.5,0
0.19262,-0.084606,-0.17303,1,0.68,0.68,0.5,0
0.19371,-0.084745,-0.17418,1,0.681,0.681,0.5,0
0.1948,-0.084884,-0.17532,1,0.682,0.682,0.5,0
0.19589,-0.085024,-0.17647,1,0.683,0.683,0.5,0
0.19698,-0.085163,-0.17761,1,0.684,0.684,0.5,0
0.19807,-0.085303,-0.17876,1,0.685,0.685,0.5,0
0.19916,-0.085442,-0.1799,1,0.686,0.686,0.5,0
0.20026,-0.085581,-0.18105,1,0.687,0.687,0.5,0
0.20135,-0.08572,-0.18219,1,0.688,0.688,0.5,0
0.20245,-0.085857,-0.18334,1,0.689,0.689,0.5,0
0.20355,-0.085995,-0.18448,1,0.69,0.69,0.5,0
0.20465,-0.086132,-0.18563,1,0.691,0.691,0.5,0
0.20575,-0.08627,-0.18678,1,0.692,0.692,0.5,0
0.20685,-0.086407,-0.18792,1,0.693,0.693,0.5,0
0.20795,-0.086545,-0.18907,1,0.694,0.694,0.5,0
0.20904,-0.086682,-0.19022,1,0.695,0.695,0.5,0
0.21014,-0.086819,-0.19136,1,0.696,0.696,0.5,0
0.21124,-0.086957,-0.19251,1,0.697,0.697,0.5,0
0.21234,-0.087094,-0.19366,1,0.698,0.698,0.5,0
0.21345,-0.087229,-0.19481,1,0.699,0.699,0.5,0
0.21455,-0.087364,-0.19595,1,0.7,0.7,0.5,0
0.21566,-0.087499,-0.1971,1,0.701,0.701,0.5,0
0.21676,-0.087633,-0.19825,1,0.702,0.702,0.5,0
0.21787,-0.087768,-0.1994,1,0.703,0.703,0.5,0
0.21897,-0.087903,-0.20054,1,0.704,0.704,0.5,0
0.22008,-0.088038,-0.20169,1,0.705,0.705,0.5,0
0.22118,-0.088173,-0.20284,1,0.706,0.706,0.5,0
0.22229,-0.088307,-0.20399,1,0.707,0.707,0.5,0
0.22339,-0.088442,-0.20514,1,0.708,0.708,0.5,0
0.2245,-0.088575,-0.20628,1,0.709,0.709,0.5,0
0.22561,-0.088706,-0.20743,1,0.71,0.71,0.5,0
0.22671,-0.088837,-0.20858,1,0.711,0.711,0.5,0
0.22782,-0.088969,-0.20973,1,0.712,0.712,0.5,0
0.22893,-0.0891,-0.21087,1,0.713,0.713,0.5,0
0.23004,-0.089232,-0.21202,1,0.714,0.714,0.5,0
0.23115,-0.089363,-0.21317,1,0.715,0.715,0.5,0
0.23226,-0.089495,-0.21432,1,0.716,0.716,0.5,0
0.23336,-0.089626,-0.21546,1,0.717,0.717,0.5,0
0.23447,-0.089757,-0.21661,1,0.718,0.718,0.5,0
0.23558,-0.089888,-0.21776,1,0.719,0.719,0.5,0
0.23669,-0.090016,-0.21891,1,0.72,0.72,0.5,0
0.2378,-0.090144,-0.22005,1,0.721,0.721,0.5,0
0.23891,-0.090272,-0.2212,1,0.722,0.722,0.5,0
0.24002,-0.090399,-0.22234,1,0.723,0.723,0.5,0
0.24113,-0.090527,-0.22349,1,0.724,0.724,0.5,0
0.24225,-0.090655,-0.22464,1,0.725,0.725,0.5,0
0.24336,-0.090783,-0.22578,1,0.726,0.726,0.5,0
0.24447,-0.090911,-0.22693,1,0.727,0.727,0.5,0
0.24558,-0.091039,-0.22808,1,0.728,0.728,0.5,0
0.24669,-0.091167,-0.22922,1,0.729,0.729,0.5,0
0.2478,-0.091292,-0.23037,1,0.73,0.73,0.5,0
0.24891,-0.091416,-0.23151,1,0.731,0.731,0.5,0
0.25002,-0.091541,-0.23266,1,0.732,0.732,0.5,0
0.25114,-0.091665,-0.2338,1,0.733,0.733,0.5,0
0.25225,-0.09179,-0.23495,1,0.734,0.734,0.5,0
0.25336,-0.091914,-0.2361,1,0.735,0.735,0.5,0
0.25447,-0.092039,-0.23724,1,0.736,0.736,0.5,0
0.25559,-0.092163,-0.23839,1,0.737,0.737,0.5,0
0.2567,-0.092288,-0.23953,1,0.738,0.738,0.5,0
0.25781,-0.092412,-0.24068,1,0.739,0.739,0.5,0
0.25892,-0.092536,-0.24182,1,0.74,0.74,0.5,0
0.26004,-0.092658,-0.24297,1,0.741,0.741,0.5,0
0.26116,-0.09278,-0.24412,1,0.742,0.742,0.5,0
0.26227,-0.092902,-0.24526,1,0.743,0.743,0.5,0
0.26339,-0.093024,-0.24641,1,0.744,0.744,0.5,0
0.2645,-0.093146,-0.24755,1,0.745,0.745,0.5,0
0.26562,-0.093269,-0.2487,1,0.746,0.746,0.5,0
0.26673,-0.093391,-0.24985,1,0.747,0.747,0.5,0
0.26785,-0.093513,-0.25099,1,0.748,0.748,0.5,0
0.26896,-0.093635,-0.25214,1,0.749,0.749,0.5,0
0.27008,-0.093757,-0.25328,1,0.75,0.75,0.5,0
0.2712,-0.093879,-0.25443,1,0.751,0.751,0.5,0
0.27233,-0.094001,-0.25558,1,0.752,0.752,0.5,0
0.27345,-0.094123,-0.25674,1,0.753,0.753,0.5,0
0.27457,-0.094245,-0.25789,1,0.754,0.754,0.5,0
0.2757,-0.094367,-0.25904,1,0.755,0.755,0.5,0
0.27682,-0.094489,-0.26019,1,0.756,0.756,0.5,0
0.27794,-0.094611,-0.26134,1,0.757,0.757,0.5,0
0.27907,-0.094734,-0.26249,1,0.758,0.758,0.5,0
0.28019,-0.094856,-0.26364,1,0.759,0.759,0.5,0
0.28131,-0.094978,-0.26479,1,0.76,0.76,0.5,0
0.28245,-0.095102,-0.26595,1,0.761,0.761,0.5,0
0.28359,-0.095228,-0.26712,1,0.762,0.762,0.5,0
0.28473,-0.095354,-0.26828,1,0.763,0.763,0.5,0
0.28587,-0.095479,-0.26945,1,0.764,0.764,0.5,0
0.28701,-0.095605,-0.27061,1,0.765,0.765,0.5,0
0.28815,-0.095731,-0.27177,1,0.766,0.766,0.5,0
0.28929,-0.095856,-0.27294,1,0.767,0.767,0.5,0
0.29043,-0.095982,-0.2741,1,0.768,0.768,0.5,0
0.29156,-0.096108,-0.27527,1,0.769,0.769,0.5,0
0.2927,-0.096233,-0.27643,1,0.77,0.77,0.5,0
0.29385,-0.096361,-0.2776,1,0.771,0.771,0.5,0
0.29502,-0.096496,-0.27879,1,0.772,0.772,0.5,0
0.29619,-0.096631,-0.27998,1,0.773,0.773,0.5,0
0.29736,-0.096766,-0.28118,1,0.774,0.774,0.5,0
0.29853,-0.096901,-0.28237,1,0.775,0.775,0.5,0
0.29971,-0.097036,-0.28356,1,0.776,0.776,0.5,0
0.30088,-0.097171,-0.28475,1,0.777,0.777,0.5,0
0.30205,-0.097306,-0.28594,1,0.778,0.778,0.5,0
0.30322,-0.097441,-0.28713,1,0.779,0.779,0.5,0
0.30439,-0.097576,-0.28833,1,0.78,0.78,0.5,0
0.30556,-0.097711,-0.28952,1,0.781,0.781,0.5,0
0.30677,-0.097859,-0.29075,1,0.782,0.782,0.5,0
0.308,-0.098011,-0.29199,1,0.783,0.783,0.5,0
0.30922,-0.098164,-0.29323,1,0.784,0.784,0.5,0
0.31045,-0.098316,-0.29447,1,0.785,0.785,0.5,0
0.31167,-0.098468,-0.29571,1,0.786,0.786,0.5,0
0.3129,-0.09862,-0.29695,1,0.787,0.787,0.5,0
0.31412,-0.098773,-0.29819,1,0.788,0.788,0.5,0
0.31535,-0.098925,-0.29943,1,0.789,0.789,0.5,0
0.31657,-0.099077,-0.30067,1,0.79,0.79,0.5,0
0.3178,-0.099229,-0.30191,1,0.791,0.791,0.5,0
0.31905,-0.099391,-0.30318,1,0.792,0.792,0.5,0
0.32036,-0.09957,-0.3045,1,0.793,0.793,0.5,0
0.32168,-0.09975,-0.30582,1,0.794,0.794,0.5,0
0.32299,-0.099929,-0.30714,1,0.795,0.795,0.5,0
0.3243,-0.10011,-0.30846,1,0.796,0.796,0.5,0
0.32561,-0.10029,-0.30978,1,0.797,0.797,0.5,0
0.32692,-0.10047,-0.3111,1,0.798,0.798,0.5,0
0.32823,-0.10065,-0.31242,1,0.799,0.799,0.5,0
0.32954,-0.10083,-0.31374,1,0.8,0.8,0.5,0
0.33085,-0.10101,-0.31506,1,0.801,0.801,0.5,0
0.33216,-0.10119,-0.31638,1,0.802,0.802,0.5,0
0.33359,-0.1014,-0.31781,1,0.803,0.803,0.5,0
0.33503,-0.10162,-0.31924,1,0.804,0.804,0.5,0
0.33647,-0.10184,-0.32068,1,0.805,0.805,0.5,0
0.3379,-0.10205,-0.32212,1,0.806,0.806,0.5,0
0.33934,-0.10227,-0.32356,1,0.807,0.807,0.5,0
0.34078,-0.10249,-0.325,1,0.808,0.808,0.5,0
0.34221,-0.10271,-0.32644,1,0.809,0.809,0.5,0
0.34365,-0.10292,-0.32788,1,0.81,0.81,0.5,0
0.34509,-0.10314,-0.32931,1,0.811,0.811,0.5,0
0.34653,-0.10336,-0.33075,1,0.812,0.812,0.5,0
0.34805,-0.1036,-0.33227,1,0.813,0.813,0.5,0
0.34966,-0.10387,-0.33388,1,0.814,0.814,0.5,0
0.35128,-0.10414,-0.33548,1,0.815,0.815,0.5,0
0.35289,-0.1044,-0.33709,1,0.816,0.816,0.5,0
0.3545,-0.10467,-0.33869,1,0.817,0.817,0.5,0
0.35611,-0.10494,-0.3403,1,0.818,0.818,0.5,0
0.35773,-0.10521,-0.3419,1,0.819,0.819,0.5,0
0.35934,-0.10547,-0.34351,1,0.82,0.82,0.5,0
0.36095,-0.10574,-0.34511,1,0.821,0.821,0.5,0
0.36256,-0.10601,-0.34672,1,0.822,0.822,0.5,0
0.3642,-0.10628,-0.34834,1,0.823,0.823,0.5,0
0.36603,-0.10661,-0.35016,1,0.824,0.824,0.5,0
0.36787,-0.10693,-0.35198,1,0.825,0.825,0.5,0
0.3697,-0.10726,-0.3538,1,0.826,0.826,0.5,0
0.37154,-0.10758,-0.35562,1,0.827,0.827,0.5,0
0.37338,-0.10791,-0.35744,1,0.828,0.828,0.5,0
0.37521,-0.10823,-0.35926,1,0.829,0.829,0.5,0
0.37705,-0.10856,-0.36108,1,0.83,0.83,0.5,0
0.37889,-0.10888,-0.3629,1,0.831,0.831,0.5,0
0.38072,-0.10921,-0.36472,1,0.832,0.832,0.5,0
0.38256,-0.10953,-0.36654,1,0.833,0.833,0.5,0
0.38457,-0.1099,-0.36853,1,0.834,0.834,0.5,0
0.38667,-0.11028,-0.37061,1,0.835,0.835,0.5,0
0.38877,-0.11066,-0.37268,1,0.836,0.836,0.5,0
0.39087,-0.11104,-0.37476,1,0.837,0.837,0.5,0
0.39296,-0.11143,-0.37683,1,0.838,0.838,0.5,0
0.39506,-0.11181,-0.37891,1,0.839,0.839,0.5,0
0.39716,-0.11219,-0.38098,1,0.84,0.84,0.5,0
0.39926,-0.11257,-0.38306,1,0.841,0.841,0.5,0
0.40136,-0.11296,-0.38513,1,0.842,0.842,0.5,0
0.40345,-0.11334,-0.38721,1,0.843,0.843,0.5,0
0.40562,-0.11373,-0.38935,1,0.844,0.844,0.5,0
0.40799,-0.11416,-0.39169,1,0.845,0.845,0.5,0
0.41035,-0.11458,-0.39403,1,0.846,0.846,0.5,0
0.41272,-0.11501,-0.39637,1,0.847,0.847,0.5,0
0.41509,-0.11544,-0.39871,1,0.848,0.848,0.5,0
0.41746,-0.11586,-0.40105,1,0.849,0.849,0.5,0
0.41982,-0.11629,-0.40339,1,0.85,0.85,0.5,0
0.42219,-0.11672,-0.40574,1,0.851,0.851,0.5,0
0.42456,-0.11714,-0.40808,1,0.852,0.852,0.5,0
0.42693,-0.11757,-0.41042,1,0.853,0.853,0.5,0
0.42929,-0.118,-0.41276,1,0.854,0.854,0.5,0
0.43185,-0.11843,-0.41529,1,0.855,0.855,0.5,0
0.43443,-0.11887,-0.41785,1,0.856,0.856,0.5,0
0.43702,-0.11931,-0.42042,1,0.857,0.857,0.5,0
0.43961,-0.11974,-0.42299,1,0.858,0.858,0.5,0
0.4422,-0.12018,-0.42555,1,0.859,0.859,0.5,0
0.44479,-0.12062,-0.42812,1,0.86,0.86,0.5,0
0.44738,-0.12105,-0.43069,1,0.861,0.861,0.5,0
0.44997,-0.12149,-0.43325,1,0.862,0.862,0.5,0
0.45255,-0.12193,-0.43582,1,0.863,0.863,0.5,0
0.45514,-0.12237,-0.43838,1,0.864,0.864,0.5,0
0.45777,-0.12278,-0.44099,1,0.865,0.865,0.5,0
0.46043,-0.12317,-0.44365,1,0.866,0.866,0.5,0
0.4631,-0.12355,-0.44632,1,0.867,0.867,0.5,0
0.46577,-0.12394,-0.44898,1,0.868,0.868,0.5,0
0.46844,-0.12433,-0.45164,1,0.869,0.869,0.5,0
0.47111,-0.12471,-0.4543,1,0.87,0.87,0.5,0
0.47378,-0.1251,-0.45696,1,0.871,0.871,0.5,0
0.47645,-0.12548,-0.45963,1,0.872,0.872,0.5,0
0.47912,-0.12587,-0.46229,1,0.873,0.873,0.5,0
0.48179,-0.12626,-0.46495,1,0.874,0.874,0.5,0
0.48446,-0.12664,-0.46761,1,0.875,0.875,0.5,0
0.48692,-0.12687,-0.4701,1,0.876,0.876,0.5,0
0.48943,-0.12712,-0.47263,1,0.877,0.877,0.5,0
0.49193,-0.12737,-0.47515,1,0.878,0.878,0.5,0
0.49443,-0.12762,-0.47767,1,0.879,0.879,0.5,0
0.49694,-0.12787,-0.4802,1,0.88,0.88,0.5,0
0.49945,-0.12812,-0.48273,1,0.881,0.881,0.5,0
0.50195,-0.12838,-0.48525,1,0.882,0.882,0.5,0
0.50445,-0.12863,-0.48778,1,0.883,0.883,0.5,0
0.50696,-0.12889,-0.4903,1,0.884,0.884,0.5,0
0.50946,-0.12914,-0.49282,1,0.885,0.885,0.5,0
0.51165,-0.12925,-0.49505,1,0.886,0.886,0.5,0
0.51361,-0.12925,-0.49707,1,0.887,0.887,0.5,0
0.51557,-0.12926,-0.4991,1,0.888,0.888,0.5,0
0.51753,-0.12926,-0.50112,1,0.889,0.889,0.5,0
0.51949,-0.12927,-0.50314,1,0.89,0.89,0.5,0
0.52145,-0.12927,-0.50517,1,0.891,0.891,0.5,0
0.52341,-0.12928,-0.50719,1,0.892,0.892,0.5,0
0.52537,-0.12928,-0.50921,1,0.893,0.893,0.5,0
0.52734,-0.12929,-0.51124,1,0.894,0.894,0.5,0
0.5293,-0.12929,-0.51326,1,0.895,0.895,0.5,0
0.53109,-0.12924,-0.51512,1,0.896,0.896,0.5,0
0.53204,-0.12889,-0.51619,1,0.897,0.897,0.5,0
0.533,-0.12854,-0.51726,1,0.898,0.898,0.5,0
0.53395,-0.12819,-0.51832,1,0.899,0.899,0.5,0
0.5349,-0.12784,-0.51939,1,0.9,0.9,0.5,0
0.53585,-0.12749,-0.52046,1,0.901,0.901,0.5,0
0.53681,-0.12714,-0.52152,1,0.902,0.902,0.5,0
0.53776,-0.12679,-0.52259,1,0.903,0.903,0.5,0
0.53871,-0.12644,-0.52366,1,0.904,0.904,0.5,0
0.53967,-0.1261,-0.52472,1,0.905,0.905,0.5,0
0.54062,-0.12575,-0.52579,1,0.906,0.906,0.5,0
0.54046,-0.12507,-0.52578,1,0.907,0.907,0.5,0
0.53992,-0.12429,-0.52542,1,0.908,0.908,0.5,0
0.53939,-0.12351,-0.52505,1,0.909,0.909,0.5,0
0.53886,-0.12272,-0.52469,1,0.91,0.91,0.5,0
0.53833,-0.12194,-0.52432,1,0.911,0.911,0.5,0
0.53779,-0.12116,-0.52396,1,0.912,0.912,0.5,0
0.53726,-0.12037,-0.52359,1,0.913,0.913,0.5,0
0.53673,-0.11959,-0.52323,1,0.914,0.914,0.5,0
0.53619,-0.11881,-0.52286,1,0.915,0.915,0.5,0
0.53566,-0.11802,-0.5225,1,0.916,0.916,0.5,0
0.53451,-0.11709,-0.52152,1,0.917,0.917,0.5,0
0.5321,-0.11584,-0.51933,1,0.918,0.918,0.5,0
0.5297,-0.1146,-0.51714,1,0.919,0.919,0.5,0
0.52729,-0.11335,-0.51495,1,0.92,0.92,0.5,0
0.52489,-0.11211,-0.51276,1,0.921,0.921,0.5,0
0.52248,-0.11086,-0.51057,1,0.922,0.922,0.5,0
0.52008,-0.10962,-0.50838,1,0.923,0.923,0.5,0
0.51768,-0.10837,-0.50619,1,0.924,0.924,0.5,0
0.51527,-0.10713,-0.504,1,0.925,0.925,0.5,0
0.51287,-0.10589,-0.50181,1,0.926,0.926,0.5,0
0.51046,-0.10464,-0.49962,1,0.927,0.927,0.5,0
0.50619,-0.10302,-0.49559,1,0.928,0.928,0.5,0
0.50174,-0.10137,-0.49139,1,0.929,0.929,0.5,0
0.4973,-0.099721,-0.48718,1,0.93,0.93,0.5,0
0.49285,-0.09807,-0.48298,1,0.931,0.931,0.5,0
0.48841,-0.096419,-0.47878,1,0.932,0.932,0.5,0
0.48397,-0.094768,-0.47458,1,0.933,0.933,0.5,0
0.47952,-0.093116,-0.47038,1,0.934,0.934,0.5,0
0.47508,-0.091465,-0.46618,1,0.935,0.935,0.5,0
0.47063,-0.089814,-0.46198,1,0.936,0.936,0.5,0
0.46619,-0.088163,-0.45777,1,0.937,0.937,0.5,0
0.46084,-0.086553,-0.45264,1,0.938,0.938,0.5,0
0.45453,-0.084624,-0.44657,1,0.939,0.939,0.5,0
0.44822,-0.082695,-0.44051,1,0.94,0.94,0.5,0
0.44191,-0.080765,-0.43445,1,0.941,0.941,0.5,0
0.4356,-0.078836,-0.42838,1,0.942,0.942,0.5,0
0.42924,-0.076768,-0.4223,1,0.943,0.943,0.5,0
0.42294,-0.074865,-0.41624,1,0.944,0.944,0.5,0
0.41664,-0.072962,-0.41019,1,0.945,0.945,0.5,0
0.41035,-0.07106,-0.40413,1,0.946,0.946,0.5,0
0.40405,-0.069157,-0.39808,1,0.947,0.947,0.5,0
0.39763,-0.067247,-0.3919,1,0.948,0.948,0.5,0
0.38988,-0.065266,-0.38437,1,0.949,0.949,0.5,0
0.38214,-0.063284,-0.37685,1,0.95,0.95,0.5,0
0.37439,-0.061302,-0.36932,1,0.951,0.951,0.5,0
0.36664,-0.05932,-0.36179,1,0.952,0.952,0.5,0
0.3589,-0.057339,-0.35426,1,0.953,0.953,0.5,0
0.35115,-0.055357,-0.34674,1,0.954,0.954,0.5,0
0.3434,-0.053375,-0.33921,1,0.955,0.955,0.5,0
0.33566,-0.051394,-0.33168,1,0.956,0.956,0.5,0
0.32791,-0.049412,-0.32415,1,0.957,0.957,0.5,0
0.32016,-0.04743,-0.31663,1,0.958,0.958,0.5,0
0.31197,-0.045574,-0.30862,1,0.959,0.959,0.5,0
0.30355,-0.04378,-0.30037,1,0.96,0.96,0.5,0
0.29514,-0.041986,-0.29212,1,0.961,0.961,0.5,0
0.28672,-0.040193,-0.28387,1,0.962,0.962,0.5,0
0.27831,-0.038399,-0.27562,1,0.963,0.963,0.5,0
0.26989,-0.036606,-0.26738,1,0.964,0.964,0.5,0
0.26148,-0.034812,-0.25913,1,0.965,0.965,0.5,0
0.25306,-0.033018,-0.25088,1,0.966,0.966,0.5,0
0.24464,-0.031225,-0.24263,1,0.967,0.967,0.5,0
0.23623,-0.029431,-0.23438,1,0.968,0.968,0.5,0
0.22783,-0.027724,-0.22614,1,0.969,0.969,0.5,0
0.2195,-0.026274,-0.21791,1,0.97,0.97,0.5,0
0.21116,-0.024825,-0.20968,1,0.971,0.971,0.5,0
0.20283,-0.023376,-0.20146,1,0.972,0.972,0.5,0
0.19449,-0.021926,-0.19323,1,0.973,0.973,0.5,0
0.18615,-0.020477,-0.185,1,0.974,0.974,0.5,0
0.17782,-0.019027,-0.17677,1,0.975,0.975,0.5,0
0.16948,-0.017578,-0.16855,1,0.976,0.976,0.5,0
0.16115,-0.016129,-0.16032,1,0.977,0.977,0.5,0
0.15281,-0.014679,-0.15209,1,0.978,0.978,0.5,0
0.14447,-0.01323,-0.14387,1,0.979,0.979,0.5,0
0.13681,-0.012213,-0.13626,1,0.98,0.98,0.5,0
0.12928,-0.011284,-0.12878,1,0.981,0.981,0.5,0
0.12175,-0.010354,-0.12129,1,0.982,0.982,0.5,0
0.11421,-0.009424,-0.11381,1,0.983,0.983,0.5,0
0.10668,-0.0084942,-0.10633,1,0.984,0.984,0.5,0
0.099151,-0.0075644,-0.098844,1,0.985,0.985,0.5,0
0.09162,-0.0066345,-0.091361,1,0.986,0.986,0.5,0
0.084088,-0.0057047,-0.083879,1,0.987,0.987,0.5,0
0.076557,-0.0047749,-0.076396,1,0.988,0.988,0.5,0
0.069025,-0.0038451,-0.068912,1,0.989,0.989,0.5,0
0.062053,-0.0031765,-0.061967,1,0.99,0.99,0.5,0
0.055862,-0.0028732,-0.055773,1,0.991,0.991,0.5,0
0.049671,-0.0025698,-0.049579,1,0.992,0.992,0.5,0
0.043481,-0.0022665,-0.043384,1,0.993,0.993,0.5,0
0.03729,-0.0019631,-0.03719,1,0.994,0.994,0.5,0
0.031099,-0.0016598,-0.030996,1,0.995,0.995,0.5,0
0.024908,-0.0013564,-0.024801,1,0.996,0.996,0.5,0
0.018718,-0.0010531,-0.018607,1,0.997,0.997,0.5,0
0.012526,-0.00074969,-0.012412,1,0.998,0.998,0.5,0
0.0063357,-0.00044635,-0.0062182,1,0.999,0.999,0.5,0
0.000145,-0.000143,-2.4e-05,1,1,1,0.5,0


==> re1000-3d-p1-32-strong-bc-ux-vertical-centerline.txt <==
"a","b","c","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.001373,6.9e-05,9.3e-05,1,0,0.5,0,0.5
-0.0057643,0.0001506,8.5192e-05,1,0.001,0.5,0.001,0.5
-0.010156,0.0002322,7.7384e-05,1,0.002,0.5,0.002,0.5
-0.014547,0.0003138,6.9576e-05,1,0.003,0.5,0.003,0.5
-0.018938,0.0003954,6.1768e-05,1,0.004,0.5,0.004,0.5
-0.023329,0.000477,5.396e-05,1,0.005,0.5,0.005,0.5
-0.027721,0.0005586,4.6152e-05,1,0.006,0.5,0.006,0.5
-0.032112,0.0006402,3.8344e-05,1,0.007,0.5,0.007,0.5
-0.036503,0.0007218,3.0536e-05,1,0.008,0.5,0.008,0.5
-0.040895,0.0008034,2.2728e-05,1,0.009,0.5,0.009,0.5
-0.045286,0.000885,1.492e-05,1,0.01,0.5,0.01,0.5
-0.049677,0.0009666,7.112e-06,1,0.011,0.5,0.011,0.5
-0.054069,0.0010482,-6.96e-07,1,0.012,0.5,0.012,0.5
-0.05846,0.0011298,-8.504e-06,1,0.013,0.5,0.013,0.5
-0.062851,0.0012114,-1.6312e-05,1,0.014,0.5,0.014,0.5
-0.067242,0.001293,-2.412e-05,1,0.015,0.5,0.015,0.5
-0.071374,0.0013934,-2.9504e-05,1,0.016,0.5,0.016,0.5
-0.075072,0.0015251,-3.0848e-05,1,0.017,0.5,0.017,0.5
-0.07877,0.0016568,-3.2192e-05,1,0.018,0.5,0.018,0.5
-0.082468,0.0017885,-3.3536e-05,1,0.019,0.5,0.019,0.5
-0.086166,0.0019202,-3.488e-05,1,0.02,0.5,0.02,0.5
-0.089864,0.002052,-3.6224e-05,1,0.021,0.5,0.021,0.5
-0.093562,0.0021837,-3.7568e-05,1,0.022,0.5,0.022,0.5
-0.09726,0.0023154,-3.8912e-05,1,0.023,0.5,0.023,0.5
-0.10096,0.0024471,-4.0256e-05,1,0.024,0.5,0.024,0.5
-0.10466,0.0025788,-4.16e-05,1,0.025,0.5,0.025,0.5
-0.10835,0.0027105,-4.2944e-05,1,0.026,0.5,0.026,0.5
-0.11205,0.0028422,-4.4288e-05,1,0.027,0.5,0.027,0.5
-0.11575,0.0029739,-4.5632e-05,1,0.028,0.5,0.028,0.5
-0.11945,0.0031056,-4.6976e-05,1,0.029,0.5,0.029,0.5
-0.12315,0.0032374,-4.832e-05,1,0.03,0.5,0.03,0.5
-0.12684,0.0033691,-4.9664e-05,1,0.031,0.5,0.031,0.5
-0.12966,0.0029485,6.032e-06,1,0.032,0.5,0.032,0.5
-0.13253,0.0030571,3.408e-06,1,0.033,0.5,0.033,0.5
-0.13539,0.0031657,7.84e-07,1,0.034,0.5,0.034,0.5
-0.13826,0.0032743,-1.84e-06,1,0.035,0.5,0.035,0.5
-0.14113,0.0033829,-4.464e-06,1,0.036,0.5,0.036,0.5
-0.14399,0.0034915,-7.088e-06,1,0.037,0.5,0.037,0.5
-0.14686,0.0036001,-9.712e-06,1,0.038,0.5,0.038,0.5
-0.14973,0.0037087,-1.2336e-05,1,0.039,0.5,0.039,0.5
-0.15259,0.0038173,-1.496e-05,1,0.04,0.5,0.04,0.5
-0.15546,0.0039259,-1.7584e-05,1,0.041,0.5,0.041,0.5
-0.15833,0.0040345,-2.0208e-05,1,0.042,0.5,0.042,0.5
-0.16119,0.0041431,-2.2832e-05,1,0.043,0.5,0.043,0.5
-0.16406,0.0042518,-2.5456e-05,1,0.044,0.5,0.044,0.5
-0.16693,0.0043604,-2.808e-05,1,0.045,0.5,0.045,0.5
-0.16979,0.004469,-3.0704e-05,1,0.046,0.5,0.046,0.5
-0.17257,0.0045709,-3.252e-05,1,0.047,0.5,0.047,0.5
-0.17476,0.0046265,-2.868e-05,1,0.048,0.5,0.048,0.5
-0.17694,0.004682,-2.484e-05,1,0.049,0.5,0.049,0.5
-0.17912,0.0047376,-2.1e-05,1,0.05,0.5,0.05,0.5
-0.18131,0.0047932,-1.716e-05,1,0.051,0.5,0.051,0.5
-0.18349,0.0048487,-1.332e-05,1,0.052,0.5,0.052,0.5
-0.18568,0.0049043,-9.48e-06,1,0.053,0.5,0.053,0.5
-0.18786,0.0049598,-5.64e-06,1,0.054,0.5,0.054,0.5
-0.19004,0.0050154,-1.8e-06,1,0.055,0.5,0.055,0.5
-0.19223,0.0050709,2.04e-06,1,0.056,0.5,0.056,0.5
-0.19441,0.0051265,5.88e-06,1,0.057,0.5,0.057,0.5
-0.19659,0.005182,9.72e-06,1,0.058,0.5,0.058,0.5
-0.19878,0.0052376,1.356e-05,1,0.059,0.5,0.059,0.5
-0.20096,0.0052931,1.74e-05,1,0.06,0.5,0.06,0.5
-0.20314,0.0053487,2.124e-05,1,0.061,0.5,0.061,0.5
-0.20533,0.0054042,2.508e-05,1,0.062,0.5,0.062,0.5
-0.20642,0.0049975,-1.9416e-05,1,0.063,0.5,0.063,0.5
-0.20804,0.0050064,-2.0248e-05,1,0.064,0.5,0.064,0.5
-0.20966,0.0050154,-2.108e-05,1,0.065,0.5,0.065,0.5
-0.21127,0.0050244,-2.1912e-05,1,0.066,0.5,0.066,0.5
-0.21289,0.0050333,-2.2744e-05,1,0.067,0.5,0.067,0.5
-0.2145,0.0050423,-2.3576e-05,1,0.068,0.5,0.068,0.5
-0.21612,0.0050512,-2.4408e-05,1,0.069,0.5,0.069,0.5
-0.21773,0.0050602,-2.524e-05,1,0.07,0.5,0.07,0.5
-0.21935,0.0050692,-2.6072e-05,1,0.071,0.5,0.071,0.5
-0.22096,0.0050781,-2.6904e-05,1,0.072,0.5,0.072,0.5
-0.22258,0.0050871,-2.7736e-05,1,0.073,0.5,0.073,0.5
-0.22419,0.005096,-2.8568e-05,1,0.074,0.5,0.074,0.5
-0.22581,0.005105,-2.94e-05,1,0.075,0.5,0.075,0.5
-0.22743,0.005114,-3.0232e-05,1,0.076,0.5,0.076,0.5
-0.22904,0.0051229,-3.1064e-05,1,0.077,0.5,0.077,0.5
-0.23066,0.0051319,-3.1896e-05,1,0.078,0.5,0.078,0.5
-0.23185,0.0051444,-2.752e-05,1,0.079,0.5,0.079,0.5
-0.23298,0.0051575,-2.24e-05,1,0.08,0.5,0.08,0.5
-0.23412,0.0051705,-1.728e-05,1,0.081,0.5,0.081,0.5
-0.23525,0.0051836,-1.216e-05,1,0.082,0.5,0.082,0.5
-0.23639,0.0051966,-7.04e-06,1,0.083,0.5,0.083,0.5
-0.23752,0.0052097,-1.92e-06,1,0.084,0.5,0.084,0.5
-0.23865,0.0052228,3.2e-06,1,0.085,0.5,0.085,0.5
-0.23979,0.0052358,8.32e-06,1,0.086,0.5,0.086,0.5
-0.24092,0.0052489,1.344e-05,1,0.087,0.5,0.087,0.5
-0.24205,0.0052619,1.856e-05,1,0.088,0.5,0.088,0.5
-0.24319,0.005275,2.368e-05,1,0.089,0.5,0.089,0.5
-0.24432,0.005288,2.88e-05,1,0.09,0.5,0.09,0.5
-0.24546,0.0053011,3.392e-05,1,0.091,0.5,0.091,0.5
-0.24659,0.0053142,3.904e-05,1,0.092,0.5,0.092,0.5
-0.24772,0.0053272,4.416e-05,1,0.093,0.5,0.093,0.5
-0.24856,0.0051897,-2.3968e-05,1,0.094,0.5,0.094,0.5
-0.24928,0.0052005,-2.384e-05,1,0.095,0.5,0.095,0.5
-0.25,0.0052113,-2.3712e-05,1,0.096,0.5,0.096,0.5
-0.25072,0.0052222,-2.3584e-05,1,0.097,0.5,0.097,0.5
-0.25144,0.005233,-2.3456e-05,1,0.098,0.5,0.098,0.5
-0.25217,0.0052438,-2.3328e-05,1,0.099,0.5,0.099,0.5
-0.25289,0.0052546,-2.32e-05,1,0.1,0.5,0.1,0.5
-0.25361,0.0052654,-2.3072e-05,1,0.101,0.5,0.101,0.5
-0.25433,0.0052762,-2.2944e-05,1,0.102,0.5,0.102,0.5
-0.25505,0.005287,-2.2816e-05,1,0.103,0.5,0.103,0.5
-0.25577,0.0052979,-2.2688e-05,1,0.104,0.5,0.104,0.5
-0.25649,0.0053087,-2.256e-05,1,0.105,0.5,0.105,0.5
-0.25721,0.0053195,-2.2432e-05,1,0.106,0.5,0.106,0.5
-0.25793,0.0053303,-2.2304e-05,1,0.107,0.5,0.107,0.5
-0.25865,0.0053411,-2.2176e-05,1,0.108,0.5,0.108,0.5
-0.25937,0.0053519,-2.2048e-05,1,0.109,0.5,0.109,0.5
-0.25986,0.0053892,-2.064e-05,1,0.11,0.5,0.11,0.5
-0.2602,0.0054424,-1.8464e-05,1,0.111,0.5,0.111,0.5
-0.26054,0.0054956,-1.6288e-05,1,0.112,0.5,0.112,0.5
-0.26088,0.0055488,-1.4112e-05,1,0.113,0.5,0.113,0.5
-0.26122,0.005602,-1.1936e-05,1,0.114,0.5,0.114,0.5
-0.26157,0.0056552,-9.76e-06,1,0.115,0.5,0.115,0.5
-0.26191,0.0057083,-7.584e-06,1,0.116,0.5,0.116,0.5
-0.26225,0.0057615,-5.408e-06,1,0.117,0.5,0.117,0.5
-0.26259,0.0058147,-3.232e-06,1,0.118,0.5,0.118,0.5
-0.26293,0.0058679,-1.056e-06,1,0.119,0.5,0.119,0.5
-0.26327,0.0059211,1.12e-06,1,0.12,0.5,0.12,0.5
-0.26361,0.0059743,3.296e-06,1,0.121,0.5,0.121,0.5
-0.26396,0.0060274,5.472e-06,1,0.122,0.5,0.122,0.5
-0.2643,0.0060806,7.648e-06,1,0.123,0.5,0.123,0.5
-0.26464,0.0061338,9.824e-06,1,0.124,0.5,0.124,0.5
-0.26498,0.006187,1.2e-05,1,0.125,0.5,0.125,0.5
-0.2648,0.0063564,-7.768e-06,1,0.126,0.5,0.126,0.5
-0.26475,0.0064178,-8.536e-06,1,0.127,0.5,0.127,0.5
-0.2647,0.0064791,-9.304e-06,1,0.128,0.5,0.128,0.5
-0.26465,0.0065405,-1.0072e-05,1,0.129,0.5,0.129,0.5
-0.2646,0.0066019,-1.084e-05,1,0.13,0.5,0.13,0.5
-0.26455,0.0066633,-1.1608e-05,1,0.131,0.5,0.131,0.5
-0.2645,0.0067246,-1.2376e-05,1,0.132,0.5,0.132,0.5
-0.26445,0.006786,-1.3144e-05,1,0.133,0.5,0.133,0.5
-0.2644,0.0068474,-1.3912e-05,1,0.134,0.5,0.134,0.5
-0.26435,0.0069088,-1.468e-05,1,0.135,0.5,0.135,0.5
-0.2643,0.0069701,-1.5448e-05,1,0.136,0.5,0.136,0.5
-0.26425,0.0070315,-1.6216e-05,1,0.137,0.5,0.137,0.5
-0.2642,0.0070929,-1.6984e-05,1,0.138,0.5,0.138,0.5
-0.26415,0.0071543,-1.7752e-05,1,0.139,0.5,0.139,0.5
-0.2641,0.0072156,-1.852e-05,1,0.14,0.5,0.14,0.5
-0.26393,0.0072921,-1.9312e-05,1,0.141,0.5,0.141,0.5
-0.26355,0.0073937,-2.0144e-05,1,0.142,0.5,0.142,0.5
-0.26317,0.0074954,-2.0976e-05,1,0.143,0.5,0.143,0.5
-0.26279,0.007597,-2.1808e-05,1,0.144,0.5,0.144,0.5
-0.26241,0.0076986,-2.264e-05,1,0.145,0.5,0.145,0.5
-0.26204,0.0078003,-2.3472e-05,1,0.146,0.5,0.146,0.5
-0.26166,0.0079019,-2.4304e-05,1,0.147,0.5,0.147,0.5
-0.26128,0.0080035,-2.5136e-05,1,0.148,0.5,0.148,0.5
-0.2609,0.0081052,-2.5968e-05,1,0.149,0.5,0.149,0.5
-0.26052,0.0082068,-2.68e-05,1,0.15,0.5,0.15,0.5
-0.26015,0.0083084,-2.7632e-05,1,0.151,0.5,0.151,0.5
-0.25977,0.0084101,-2.8464e-05,1,0.152,0.5,0.152,0.5
-0.25939,0.0085117,-2.9296e-05,1,0.153,0.5,0.153,0.5
-0.25901,0.0086133,-3.0128e-05,1,0.154,0.5,0.154,0.5
-0.25863,0.008715,-3.096e-05,1,0.155,0.5,0.155,0.5
-0.25825,0.0088166,-3.1792e-05,1,0.156,0.5,0.156,0.5
-0.25737,0.0091825,6.704e-06,1,0.157,0.5,0.157,0.5
-0.25666,0.0092818,4.976e-06,1,0.158,0.5,0.158,0.5
-0.25595,0.0093812,3.248e-06,1,0.159,0.5,0.159,0.5
-0.25523,0.0094805,1.52e-06,1,0.16,0.5,0.16,0.5
-0.25452,0.0095798,-2.08e-07,1,0.161,0.5,0.161,0.5
-0.25381,0.0096791,-1.936e-06,1,0.162,0.5,0.162,0.5
-0.2531,0.0097785,-3.664e-06,1,0.163,0.5,0.163,0.5
-0.25239,0.0098778,-5.392e-06,1,0.164,0.5,0.164,0.5
-0.25168,0.0099771,-7.12e-06,1,0.165,0.5,0.165,0.5
-0.25097,0.010076,-8.848e-06,1,0.166,0.5,0.166,0.5
-0.25026,0.010176,-1.0576e-05,1,0.167,0.5,0.167,0.5
-0.24954,0.010275,-1.2304e-05,1,0.168,0.5,0.168,0.5
-0.24883,0.010374,-1.4032e-05,1,0.169,0.5,0.169,0.5
-0.24812,0.010474,-1.576e-05,1,0.17,0.5,0.17,0.5
-0.24741,0.010573,-1.7488e-05,1,0.171,0.5,0.171,0.5
-0.24667,0.010675,-1.9328e-05,1,0.172,0.5,0.172,0.5
-0.24573,0.010797,-2.1952e-05,1,0.173,0.5,0.173,0.5
-0.24479,0.010919,-2.4576e-05,1,0.174,0.5,0.174,0.5
-0.24385,0.01104,-2.72e-05,1,0.175,0.5,0.175,0.5
-0.24291,0.011162,-2.9824e-05,1,0.176,0.5,0.176,0.5
-0.24197,0.011284,-3.2448e-05,1,0.177,0.5,0.177,0.5
-0.24103,0.011406,-3.5072e-05,1,0.178,0.5,0.178,0.5
-0.24009,0.011527,-3.7696e-05,1,0.179,0.5,0.179,0.5
-0.23915,0.011649,-4.032e-05,1,0.18,0.5,0.18,0.5
-0.23821,0.011771,-4.2944e-05,1,0.181,0.5,0.181,0.5
-0.23727,0.011892,-4.5568e-05,1,0.182,0.5,0.182,0.5
-0.23633,0.012014,-4.8192e-05,1,0.183,0.5,0.183,0.5
-0.23539,0.012136,-5.0816e-05,1,0.184,0.5,0.184,0.5
-0.23445,0.012258,-5.344e-05,1,0.185,0.5,0.185,0.5
-0.23351,0.012379,-5.6064e-05,1,0.186,0.5,0.186,0.5
-0.23257,0.012501,-5.8688e-05,1,0.187,0.5,0.187,0.5
-0.23132,0.012901,7.136e-06,1,0.188,0.5,0.188,0.5
-0.23018,0.013015,5.408e-06,1,0.189,0.5,0.189,0.5
-0.22904,0.013128,3.68e-06,1,0.19,0.5,0.19,0.5
-0.22789,0.013242,1.952e-06,1,0.191,0.5,0.191,0.5
-0.22675,0.013356,2.24e-07,1,0.192,0.5,0.192,0.5
-0.22561,0.01347,-1.504e-06,1,0.193,0.5,0.193,0.5
-0.22447,0.013583,-3.232e-06,1,0.194,0.5,0.194,0.5
-0.22333,0.013697,-4.96e-06,1,0.195,0.5,0.195,0.5
-0.22219,0.013811,-6.688e-06,1,0.196,0.5,0.196,0.5
-0.22105,0.013924,-8.416e-06,1,0.197,0.5,0.197,0.5
-0.21991,0.014038,-1.0144e-05,1,0.198,0.5,0.198,0.5
-0.21876,0.014152,-1.1872e-05,1,0.199,0.5,0.199,0.5
-0.21762,0.014266,-1.36e-05,1,0.2,0.5,0.2,0.5
-0.21648,0.014379,-1.5328e-05,1,0.201,0.5,0.201,0.5
-0.21534,0.014493,-1.7056e-05,1,0.202,0.5,0.202,0.5
-0.2142,0.014607,-1.8784e-05,1,0.203,0.5,0.203,0.5
-0.21297,0.014723,-2.1688e-05,1,0.204,0.5,0.204,0.5
-0.21173,0.01484,-2.476e-05,1,0.205,0.5,0.205,0.5
-0.21048,0.014956,-2.7832e-05,1,0.206,0.5,0.206,0.5
-0.20924,0.015073,-3.0904e-05,1,0.207,0.5,0.207,0.5
-0.208,0.015189,-3.3976e-05,1,0.208,0.5,0.208,0.5
-0.20676,0.015306,-3.7048e-05,1,0.209,0.5,0.209,0.5
-0.20551,0.015423,-4.012e-05,1,0.21,0.5,0.21,0.5
-0.20427,0.015539,-4.3192e-05,1,0.211,0.5,0.211,0.5
-0.20303,0.015656,-4.6264e-05,1,0.212,0.5,0.212,0.5
-0.20179,0.015773,-4.9336e-05,1,0.213,0.5,0.213,0.5
-0.20055,0.015889,-5.2408e-05,1,0.214,0.5,0.214,0.5
-0.1993,0.016006,-5.548e-05,1,0.215,0.5,0.215,0.5
-0.19806,0.016122,-5.8552e-05,1,0.216,0.5,0.216,0.5
-0.19682,0.016239,-6.1624e-05,1,0.217,0.5,0.217,0.5
-0.19558,0.016356,-6.4696e-05,1,0.218,0.5,0.218,0.5
-0.19427,0.016658,-4.208e-06,1,0.219,0.5,0.219,0.5
-0.19298,0.016769,-5.04e-06,1,0.22,0.5,0.22,0.5
-0.19169,0.01688,-5.872e-06,1,0.221,0.5,0.221,0.5
-0.19039,0.016991,-6.704e-06,1,0.222,0.5,0.222,0.5
-0.1891,0.017102,-7.536e-06,1,0.223,0.5,0.223,0.5
-0.1878,0.017213,-8.368e-06,1,0.224,0.5,0.224,0.5
-0.18651,0.017324,-9.2e-06,1,0.225,0.5,0.225,0.5
-0.18522,0.017435,-1.0032e-05,1,0.226,0.5,0.226,0.5
-0.18392,0.017546,-1.0864e-05,1,0.227,0.5,0.227,0.5
-0.18263,0.017657,-1.1696e-05,1,0.228,0.5,0.228,0.5
-0.18134,0.017768,-1.2528e-05,1,0.229,0.5,0.229,0.5
-0.18004,0.017878,-1.336e-05,1,0.23,0.5,0.23,0.5
-0.17875,0.017989,-1.4192e-05,1,0.231,0.5,0.231,0.5
-0.17745,0.0181,-1.5024e-05,1,0.232,0.5,0.232,0.5
-0.17616,0.018211,-1.5856e-05,1,0.233,0.5,0.233,0.5
-0.17487,0.018322,-1.6688e-05,1,0.234,0.5,0.234,0.5
-0.17358,0.018427,-1.872e-05,1,0.235,0.5,0.235,0.5
-0.17229,0.018528,-2.1472e-05,1,0.236,0.5,0.236,0.5
-0.171,0.018629,-2.4224e-05,1,0.237,0.5,0.237,0.5
-0.16971,0.01873,-2.6976e-05,1,0.238,0.5,0.238,0.5
-0.16843,0.01883,-2.9728e-05,1,0.239,0.5,0.239,0.5
-0.16714,0.018931,-3.248e-05,1,0.24,0.5,0.24,0.5
-0.16585,0.019032,-3.5232e-05,1,0.241,0.5,0.241,0.5
-0.16457,0.019133,-3.7984e-05,1,0.242,0.5,0.242,0.5
-0.16328,0.019234,-4.0736e-05,1,0.243,0.5,0.243,0.5
-0.16199,0.019335,-4.3488e-05,1,0.244,0.5,0.244,0.5
-0.1607,0.019436,-4.624e-05,1,0.245,0.5,0.245,0.5
-0.15942,0.019537,-4.8992e-05,1,0.246,0.5,0.246,0.5
-0.15813,0.019637,-5.1744e-05,1,0.247,0.5,0.247,0.5
-0.15684,0.019738,-5.4496e-05,1,0.248,0.5,0.248,0.5
-0.15556,0.019839,-5.7248e-05,1,0.249,0.5,0.249,0.5
-0.15427,0.01994,-6e-05,1,0.25,0.5,0.25,0.5
-0.15314,0.020114,-1.9616e-05,1,0.251,0.5,0.251,0.5
-0.15191,0.020214,-1.9232e-05,1,0.252,0.5,0.252,0.5
-0.15068,0.020315,-1.8848e-05,1,0.253,0.5,0.253,0.5
-0.14945,0.020415,-1.8464e-05,1,0.254,0.5,0.254,0.5
-0.14823,0.020516,-1.808e-05,1,0.255,0.5,0.255,0.5
-0.147,0.020617,-1.7696e-05,1,0.256,0.5,0.256,0.5
-0.14577,0.020717,-1.7312e-05,1,0.257,0.5,0.257,0.5
-0.14454,0.020818,-1.6928e-05,1,0.258,0.5,0.258,0.5
-0.14331,0.020918,-1.6544e-05,1,0.259,0.5,0.259,0.5
-0.14208,0.021019,-1.616e-05,1,0.26,0.5,0.26,0.5
-0.14085,0.02112,-1.5776e-05,1,0.261,0.5,0.261,0.5
-0.13962,0.02122,-1.5392e-05,1,0.262,0.5,0.262,0.5
-0.13839,0.021321,-1.5008e-05,1,0.263,0.5,0.263,0.5
-0.13716,0.021422,-1.4624e-05,1,0.264,0.5,0.264,0.5
-0.13593,0.021522,-1.424e-05,1,0.265,0.5,0.265,0.5
-0.13473,0.021617,-1.4768e-05,1,0.266,0.5,0.266,0.5
-0.13357,0.021704,-1.6816e-05,1,0.267,0.5,0.267,0.5
-0.13241,0.02179,-1.8864e-05,1,0.268,0.5,0.268,0.5
-0.13125,0.021877,-2.0912e-05,1,0.269,0.5,0.269,0.5
-0.13009,0.021963,-2.296e-05,1,0.27,0.5,0.27,0.5
-0.12894,0.02205,-2.5008e-05,1,0.271,0.5,0.271,0.5
-0.12778,0.022136,-2.7056e-05,1,0.272,0.5,0.272,0.5
-0.12662,0.022223,-2.9104e-05,1,0.273,0.5,0.273,0.5
-0.12546,0.022309,-3.1152e-05,1,0.274,0.5,0.274,0.5
-0.1243,0.022396,-3.32e-05,1,0.275,0.5,0.275,0.5
-0.12314,0.022482,-3.5248e-05,1,0.276,0.5,0.276,0.5
-0.12198,0.022569,-3.7296e-05,1,0.277,0.5,0.277,0.5
-0.12082,0.022655,-3.9344e-05,1,0.278,0.5,0.278,0.5
-0.11966,0.022741,-4.1392e-05,1,0.279,0.5,0.279,0.5
-0.1185,0.022828,-4.344e-05,1,0.28,0.5,0.28,0.5
-0.11734,0.022914,-4.5488e-05,1,0.281,0.5,0.281,0.5
-0.11643,0.023001,-2.9088e-05,1,0.282,0.5,0.282,0.5
-0.11538,0.023093,-2.7872e-05,1,0.283,0.5,0.283,0.5
-0.11433,0.023184,-2.6656e-05,1,0.284,0.5,0.284,0.5
-0.11328,0.023275,-2.544e-05,1,0.285,0.5,0.285,0.5
-0.11223,0.023367,-2.4224e-05,1,0.286,0.5,0.286,0.5
-0.11117,0.023458,-2.3008e-05,1,0.287,0.5,0.287,0.5
-0.11012,0.023549,-2.1792e-05,1,0.288,0.5,0.288,0.5
-0.10907,0.023641,-2.0576e-05,1,0.289,0.5,0.289,0.5
-0.10802,0.023732,-1.936e-05,1,0.29,0.5,0.29,0.5
-0.10697,0.023823,-1.8144e-05,1,0.291,0.5,0.291,0.5
-0.10591,0.023915,-1.6928e-05,1,0.292,0.5,0.292,0.5
-0.10486,0.024006,-1.5712e-05,1,0.293,0.5,0.293,0.5
-0.10381,0.024097,-1.4496e-05,1,0.294,0.5,0.294,0.5
-0.10276,0.024189,-1.328e-05,1,0.295,0.5,0.295,0.5
-0.10171,0.02428,-1.2064e-05,1,0.296,0.5,0.296,0.5
-0.10067,0.02437,-1.1184e-05,1,0.297,0.5,0.297,0.5
-0.099706,0.024448,-1.2656e-05,1,0.298,0.5,0.298,0.5
-0.098745,0.024527,-1.4128e-05,1,0.299,0.5,0.299,0.5
-0.097785,0.024605,-1.56e-05,1,0.3,0.5,0.3,0.5
-0.096824,0.024684,-1.7072e-05,1,0.301,0.5,0.301,0.5
-0.095863,0.024762,-1.8544e-05,1,0.302,0.5,0.302,0.5
-0.094902,0.024841,-2.0016e-05,1,0.303,0.5,0.303,0.5
-0.093942,0.02492,-2.1488e-05,1,0.304,0.5,0.304,0.5
-0.092981,0.024998,-2.296e-05,1,0.305,0.5,0.305,0.5
-0.09202,0.025077,-2.4432e-05,1,0.306,0.5,0.306,0.5
-0.091059,0.025155,-2.5904e-05,1,0.307,0.5,0.307,0.5
-0.090098,0.025234,-2.7376e-05,1,0.308,0.5,0.308,0.5
-0.089138,0.025312,-2.8848e-05,1,0.309,0.5,0.309,0.5
-0.088177,0.025391,-3.032e-05,1,0.31,0.5,0.31,0.5
-0.087216,0.025469,-3.1792e-05,1,0.311,0.5,0.311,0.5
-0.086255,0.025548,-3.3264e-05,1,0.312,0.5,0.312,0.5
-0.085509,0.02559,-3.3232e-05,1,0.313,0.5,0.313,0.5
-0.084659,0.025676,-3.1696e-05,1,0.314,0.5,0.314,0.5
-0.083809,0.025762,-3.016e-05,1,0.315,0.5,0.315,0.5
-0.082959,0.025848,-2.8624e-05,1,0.316,0.5,0.316,0.5
-0.082109,0.025934,-2.7088e-05,1,0.317,0.5,0.317,0.5
-0.081259,0.02602,-2.5552e-05,1,0.318,0.5,0.318,0.5
-0.08041,0.026106,-2.4016e-05,1,0.319,0.5,0.319,0.5
-0.07956,0.026192,-2.248e-05,1,0.32,0.5,0.32,0.5
-0.07871,0.026278,-2.0944e-05,1,0.321,0.5,0.321,0.5
-0.07786,0.026364,-1.9408e-05,1,0.322,0.5,0.322,0.5
-0.07701,0.02645,-1.7872e-05,1,0.323,0.5,0.323,0.5
-0.07616,0.026536,-1.6336e-05,1,0.324,0.5,0.324,0.5
-0.07531,0.026622,-1.48e-05,1,0.325,0.5,0.325,0.5
-0.07446,0.026708,-1.3264e-05,1,0.326,0.5,0.326,0.5
-0.07361,0.026794,-1.1728e-05,1,0.327,0.5,0.327,0.5
-0.07276,0.02688,-1.0192e-05,1,0.328,0.5,0.328,0.5
-0.071985,0.026957,-1.0896e-05,1,0.329,0.5,0.329,0.5
-0.071221,0.027033,-1.192e-05,1,0.33,0.5,0.33,0.5
-0.070457,0.027109,-1.2944e-05,1,0.331,0.5,0.331,0.5
-0.069693,0.027185,-1.3968e-05,1,0.332,0.5,0.332,0.5
-0.068928,0.027261,-1.4992e-05,1,0.333,0.5,0.333,0.5
-0.068164,0.027337,-1.6016e-05,1,0.334,0.5,0.334,0.5
-0.0674,0.027412,-1.704e-05,1,0.335,0.5,0.335,0.5
-0.066636,0.027488,-1.8064e-05,1,0.336,0.5,0.336,0.5
-0.065872,0.027564,-1.9088e-05,1,0.337,0.5,0.337,0.5
-0.065107,0.02764,-2.0112e-05,1,0.338,0.5,0.338,0.5
-0.064343,0.027716,-2.1136e-05,1,0.339,0.5,0.339,0.5
-0.063579,0.027792,-2.216e-05,1,0.34,0.5,0.34,0.5
-0.062815,0.027867,-2.3184e-05,1,0.341,0.5,0.341,0.5
-0.06205,0.027943,-2.4208e-05,1,0.342,0.5,0.342,0.5
-0.061286,0.028019,-2.5232e-05,1,0.343,0.5,0.343,0.5
-0.060665,0.028042,-3.0664e-05,1,0.344,0.5,0.344,0.5
-0.059994,0.028125,-2.932e-05,1,0.345,0.5,0.345,0.5
-0.059322,0.028208,-2.7976e-05,1,0.346,0.5,0.346,0.5
-0.058651,0.028291,-2.6632e-05,1,0.347,0.5,0.347,0.5
-0.057979,0.028375,-2.5288e-05,1,0.348,0.5,0.348,0.5
-0.057308,0.028458,-2.3944e-05,1,0.349,0.5,0.349,0.5
-0.056636,0.028541,-2.26e-05,1,0.35,0.5,0.35,0.5
-0.055965,0.028624,-2.1256e-05,1,0.351,0.5,0.351,0.5
-0.055293,0.028707,-1.9912e-05,1,0.352,0.5,0.352,0.5
-0.054622,0.028791,-1.8568e-05,1,0.353,0.5,0.353,0.5
-0.05395,0.028874,-1.7224e-05,1,0.354,0.5,0.354,0.5
-0.053279,0.028957,-1.588e-05,1,0.355,0.5,0.355,0.5
-0.052607,0.02904,-1.4536e-05,1,0.356,0.5,0.356,0.5
-0.051936,0.029123,-1.3192e-05,1,0.357,0.5,0.357,0.5
-0.051264,0.029207,-1.1848e-05,1,0.358,0.5,0.358,0.5
-0.050593,0.02929,-1.0504e-05,1,0.359,0.5,0.359,0.5
-0.049965,0.029368,-1.044e-05,1,0.36,0.5,0.36,0.5
-0.049363,0.029442,-1.1144e-05,1,0.361,0.5,0.361,0.5
-0.048761,0.029517,-1.1848e-05,1,0.362,0.5,0.362,0.5
-0.048159,0.029592,-1.2552e-05,1,0.363,0.5,0.363,0.5
-0.047557,0.029666,-1.3256e-05,1,0.364,0.5,0.364,0.5
-0.046955,0.029741,-1.396e-05,1,0.365,0.5,0.365,0.5
-0.046353,0.029816,-1.4664e-05,1,0.366,0.5,0.366,0.5
-0.045751,0.02989,-1.5368e-05,1,0.367,0.5,0.367,0.5
-0.045149,0.029965,-1.6072e-05,1,0.368,0.5,0.368,0.5
-0.044547,0.03004,-1.6776e-05,1,0.369,0.5,0.369,0.5
-0.043945,0.030115,-1.748e-05,1,0.37,0.5,0.37,0.5
-0.043343,0.030189,-1.8184e-05,1,0.371,0.5,0.371,0.5
-0.042741,0.030264,-1.8888e-05,1,0.372,0.5,0.372,0.5
-0.042139,0.030339,-1.9592e-05,1,0.373,0.5,0.373,0.5
-0.041537,0.030413,-2.0296e-05,1,0.374,0.5,0.374,0.5
-0.040935,0.030488,-2.1e-05,1,0.375,0.5,0.375,0.5
-0.040483,0.030509,-2.4104e-05,1,0.376,0.5,0.376,0.5
-0.03995,0.030589,-2.3208e-05,1,0.377,0.5,0.377,0.5
-0.039418,0.030669,-2.2312e-05,1,0.378,0.5,0.378,0.5
-0.038886,0.03075,-2.1416e-05,1,0.379,0.5,0.379,0.5
-0.038354,0.03083,-2.052e-05,1,0.38,0.5,0.38,0.5
-0.037821,0.03091,-1.9624e-05,1,0.381,0.5,0.381,0.5
-0.037289,0.03099,-1.8728e-05,1,0.382,0.5,0.382,0.5
-0.036757,0.03107,-1.7832e-05,1,0.383,0.5,0.383,0.5
-0.036224,0.03115,-1.6936e-05,1,0.384,0.5,0.384,0.5
-0.035692,0.03123,-1.604e-05,1,0.385,0.5,0.385,0.5
-0.03516,0.03131,-1.5144e-05,1,0.386,0.5,0.386,0.5
-0.034628,0.031391,-1.4248e-05,1,0.387,0.5,0.387,0.5
-0.034095,0.031471,-1.3352e-05,1,0.388,0.5,0.388,0.5
-0.033563,0.031551,-1.2456e-05,1,0.389,0.5,0.389,0.5
-0.033031,0.031631,-1.156e-05,1,0.39,0.5,0.39,0.5
-0.032518,0.031708,-1.1144e-05,1,0.391,0.5,0.391,0.5
-0.032038,0.031781,-1.1528e-05,1,0.392,0.5,0.392,0.5
-0.031557,0.031853,-1.1912e-05,1,0.393,0.5,0.393,0.5
-0.031077,0.031926,-1.2296e-05,1,0.394,0.5,0.394,0.5
-0.030597,0.031998,-1.268e-05,1,0.395,0.5,0.395,0.5
-0.030116,0.032071,-1.3064e-05,1,0.396,0.5,0.396,0.5
-0.029636,0.032143,-1.3448e-05,1,0.397,0.5,0.397,0.5
-0.029156,0.032216,-1.3832e-05,1,0.398,0.5,0.398,0.5
-0.028675,0.032288,-1.4216e-05,1,0.399,0.5,0.399,0.5
-0.028195,0.032361,-1.46e-05,1,0.4,0.5,0.4,0.5
-0.027715,0.032433,-1.4984e-05,1,0.401,0.5,0.401,0.5
-0.027234,0.032506,-1.5368e-05,1,0.402,0.5,0.402,0.5
-0.026754,0.032578,-1.5752e-05,1,0.403,0.5,0.403,0.5
-0.026274,0.032651,-1.6136e-05,1,0.404,0.5,0.404,0.5
-0.025793,0.032723,-1.652e-05,1,0.405,0.5,0.405,0.5
-0.025313,0.032796,-1.6904e-05,1,0.406,0.5,0.406,0.5
-0.024923,0.032811,-1.9616e-05,1,0.407,0.5,0.407,0.5
-0.024491,0.032887,-1.9104e-05,1,0.408,0.5,0.408,0.5
-0.02406,0.032962,-1.8592e-05,1,0.409,0.5,0.409,0.5
-0.023629,0.033037,-1.808e-05,1,0.41,0.5,0.41,0.5
-0.023198,0.033113,-1.7568e-05,1,0.411,0.5,0.411,0.5
-0.022767,0.033188,-1.7056e-05,1,0.412,0.5,0.412,0.5
-0.022336,0.033263,-1.6544e-05,1,0.413,0.5,0.413,0.5
-0.021904,0.033339,-1.6032e-05,1,0.414,0.5,0.414,0.5
-0.021473,0.033414,-1.552e-05,1,0.415,0.5,0.415,0.5
-0.021042,0.033489,-1.5008e-05,1,0.416,0.5,0.416,0.5
-0.020611,0.033565,-1.4496e-05,1,0.417,0.5,0.417,0.5
-0.02018,0.03364,-1.3984e-05,1,0.418,0.5,0.418,0.5
-0.019749,0.033715,-1.3472e-05,1,0.419,0.5,0.419,0.5
-0.019317,0.033791,-1.296e-05,1,0.42,0.5,0.42,0.5
-0.018886,0.033866,-1.2448e-05,1,0.421,0.5,0.421,0.5
-0.01846,0.033941,-1.2008e-05,1,0.422,0.5,0.422,0.5
-0.018066,0.034009,-1.2072e-05,1,0.423,0.5,0.423,0.5
-0.017672,0.034077,-1.2136e-05,1,0.424,0.5,0.424,0.5
-0.017278,0.034145,-1.22e-05,1,0.425,0.5,0.425,0.5
-0.016884,0.034213,-1.2264e-05,1,0.426,0.5,0.426,0.5
-0.01649,0.034282,-1.2328e-05,1,0.427,0.5,0.427,0.5
-0.016095,0.03435,-1.2392e-05,1,0.428,0.5,0.428,0.5
-0.015701,0.034418,-1.2456e-05,1,0.429,0.5,0.429,0.5
-0.015307,0.034486,-1.252e-05,1,0.43,0.5,0.43,0.5
-0.014913,0.034555,-1.2584e-05,1,0.431,0.5,0.431,0.5
-0.014519,0.034623,-1.2648e-05,1,0.432,0.5,0.432,0.5
-0.014125,0.034691,-1.2712e-05,1,0.433,0.5,0.433,0.5
-0.013731,0.034759,-1.2776e-05,1,0.434,0.5,0.434,0.5
-0.013337,0.034827,-1.284e-05,1,0.435,0.5,0.435,0.5
-0.012943,0.034896,-1.2904e-05,1,0.436,0.5,0.436,0.5
-0.012549,0.034964,-1.2968e-05,1,0.437,0.5,0.437,0.5
-0.012206,0.034977,-1.4904e-05,1,0.438,0.5,0.438,0.5
-0.011845,0.035046,-1.4712e-05,1,0.439,0.5,0.439,0.5
-0.011484,0.035115,-1.452e-05,1,0.44,0.5,0.44,0.5
-0.011123,0.035184,-1.4328e-05,1,0.441,0.5,0.441,0.5
-0.010762,0.035253,-1.4136e-05,1,0.442,0.5,0.442,0.5
-0.010401,0.035322,-1.3944e-05,1,0.443,0.5,0.443,0.5
-0.010041,0.035391,-1.3752e-05,1,0.444,0.5,0.444,0.5
-0.0096798,0.035459,-1.356e-05,1,0.445,0.5,0.445,0.5
-0.0093189,0.035528,-1.3368e-05,1,0.446,0.5,0.446,0.5
-0.0089581,0.035597,-1.3176e-05,1,0.447,0.5,0.447,0.5
-0.0085973,0.035666,-1.2984e-05,1,0.448,0.5,0.448,0.5
-0.0082364,0.035735,-1.2792e-05,1,0.449,0.5,0.449,0.5
-0.0078756,0.035804,-1.26e-05,1,0.45,0.5,0.45,0.5
-0.0075148,0.035873,-1.2408e-05,1,0.451,0.5,0.451,0.5
-0.0071539,0.035942,-1.2216e-05,1,0.452,0.5,0.452,0.5
-0.0067931,0.03601,-1.2024e-05,1,0.453,0.5,0.453,0.5
-0.0064546,0.036073,-1.1832e-05,1,0.454,0.5,0.454,0.5
-0.0061192,0.036136,-1.164e-05,1,0.455,0.5,0.455,0.5
-0.0057838,0.036198,-1.1448e-05,1,0.456,0.5,0.456,0.5
-0.0054485,0.03626,-1.1256e-05,1,0.457,0.5,0.457,0.5
-0.0051131,0.036322,-1.1064e-05,1,0.458,0.5,0.458,0.5
-0.0047778,0.036384,-1.0872e-05,1,0.459,0.5,0.459,0.5
-0.0044424,0.036446,-1.068e-05,1,0.46,0.5,0.46,0.5
-0.004107,0.036508,-1.0488e-05,1,0.461,0.5,0.461,0.5
-0.0037717,0.036571,-1.0296e-05,1,0.462,0.5,0.462,0.5
-0.0034363,0.036633,-1.0104e-05,1,0.463,0.5,0.463,0.5
-0.003101,0.036695,-9.912e-06,1,0.464,0.5,0.464,0.5
-0.0027656,0.036757,-9.72e-06,1,0.465,0.5,0.465,0.5
-0.0024302,0.036819,-9.528e-06,1,0.466,0.5,0.466,0.5
-0.0020949,0.036881,-9.336e-06,1,0.467,0.5,0.467,0.5
-0.0017595,0.036943,-9.144e-06,1,0.468,0.5,0.468,0.5
-0.0014446,0.036957,-1.2e-05,1,0.469,0.5,0.469,0.5
-0.0011309,0.037018,-1.2e-05,1,0.47,0.5,0.47,0.5
-0.00081726,0.037079,-1.2e-05,1,0.471,0.5,0.471,0.5
-0.00050359,0.03714,-1.2e-05,1,0.472,0.5,0.472,0.5
-0.00018993,0.037201,-1.2e-05,1,0.473,0.5,0.473,0.5
0.00012374,0.037262,-1.2e-05,1,0.474,0.5,0.474,0.5
0.0004374,0.037323,-1.2e-05,1,0.475,0.5,0.475,0.5
0.00075107,0.037384,-1.2e-05,1,0.476,0.5,0.476,0.5
0.0010647,0.037445,-1.2e-05,1,0.477,0.5,0.477,0.5
0.0013784,0.037506,-1.2e-05,1,0.478,0.5,0.478,0.5
0.0016921,0.037567,-1.2e-05,1,0.479,0.5,0.479,0.5
0.0020057,0.037628,-1.2e-05,1,0.48,0.5,0.48,0.5
0.0023194,0.037689,-1.2e-05,1,0.481,0.5,0.481,0.5
0.002633,0.03775,-1.2e-05,1,0.482,0.5,0.482,0.5
0.0029467,0.037811,-1.2e-05,1,0.483,0.5,0.483,0.5
0.0032604,0.037872,-1.2e-05,1,0.484,0.5,0.484,0.5
0.0035635,0.037929,-1.176e-05,1,0.485,0.5,0.485,0.5
0.0038604,0.037984,-1.1376e-05,1,0.486,0.5,0.486,0.5
0.0041572,0.038038,-1.0992e-05,1,0.487,0.5,0.487,0.5
0.004454,0.038093,-1.0608e-05,1,0.488,0.5,0.488,0.5
0.0047508,0.038147,-1.0224e-05,1,0.489,0.5,0.489,0.5
0.0050477,0.038202,-9.84e-06,1,0.49,0.5,0.49,0.5
0.0053445,0.038256,-9.456e-06,1,0.491,0.5,0.491,0.5
0.0056413,0.038311,-9.072e-06,1,0.492,0.5,0.492,0.5
0.0059382,0.038365,-8.688e-06,1,0.493,0.5,0.493,0.5
0.006235,0.03842,-8.304e-06,1,0.494,0.5,0.494,0.5
0.0065318,0.038474,-7.92e-06,1,0.495,0.5,0.495,0.5
0.0068287,0.038529,-7.536e-06,1,0.496,0.5,0.496,0.5
0.0071255,0.038583,-7.152e-06,1,0.497,0.5,0.497,0.5
0.0074223,0.038638,-6.768e-06,1,0.498,0.5,0.498,0.5
0.0077192,0.038692,-6.384e-06,1,0.499,0.5,0.499,0.5
0.008016,0.038747,-6e-06,1,0.5,0.5,0.5,0.5
0.0083058,0.03876,-9.128e-06,1,0.501,0.5,0.501,0.5
0.0085897,0.038813,-9.256e-06,1,0.502,0.5,0.502,0.5
0.0088735,0.038865,-9.384e-06,1,0.503,0.5,0.503,0.5
0.0091574,0.038917,-9.512e-06,1,0.504,0.5,0.504,0.5
0.0094412,0.03897,-9.64e-06,1,0.505,0.5,0.505,0.5
0.009725,0.039022,-9.768e-06,1,0.506,0.5,0.506,0.5
0.010009,0.039074,-9.896e-06,1,0.507,0.5,0.507,0.5
0.010293,0.039127,-1.0024e-05,1,0.508,0.5,0.508,0.5
0.010577,0.039179,-1.0152e-05,1,0.509,0.5,0.509,0.5
0.01086,0.039232,-1.028e-05,1,0.51,0.5,0.51,0.5
0.011144,0.039284,-1.0408e-05,1,0.511,0.5,0.511,0.5
0.011428,0.039336,-1.0536e-05,1,0.512,0.5,0.512,0.5
0.011712,0.039389,-1.0664e-05,1,0.513,0.5,0.513,0.5
0.011996,0.039441,-1.0792e-05,1,0.514,0.5,0.514,0.5
0.01228,0.039493,-1.092e-05,1,0.515,0.5,0.515,0.5
0.012559,0.039543,-1.0808e-05,1,0.516,0.5,0.516,0.5
0.012833,0.03959,-1.0296e-05,1,0.517,0.5,0.517,0.5
0.013106,0.039636,-9.784e-06,1,0.518,0.5,0.518,0.5
0.01338,0.039683,-9.272e-06,1,0.519,0.5,0.519,0.5
0.013653,0.039729,-8.76e-06,1,0.52,0.5,0.52,0.5
0.013926,0.039775,-8.248e-06,1,0.521,0.5,0.521,0.5
0.0142,0.039822,-7.736e-06,1,0.522,0.5,0.522,0.5
0.014473,0.039868,-7.224e-06,1,0.523,0.5,0.523,0.5
0.014746,0.039915,-6.712e-06,1,0.524,0.5,0.524,0.5
0.01502,0.039961,-6.2e-06,1,0.525,0.5,0.525,0.5
0.015293,0.040007,-5.688e-06,1,0.526,0.5,0.526,0.5
0.015566,0.040054,-5.176e-06,1,0.527,0.5,0.527,0.5
0.01584,0.0401,-4.664e-06,1,0.528,0.5,0.528,0.5
0.016113,0.040147,-4.152e-06,1,0.529,0.5,0.529,0.5
0.016386,0.040193,-3.64e-06,1,0.53,0.5,0.53,0.5
0.01666,0.040239,-3.128e-06,1,0.531,0.5,0.531,0.5
0.016947,0.040253,-8.096e-06,1,0.532,0.5,0.532,0.5
0.017214,0.040297,-8.224e-06,1,0.533,0.5,0.533,0.5
0.017481,0.04034,-8.352e-06,1,0.534,0.5,0.534,0.5
0.017748,0.040383,-8.48e-06,1,0.535,0.5,0.535,0.5
0.018015,0.040427,-8.608e-06,1,0.536,0.5,0.536,0.5
0.018282,0.04047,-8.736e-06,1,0.537,0.5,0.537,0.5
0.018549,0.040513,-8.864e-06,1,0.538,0.5,0.538,0.5
0.018816,0.040556,-8.992e-06,1,0.539,0.5,0.539,0.5
0.019083,0.0406,-9.12e-06,1,0.54,0.5,0.54,0.5
0.01935,0.040643,-9.248e-06,1,0.541,0.5,0.541,0.5
0.019617,0.040686,-9.376e-06,1,0.542,0.5,0.542,0.5
0.019884,0.040729,-9.504e-06,1,0.543,0.5,0.543,0.5
0.020151,0.040773,-9.632e-06,1,0.544,0.5,0.544,0.5
0.020418,0.040816,-9.76e-06,1,0.545,0.5,0.545,0.5
0.020685,0.040859,-9.888e-06,1,0.546,0.5,0.546,0.5
0.020952,0.040902,-9.928e-06,1,0.547,0.5,0.547,0.5
0.021213,0.04094,-9.352e-06,1,0.548,0.5,0.548,0.5
0.021474,0.040978,-8.776e-06,1,0.549,0.5,0.549,0.5
0.021735,0.041016,-8.2e-06,1,0.55,0.5,0.55,0.5
0.021996,0.041054,-7.624e-06,1,0.551,0.5,0.551,0.5
0.022258,0.041092,-7.048e-06,1,0.552,0.5,0.552,0.5
0.022519,0.04113,-6.472e-06,1,0.553,0.5,0.553,0.5
0.02278,0.041168,-5.896e-06,1,0.554,0.5,0.554,0.5
0.023041,0.041206,-5.32e-06,1,0.555,0.5,0.555,0.5
0.023302,0.041244,-4.744e-06,1,0.556,0.5,0.556,0.5
0.023563,0.041282,-4.168e-06,1,0.557,0.5,0.557,0.5
0.023825,0.04132,-3.592e-06,1,0.558,0.5,0.558,0.5
0.024086,0.041358,-3.016e-06,1,0.559,0.5,0.559,0.5
0.024347,0.041396,-2.44e-06,1,0.56,0.5,0.56,0.5
0.024608,0.041434,-1.864e-06,1,0.561,0.5,0.561,0.5
0.024869,0.041472,-1.288e-06,1,0.562,0.5,0.562,0.5
0.025152,0.041484,-7.064e-06,1,0.563,0.5,0.563,0.5
0.025411,0.041518,-7.192e-06,1,0.564,0.5,0.564,0.5
0.025671,0.041552,-7.32e-06,1,0.565,0.5,0.565,0.5
0.02593,0.041587,-7.448e-06,1,0.566,0.5,0.566,0.5
0.02619,0.041621,-7.576e-06,1,0.567,0.5,0.567,0.5
0.026449,0.041655,-7.704e-06,1,0.568,0.5,0.568,0.5
0.026708,0.041689,-7.832e-06,1,0.569,0.5,0.569,0.5
0.026968,0.041723,-7.96e-06,1,0.57,0.5,0.57,0.5
0.027227,0.041757,-8.088e-06,1,0.571,0.5,0.571,0.5
0.027487,0.041792,-8.216e-06,1,0.572,0.5,0.572,0.5
0.027746,0.041826,-8.344e-06,1,0.573,0.5,0.573,0.5
0.028006,0.04186,-8.472e-06,1,0.574,0.5,0.574,0.5
0.028265,0.041894,-8.6e-06,1,0.575,0.5,0.575,0.5
0.028525,0.041928,-8.728e-06,1,0.576,0.5,0.576,0.5
0.028784,0.041963,-8.856e-06,1,0.577,0.5,0.577,0.5
0.029044,0.041997,-8.984e-06,1,0.578,0.5,0.578,0.5
0.029301,0.042027,-8.496e-06,1,0.579,0.5,0.579,0.5
0.029558,0.042056,-7.92e-06,1,0.58,0.5,0.58,0.5
0.029816,0.042085,-7.344e-06,1,0.581,0.5,0.581,0.5
0.030073,0.042115,-6.768e-06,1,0.582,0.5,0.582,0.5
0.03033,0.042144,-6.192e-06,1,0.583,0.5,0.583,0.5
0.030588,0.042173,-5.616e-06,1,0.584,0.5,0.584,0.5
0.030845,0.042203,-5.04e-06,1,0.585,0.5,0.585,0.5
0.031102,0.042232,-4.464e-06,1,0.586,0.5,0.586,0.5
0.031359,0.042261,-3.888e-06,1,0.587,0.5,0.587,0.5
0.031617,0.04229,-3.312e-06,1,0.588,0.5,0.588,0.5
0.031874,0.04232,-2.736e-06,1,0.589,0.5,0.589,0.5
0.032131,0.042349,-2.16e-06,1,0.59,0.5,0.59,0.5
0.032388,0.042378,-1.584e-06,1,0.591,0.5,0.591,0.5
0.032646,0.042408,-1.008e-06,1,0.592,0.5,0.592,0.5
0.032903,0.042437,-4.32e-07,1,0.593,0.5,0.593,0.5
0.033183,0.042446,-7.032e-06,1,0.594,0.5,0.594,0.5
0.033442,0.042471,-7.16e-06,1,0.595,0.5,0.595,0.5
0.0337,0.042496,-7.288e-06,1,0.596,0.5,0.596,0.5
0.033959,0.042521,-7.416e-06,1,0.597,0.5,0.597,0.5
0.034218,0.042546,-7.544e-06,1,0.598,0.5,0.598,0.5
0.034477,0.042571,-7.672e-06,1,0.599,0.5,0.599,0.5
0.034736,0.042596,-7.8e-06,1,0.6,0.5,0.6,0.5
0.034995,0.042621,-7.928e-06,1,0.601,0.5,0.601,0.5
0.035254,0.042646,-8.056e-06,1,0.602,0.5,0.602,0.5
0.035513,0.042671,-8.184e-06,1,0.603,0.5,0.603,0.5
0.035772,0.042696,-8.312e-06,1,0.604,0.5,0.604,0.5
0.03603,0.042722,-8.44e-06,1,0.605,0.5,0.605,0.5
0.036289,0.042747,-8.568e-06,1,0.606,0.5,0.606,0.5
0.036548,0.042772,-8.696e-06,1,0.607,0.5,0.607,0.5
0.036807,0.042797,-8.824e-06,1,0.608,0.5,0.608,0.5
0.037066,0.042822,-8.952e-06,1,0.609,0.5,0.609,0.5
0.037325,0.042844,-8.6e-06,1,0.61,0.5,0.61,0.5
0.037585,0.042864,-7.96e-06,1,0.611,0.5,0.611,0.5
0.037844,0.042885,-7.32e-06,1,0.612,0.5,0.612,0.5
0.038104,0.042905,-6.68e-06,1,0.613,0.5,0.613,0.5
0.038363,0.042926,-6.04e-06,1,0.614,0.5,0.614,0.5
0.038622,0.042946,-5.4e-06,1,0.615,0.5,0.615,0.5
0.038882,0.042967,-4.76e-06,1,0.616,0.5,0.616,0.5
0.039141,0.042987,-4.12e-06,1,0.617,0.5,0.617,0.5
0.039401,0.043008,-3.48e-06,1,0.618,0.5,0.618,0.5
0.03966,0.043028,-2.84e-06,1,0.619,0.5,0.619,0.5
0.03992,0.043049,-2.2e-06,1,0.62,0.5,0.62,0.5
0.040179,0.043069,-1.56e-06,1,0.621,0.5,0.621,0.5
0.040439,0.04309,-9.2001e-07,1,0.622,0.5,0.622,0.5
0.040698,0.04311,-2.7998e-07,1,0.623,0.5,0.623,0.5
0.040958,0.043131,3.6001e-07,1,0.624,0.5,0.624,0.5
0.041217,0.043151,1e-06,1,0.625,0.5,0.625,0.5
0.041504,0.043151,-7.064e-06,1,0.626,0.5,0.626,0.5
0.041767,0.043167,-7.128e-06,1,0.627,0.5,0.627,0.5
0.042031,0.043183,-7.192e-06,1,0.628,0.5,0.628,0.5
0.042295,0.043199,-7.256e-06,1,0.629,0.5,0.629,0.5
0.042559,0.043215,-7.32e-06,1,0.63,0.5,0.63,0.5
0.042822,0.043231,-7.384e-06,1,0.631,0.5,0.631,0.5
0.043086,0.043247,-7.448e-06,1,0.632,0.5,0.632,0.5
0.04335,0.043262,-7.512e-06,1,0.633,0.5,0.633,0.5
0.043614,0.043278,-7.576e-06,1,0.634,0.5,0.634,0.5
0.043877,0.043294,-7.64e-06,1,0.635,0.5,0.635,0.5
0.044141,0.04331,-7.704e-06,1,0.636,0.5,0.636,0.5
0.044405,0.043326,-7.768e-06,1,0.637,0.5,0.637,0.5
0.044669,0.043342,-7.832e-06,1,0.638,0.5,0.638,0.5
0.044932,0.043358,-7.896e-06,1,0.639,0.5,0.639,0.5
0.045196,0.043374,-7.96e-06,1,0.64,0.5,0.64,0.5
0.045461,0.043388,-7.76e-06,1,0.641,0.5,0.641,0.5
0.045728,0.0434,-7.12e-06,1,0.642,0.5,0.642,0.5
0.045995,0.043412,-6.48e-06,1,0.643,0.5,0.643,0.5
0.046261,0.043424,-5.84e-06,1,0.644,0.5,0.644,0.5
0.046528,0.043435,-5.2e-06,1,0.645,0.5,0.645,0.5
0.046795,0.043447,-4.56e-06,1,0.646,0.5,0.646,0.5
0.047062,0.043459,-3.92e-06,1,0.647,0.5,0.647,0.5
0.047328,0.04347,-3.28e-06,1,0.648,0.5,0.648,0.5
0.047595,0.043482,-2.64e-06,1,0.649,0.5,0.649,0.5
0.047862,0.043494,-2e-06,1,0.65,0.5,0.65,0.5
0.048129,0.043506,-1.36e-06,1,0.651,0.5,0.651,0.5
0.048395,0.043517,-7.1999e-07,1,0.652,0.5,0.652,0.5
0.048662,0.043529,-8.0002e-08,1,0.653,0.5,0.653,0.5
0.048929,0.043541,5.5999e-07,1,0.654,0.5,0.654,0.5
0.049196,0.043552,1.2e-06,1,0.655,0.5,0.655,0.5
0.049462,0.043564,1.84e-06,1,0.656,0.5,0.656,0.5
0.049759,0.043559,-8e-06,1,0.657,0.5,0.657,0.5
0.050032,0.043566,-8e-06,1,0.658,0.5,0.658,0.5
0.050306,0.043573,-8e-06,1,0.659,0.5,0.659,0.5
0.050579,0.04358,-8e-06,1,0.66,0.5,0.66,0.5
0.050853,0.043587,-8e-06,1,0.661,0.5,0.661,0.5
0.051126,0.043594,-8e-06,1,0.662,0.5,0.662,0.5
0.0514,0.043601,-8e-06,1,0.663,0.5,0.663,0.5
0.051673,0.043608,-8e-06,1,0.664,0.5,0.664,0.5
0.051946,0.043615,-8e-06,1,0.665,0.5,0.665,0.5
0.05222,0.043622,-8e-06,1,0.666,0.5,0.666,0.5
0.052493,0.043629,-8e-06,1,0.667,0.5,0.667,0.5
0.052767,0.043636,-8e-06,1,0.668,0.5,0.668,0.5
0.05304,0.043643,-8e-06,1,0.669,0.5,0.669,0.5
0.053313,0.04365,-8e-06,1,0.67,0.5,0.67,0.5
0.053587,0.043657,-8e-06,1,0.671,0.5,0.671,0.5
0.053861,0.043663,-7.912e-06,1,0.672,0.5,0.672,0.5
0.05414,0.043667,-7.208e-06,1,0.673,0.5,0.673,0.5
0.054419,0.04367,-6.504e-06,1,0.674,0.5,0.674,0.5
0.054697,0.043673,-5.8e-06,1,0.675,0.5,0.675,0.5
0.054976,0.043676,-5.096e-06,1,0.676,0.5,0.676,0.5
0.055255,0.043679,-4.392e-06,1,0.677,0.5,0.677,0.5
0.055534,0.043682,-3.688e-06,1,0.678,0.5,0.678,0.5
0.055813,0.043685,-2.984e-06,1,0.679,0.5,0.679,0.5
0.056092,0.043688,-2.28e-06,1,0.68,0.5,0.68,0.5
0.05637,0.043692,-1.576e-06,1,0.681,0.5,0.681,0.5
0.056649,0.043695,-8.7201e-07,1,0.682,0.5,0.682,0.5
0.056928,0.043698,-1.6798e-07,1,0.683,0.5,0.683,0.5
0.057207,0.043701,5.3601e-07,1,0.684,0.5,0.684,0.5
0.057486,0.043704,1.24e-06,1,0.685,0.5,0.685,0.5
0.057765,0.043707,1.944e-06,1,0.686,0.5,0.686,0.5
0.058044,0.04371,2.648e-06,1,0.687,0.5,0.687,0.5
0.058353,0.043701,-8.936e-06,1,0.688,0.5,0.688,0.5
0.058641,0.043699,-8.808e-06,1,0.689,0.5,0.689,0.5
0.058929,0.043698,-8.68e-06,1,0.69,0.5,0.69,0.5
0.059217,0.043696,-8.552e-06,1,0.691,0.5,0.691,0.5
0.059505,0.043694,-8.424e-06,1,0.692,0.5,0.692,0.5
0.059793,0.043692,-8.296e-06,1,0.693,0.5,0.693,0.5
0.060081,0.043691,-8.168e-06,1,0.694,0.5,0.694,0.5
0.060369,0.043689,-8.04e-06,1,0.695,0.5,0.695,0.5
0.060656,0.043687,-7.912e-06,1,0.696,0.5,0.696,0.5
0.060944,0.043686,-7.784e-06,1,0.697,0.5,0.697,0.5
0.061232,0.043684,-7.656e-06,1,0.698,0.5,0.698,0.5
0.06152,0.043682,-7.528e-06,1,0.699,0.5,0.699,0.5
0.061808,0.04368,-7.4e-06,1,0.7,0.5,0.7,0.5
0.062096,0.043679,-7.272e-06,1,0.701,0.5,0.701,0.5
0.062384,0.043677,-7.144e-06,1,0.702,0.5,0.702,0.5
0.062672,0.043675,-7.016e-06,1,0.703,0.5,0.703,0.5
0.062967,0.043671,-6.44e-06,1,0.704,0.5,0.704,0.5
0.063263,0.043666,-5.8e-06,1,0.705,0.5,0.705,0.5
0.063559,0.043661,-5.16e-06,1,0.706,0.5,0.706,0.5
0.063855,0.043656,-4.52e-06,1,0.707,0.5,0.707,0.5
0.064151,0.043652,-3.88e-06,1,0.708,0.5,0.708,0.5
0.064447,0.043647,-3.24e-06,1,0.709,0.5,0.709,0.5
0.064743,0.043642,-2.6e-06,1,0.71,0.5,0.71,0.5
0.06504,0.043637,-1.96e-06,1,0.711,0.5,0.711,0.5
0.065336,0.043632,-1.32e-06,1,0.712,0.5,0.712,0.5
0.065632,0.043628,-6.8e-07,1,0.713,0.5,0.713,0.5
0.065928,0.043623,-4.0009e-08,1,0.714,0.5,0.714,0.5
0.066224,0.043618,5.9998e-07,1,0.715,0.5,0.715,0.5
0.06652,0.043613,1.24e-06,1,0.716,0.5,0.716,0.5
0.066816,0.043608,1.88e-06,1,0.717,0.5,0.717,0.5
0.067112,0.043604,2.52e-06,1,0.718,0.5,0.718,0.5
0.06744,0.043589,-1.0936e-05,1,0.719,0.5,0.719,0.5
0.067748,0.043579,-1.068e-05,1,0.72,0.5,0.72,0.5
0.068056,0.043569,-1.0424e-05,1,0.721,0.5,0.721,0.5
0.068364,0.043559,-1.0168e-05,1,0.722,0.5,0.722,0.5
0.068672,0.04355,-9.912e-06,1,0.723,0.5,0.723,0.5
0.068981,0.04354,-9.656e-06,1,0.724,0.5,0.724,0.5
0.069289,0.04353,-9.4e-06,1,0.725,0.5,0.725,0.5
0.069597,0.04352,-9.144e-06,1,0.726,0.5,0.726,0.5
0.069905,0.043511,-8.888e-06,1,0.727,0.5,0.727,0.5
0.070213,0.043501,-8.632e-06,1,0.728,0.5,0.728,0.5
0.070521,0.043491,-8.376e-06,1,0.729,0.5,0.729,0.5
0.070829,0.043482,-8.12e-06,1,0.73,0.5,0.73,0.5
0.071137,0.043472,-7.864e-06,1,0.731,0.5,0.731,0.5
0.071445,0.043462,-7.608e-06,1,0.732,0.5,0.732,0.5
0.071753,0.043452,-7.352e-06,1,0.733,0.5,0.733,0.5
0.072061,0.043443,-7.096e-06,1,0.734,0.5,0.734,0.5
0.072377,0.043431,-6.6e-06,1,0.735,0.5,0.735,0.5
0.072696,0.043419,-5.96e-06,1,0.736,0.5,0.736,0.5
0.073016,0.043407,-5.32e-06,1,0.737,0.5,0.737,0.5
0.073336,0.043395,-4.68e-06,1,0.738,0.5,0.738,0.5
0.073655,0.043383,-4.04e-06,1,0.739,0.5,0.739,0.5
0.073975,0.043371,-3.4e-06,1,0.74,0.5,0.74,0.5
0.074294,0.043359,-2.76e-06,1,0.741,0.5,0.741,0.5
0.074614,0.043347,-2.12e-06,1,0.742,0.5,0.742,0.5
0.074934,0.043335,-1.48e-06,1,0.743,0.5,0.743,0.5
0.075253,0.043323,-8.3999e-07,1,0.744,0.5,0.744,0.5
0.075573,0.04331,-2e-07,1,0.745,0.5,0.745,0.5
0.075893,0.043298,4.3999e-07,1,0.746,0.5,0.746,0.5
0.076212,0.043286,1.08e-06,1,0.747,0.5,0.747,0.5
0.076532,0.043274,1.72e-06,1,0.748,0.5,0.748,0.5
0.076851,0.043262,2.36e-06,1,0.749,0.5,0.749,0.5
0.077171,0.04325,3e-06,1,0.75,0.5,0.75,0.5
0.077538,0.043224,-1.2488e-05,1,0.751,0.5,0.751,0.5
0.077873,0.043207,-1.1976e-05,1,0.752,0.5,0.752,0.5
0.078209,0.04319,-1.1464e-05,1,0.753,0.5,0.753,0.5
0.078544,0.043172,-1.0952e-05,1,0.754,0.5,0.754,0.5
0.07888,0.043155,-1.044e-05,1,0.755,0.5,0.755,0.5
0.079216,0.043138,-9.928e-06,1,0.756,0.5,0.756,0.5
0.079551,0.043121,-9.416e-06,1,0.757,0.5,0.757,0.5
0.079887,0.043104,-8.904e-06,1,0.758,0.5,0.758,0.5
0.080223,0.043087,-8.392e-06,1,0.759,0.5,0.759,0.5
0.080558,0.043069,-7.88e-06,1,0.76,0.5,0.76,0.5
0.080894,0.043052,-7.368e-06,1,0.761,0.5,0.761,0.5
0.081229,0.043035,-6.856e-06,1,0.762,0.5,0.762,0.5
0.081565,0.043018,-6.344e-06,1,0.763,0.5,0.763,0.5
0.081901,0.043001,-5.832e-06,1,0.764,0.5,0.764,0.5
0.082236,0.042984,-5.32e-06,1,0.765,0.5,0.765,0.5
0.082578,0.042966,-4.832e-06,1,0.766,0.5,0.766,0.5
0.082929,0.042947,-4.384e-06,1,0.767,0.5,0.767,0.5
0.083281,0.042928,-3.936e-06,1,0.768,0.5,0.768,0.5
0.083632,0.042909,-3.488e-06,1,0.769,0.5,0.769,0.5
0.083984,0.04289,-3.04e-06,1,0.77,0.5,0.77,0.5
0.084335,0.042872,-2.592e-06,1,0.771,0.5,0.771,0.5
0.084687,0.042853,-2.144e-06,1,0.772,0.5,0.772,0.5
0.085038,0.042834,-1.696e-06,1,0.773,0.5,0.773,0.5
0.08539,0.042815,-1.248e-06,1,0.774,0.5,0.774,0.5
0.085741,0.042796,-8.0001e-07,1,0.775,0.5,0.775,0.5
0.086093,0.042777,-3.5199e-07,1,0.776,0.5,0.776,0.5
0.086444,0.042758,9.6005e-08,1,0.777,0.5,0.777,0.5
0.086796,0.042739,5.44e-07,1,0.778,0.5,0.778,0.5
0.087147,0.04272,9.9199e-07,1,0.779,0.5,0.779,0.5
0.087499,0.042702,1.44e-06,1,0.78,0.5,0.78,0.5
0.08785,0.042683,1.888e-06,1,0.781,0.5,0.781,0.5
0.08825,0.042653,-1.5424e-05,1,0.782,0.5,0.782,0.5
0.088623,0.042628,-1.4656e-05,1,0.783,0.5,0.783,0.5
0.088996,0.042604,-1.3888e-05,1,0.784,0.5,0.784,0.5
0.089369,0.042579,-1.312e-05,1,0.785,0.5,0.785,0.5
0.089742,0.042555,-1.2352e-05,1,0.786,0.5,0.786,0.5
0.090115,0.04253,-1.1584e-05,1,0.787,0.5,0.787,0.5
0.090488,0.042506,-1.0816e-05,1,0.788,0.5,0.788,0.5
0.090861,0.042482,-1.0048e-05,1,0.789,0.5,0.789,0.5
0.091234,0.042457,-9.28e-06,1,0.79,0.5,0.79,0.5
0.091607,0.042433,-8.512e-06,1,0.791,0.5,0.791,0.5
0.09198,0.042408,-7.744e-06,1,0.792,0.5,0.792,0.5
0.092353,0.042384,-6.976e-06,1,0.793,0.5,0.793,0.5
0.092726,0.042359,-6.208e-06,1,0.794,0.5,0.794,0.5
0.0931,0.042335,-5.44e-06,1,0.795,0.5,0.795,0.5
0.093473,0.04231,-4.672e-06,1,0.796,0.5,0.796,0.5
0.093848,0.042286,-3.968e-06,1,0.797,0.5,0.797,0.5
0.094243,0.04226,-3.712e-06,1,0.798,0.5,0.798,0.5
0.094638,0.042234,-3.456e-06,1,0.799,0.5,0.799,0.5
0.095033,0.042208,-3.2e-06,1,0.8,0.5,0.8,0.5
0.095428,0.042182,-2.944e-06,1,0.801,0.5,0.801,0.5
0.095822,0.042156,-2.688e-06,1,0.802,0.5,0.802,0.5
0.096217,0.04213,-2.432e-06,1,0.803,0.5,0.803,0.5
0.096612,0.042104,-2.176e-06,1,0.804,0.5,0.804,0.5
0.097007,0.042078,-1.92e-06,1,0.805,0.5,0.805,0.5
0.097402,0.042052,-1.664e-06,1,0.806,0.5,0.806,0.5
0.097797,0.042026,-1.408e-06,1,0.807,0.5,0.807,0.5
0.098191,0.042,-1.152e-06,1,0.808,0.5,0.808,0.5
0.098586,0.041974,-8.96e-07,1,0.809,0.5,0.809,0.5
0.098981,0.041948,-6.4e-07,1,0.81,0.5,0.81,0.5
0.099376,0.041922,-3.84e-07,1,0.811,0.5,0.811,0.5
0.099771,0.041896,-1.2801e-07,1,0.812,0.5,0.812,0.5
0.10021,0.041863,-1.8456e-05,1,0.813,0.5,0.813,0.5
0.10063,0.04183,-1.7368e-05,1,0.814,0.5,0.814,0.5
0.10106,0.041797,-1.628e-05,1,0.815,0.5,0.815,0.5
0.10148,0.041764,-1.5192e-05,1,0.816,0.5,0.816,0.5
0.10191,0.041731,-1.4104e-05,1,0.817,0.5,0.817,0.5
0.10233,0.041698,-1.3016e-05,1,0.818,0.5,0.818,0.5
0.10276,0.041665,-1.1928e-05,1,0.819,0.5,0.819,0.5
0.10318,0.041632,-1.084e-05,1,0.82,0.5,0.82,0.5
0.10361,0.041599,-9.752e-06,1,0.821,0.5,0.821,0.5
0.10404,0.041566,-8.664e-06,1,0.822,0.5,0.822,0.5
0.10446,0.041533,-7.576e-06,1,0.823,0.5,0.823,0.5
0.10489,0.041499,-6.488e-06,1,0.824,0.5,0.824,0.5
0.10531,0.041466,-5.4e-06,1,0.825,0.5,0.825,0.5
0.10574,0.041433,-4.312e-06,1,0.826,0.5,0.826,0.5
0.10616,0.0414,-3.224e-06,1,0.827,0.5,0.827,0.5
0.10659,0.041367,-2.136e-06,1,0.828,0.5,0.828,0.5
0.10704,0.041331,-2.112e-06,1,0.829,0.5,0.829,0.5
0.1075,0.041295,-2.24e-06,1,0.83,0.5,0.83,0.5
0.10796,0.041259,-2.368e-06,1,0.831,0.5,0.831,0.5
0.10841,0.041223,-2.496e-06,1,0.832,0.5,0.832,0.5
0.10887,0.041187,-2.624e-06,1,0.833,0.5,0.833,0.5
0.10933,0.041151,-2.752e-06,1,0.834,0.5,0.834,0.5
0.10978,0.041115,-2.88e-06,1,0.835,0.5,0.835,0.5
0.11024,0.041079,-3.008e-06,1,0.836,0.5,0.836,0.5
0.1107,0.041043,-3.136e-06,1,0.837,0.5,0.837,0.5
0.11115,0.041007,-3.264e-06,1,0.838,0.5,0.838,0.5
0.11161,0.04097,-3.392e-06,1,0.839,0.5,0.839,0.5
0.11207,0.040934,-3.52e-06,1,0.84,0.5,0.84,0.5
0.11252,0.040898,-3.648e-06,1,0.841,0.5,0.841,0.5
0.11298,0.040862,-3.776e-06,1,0.842,0.5,0.842,0.5
0.11344,0.040826,-3.904e-06,1,0.843,0.5,0.843,0.5
0.11391,0.040793,-2.1632e-05,1,0.844,0.5,0.844,0.5
0.11442,0.040743,-2.016e-05,1,0.845,0.5,0.845,0.5
0.11493,0.040694,-1.8688e-05,1,0.846,0.5,0.846,0.5
0.11544,0.040645,-1.7216e-05,1,0.847,0.5,0.847,0.5
0.11596,0.040596,-1.5744e-05,1,0.848,0.5,0.848,0.5
0.11647,0.040546,-1.4272e-05,1,0.849,0.5,0.849,0.5
0.11698,0.040497,-1.28e-05,1,0.85,0.5,0.85,0.5
0.1175,0.040448,-1.1328e-05,1,0.851,0.5,0.851,0.5
0.11801,0.040398,-9.856e-06,1,0.852,0.5,0.852,0.5
0.11852,0.040349,-8.384e-06,1,0.853,0.5,0.853,0.5
0.11903,0.0403,-6.912e-06,1,0.854,0.5,0.854,0.5
0.11955,0.040251,-5.44e-06,1,0.855,0.5,0.855,0.5
0.12006,0.040201,-3.968e-06,1,0.856,0.5,0.856,0.5
0.12057,0.040152,-2.496e-06,1,0.857,0.5,0.857,0.5
0.12109,0.040103,-1.024e-06,1,0.858,0.5,0.858,0.5
0.1216,0.040053,4.4804e-07,1,0.859,0.5,0.859,0.5
0.12215,0.039998,5.5999e-07,1,0.86,0.5,0.86,0.5
0.12273,0.039939,-1.44e-07,1,0.861,0.5,0.861,0.5
0.12331,0.039879,-8.4799e-07,1,0.862,0.5,0.862,0.5
0.12388,0.03982,-1.552e-06,1,0.863,0.5,0.863,0.5
0.12446,0.039761,-2.256e-06,1,0.864,0.5,0.864,0.5
0.12504,0.039701,-2.96e-06,1,0.865,0.5,0.865,0.5
0.12561,0.039642,-3.664e-06,1,0.866,0.5,0.866,0.5
0.12619,0.039583,-4.368e-06,1,0.867,0.5,0.867,0.5
0.12676,0.039523,-5.072e-06,1,0.868,0.5,0.868,0.5
0.12734,0.039464,-5.776e-06,1,0.869,0.5,0.869,0.5
0.12792,0.039405,-6.48e-06,1,0.87,0.5,0.87,0.5
0.12849,0.039345,-7.184e-06,1,0.871,0.5,0.871,0.5
0.12907,0.039286,-7.888e-06,1,0.872,0.5,0.872,0.5
0.12965,0.039227,-8.592e-06,1,0.873,0.5,0.873,0.5
0.13022,0.039167,-9.296e-06,1,0.874,0.5,0.874,0.5
0.1308,0.039108,-1e-05,1,0.875,0.5,0.875,0.5
0.13153,0.039036,-1.9336e-05,1,0.876,0.5,0.876,0.5
0.13228,0.038941,-1.7672e-05,1,0.877,0.5,0.877,0.5
0.13304,0.038847,-1.6008e-05,1,0.878,0.5,0.878,0.5
0.13379,0.038752,-1.4344e-05,1,0.879,0.5,0.879,0.5
0.13455,0.038658,-1.268e-05,1,0.88,0.5,0.88,0.5
0.13531,0.038563,-1.1016e-05,1,0.881,0.5,0.881,0.5
0.13606,0.038469,-9.352e-06,1,0.882,0.5,0.882,0.5
0.13682,0.038374,-7.688e-06,1,0.883,0.5,0.883,0.5
0.13757,0.03828,-6.024e-06,1,0.884,0.5,0.884,0.5
0.13833,0.038185,-4.36e-06,1,0.885,0.5,0.885,0.5
0.13909,0.038091,-2.696e-06,1,0.886,0.5,0.886,0.5
0.13984,0.037996,-1.032e-06,1,0.887,0.5,0.887,0.5
0.1406,0.037902,6.3202e-07,1,0.888,0.5,0.888,0.5
0.14135,0.037808,2.296e-06,1,0.889,0.5,0.889,0.5
0.14211,0.037713,3.96e-06,1,0.89,0.5,0.89,0.5
0.14296,0.037604,4.4e-06,1,0.891,0.5,0.891,0.5
0.14398,0.037471,2.8e-06,1,0.892,0.5,0.892,0.5
0.14499,0.037337,1.2e-06,1,0.893,0.5,0.893,0.5
0.146,0.037204,-3.9999e-07,1,0.894,0.5,0.894,0.5
0.14702,0.03707,-2e-06,1,0.895,0.5,0.895,0.5
0.14803,0.036937,-3.6e-06,1,0.896,0.5,0.896,0.5
0.14905,0.036803,-5.2e-06,1,0.897,0.5,0.897,0.5
0.15006,0.03667,-6.8e-06,1,0.898,0.5,0.898,0.5
0.15108,0.036536,-8.4e-06,1,0.899,0.5,0.899,0.5
0.15209,0.036403,-1e-05,1,0.9,0.5,0.9,0.5
0.1531,0.03627,-1.16e-05,1,0.901,0.5,0.901,0.5
0.15412,0.036136,-1.32e-05,1,0.902,0.5,0.902,0.5
0.15513,0.036003,-1.48e-05,1,0.903,0.5,0.903,0.5
0.15615,0.035869,-1.64e-05,1,0.904,0.5,0.904,0.5
0.15716,0.035736,-1.8e-05,1,0.905,0.5,0.905,0.5
0.15817,0.035602,-1.96e-05,1,0.906,0.5,0.906,0.5
0.16004,0.035474,1.096e-06,1,0.907,0.5,0.907,0.5
0.16184,0.035249,1.224e-06,1,0.908,0.5,0.908,0.5
0.16363,0.035024,1.352e-06,1,0.909,0.5,0.909,0.5
0.16543,0.034799,1.48e-06,1,0.91,0.5,0.91,0.5
0.16722,0.034574,1.608e-06,1,0.911,0.5,0.911,0.5
0.16902,0.034348,1.736e-06,1,0.912,0.5,0.912,0.5
0.17082,0.034123,1.864e-06,1,0.913,0.5,0.913,0.5
0.17261,0.033898,1.992e-06,1,0.914,0.5,0.914,0.5
0.17441,0.033673,2.12e-06,1,0.915,0.5,0.915,0.5
0.1762,0.033448,2.248e-06,1,0.916,0.5,0.916,0.5
0.178,0.033223,2.376e-06,1,0.917,0.5,0.917,0.5
0.17979,0.032997,2.504e-06,1,0.918,0.5,0.918,0.5
0.18159,0.032772,2.632e-06,1,0.919,0.5,0.919,0.5
0.18338,0.032547,2.76e-06,1,0.92,0.5,0.92,0.5
0.18518,0.032322,2.888e-06,1,0.921,0.5,0.921,0.5
0.18713,0.032083,2.744e-06,1,0.922,0.5,0.922,0.5
0.19018,0.031744,6.9604e-07,1,0.923,0.5,0.923,0.5
0.19323,0.031405,-1.3521e-06,1,0.924,0.5,0.924,0.5
0.19628,0.031066,-3.4e-06,1,0.925,0.5,0.925,0.5
0.19933,0.030727,-5.448e-06,1,0.926,0.5,0.926,0.5
0.20238,0.030388,-7.496e-06,1,0.927,0.5,0.927,0.5
0.20543,0.030049,-9.5439e-06,1,0.928,0.5,0.928,0.5
0.20848,0.02971,-1.1592e-05,1,0.929,0.5,0.929,0.5
0.21153,0.029371,-1.364e-05,1,0.93,0.5,0.93,0.5
0.21458,0.029032,-1.5688e-05,1,0.931,0.5,0.931,0.5
0.21763,0.028693,-1.7736e-05,1,0.932,0.5,0.932,0.5
0.22068,0.028354,-1.9784e-05,1,0.933,0.5,0.933,0.5
0.22373,0.028015,-2.1832e-05,1,0.934,0.5,0.934,0.5
0.22678,0.027676,-2.388e-05,1,0.935,0.5,0.935,0.5
0.22982,0.027337,-2.5928e-05,1,0.936,0.5,0.936,0.5
0.23287,0.026998,-2.7976e-05,1,0.937,0.5,0.937,0.5
0.23868,0.027004,6.0024e-05,1,0.938,0.5,0.938,0.5
0.24447,0.026527,5.4072e-05,1,0.939,0.5,0.939,0.5
0.25026,0.02605,4.812e-05,1,0.94,0.5,0.94,0.5
0.25605,0.025574,4.2168e-05,1,0.941,0.5,0.941,0.5
0.26184,0.025097,3.6216e-05,1,0.942,0.5,0.942,0.5
0.26763,0.024621,3.0264e-05,1,0.943,0.5,0.943,0.5
0.27342,0.024144,2.4312e-05,1,0.944,0.5,0.944,0.5
0.27921,0.023667,1.836e-05,1,0.945,0.5,0.945,0.5
0.285,0.023191,1.2408e-05,1,0.946,0.5,0.946,0.5
0.29079,0.022714,6.4558e-06,1,0.947,0.5,0.947,0.5
0.29658,0.022238,5.0392e-07,1,0.948,0.5,0.948,0.5
0.30237,0.021761,-5.448e-06,1,0.949,0.5,0.949,0.5
0.30816,0.021284,-1.14e-05,1,0.95,0.5,0.95,0.5
0.31395,0.020808,-1.7352e-05,1,0.951,0.5,0.951,0.5
0.31974,0.020331,-2.3304e-05,1,0.952,0.5,0.952,0.5
0.32553,0.019855,-2.9256e-05,1,0.953,0.5,0.953,0.5
0.33487,0.019271,-2.5688e-05,1,0.954,0.5,0.954,0.5
0.34472,0.018672,-2.076e-05,1,0.955,0.5,0.955,0.5
0.35457,0.018073,-1.5832e-05,1,0.956,0.5,0.956,0.5
0.36442,0.017474,-1.0904e-05,1,0.957,0.5,0.957,0.5
0.37427,0.016875,-5.976e-06,1,0.958,0.5,0.958,0.5
0.38412,0.016276,-1.048e-06,1,0.959,0.5,0.959,0.5
0.39397,0.015677,3.8799e-06,1,0.96,0.5,0.96,0.5
0.40382,0.015078,8.8081e-06,1,0.961,0.5,0.961,0.5
0.41367,0.014479,1.3736e-05,1,0.962,0.5,0.962,0.5
0.42352,0.01388,1.8664e-05,1,0.963,0.5,0.963,0.5
0.43337,0.013281,2.3592e-05,1,0.964,0.5,0.964,0.5
0.44322,0.012682,2.852e-05,1,0.965,0.5,0.965,0.5
0.45308,0.012083,3.3448e-05,1,0.966,0.5,0.966,0.5
0.46293,0.011484,3.8376e-05,1,0.967,0.5,0.967,0.5
0.47278,0.010885,4.3304e-05,1,0.968,0.5,0.968,0.5
0.48381,0.010374,3.9304e-05,1,0.969,0.5,0.969,0.5
0.49872,0.0098959,3.252e-05,1,0.97,0.5,0.97,0.5
0.51362,0.0094183,2.5736e-05,1,0.971,0.5,0.971,0.5
0.52853,0.0089407,1.8952e-05,1,0.972,0.5,0.972,0.5
0.54344,0.0084631,1.2168e-05,1,0.973,0.5,0.973,0.5
0.55835,0.0079854,5.3842e-06,1,0.974,0.5,0.974,0.5
0.57326,0.0075078,-1.4002e-06,1,0.975,0.5,0.975,0.5
0.58817,0.0070302,-8.1841e-06,1,0.976,0.5,0.976,0.5
0.60307,0.0065525,-1.4968e-05,1,0.977,0.5,0.977,0.5
0.61798,0.0060749,-2.1752e-05,1,0.978,0.5,0.978,0.5
0.63289,0.0055973,-2.8536e-05,1,0.979,0.5,0.979,0.5
0.6478,0.0051196,-3.532e-05,1,0.98,0.5,0.98,0.5
0.66271,0.004642,-4.2104e-05,1,0.981,0.5,0.981,0.5
0.67761,0.0041644,-4.8888e-05,1,0.982,0.5,0.982,0.5
0.69252,0.0036868,-5.5672e-05,1,0.983,0.5,0.983,0.5
0.70743,0.0032091,-6.2456e-05,1,0.984,0.5,0.984,0.5
0.72455,0.0029312,-5.46e-05,1,0.985,0.5,0.985,0.5
0.743,0.0027731,-3.796e-05,1,0.986,0.5,0.986,0.5
0.76145,0.002615,-2.132e-05,1,0.987,0.5,0.987,0.5
0.7799,0.002457,-4.6804e-06,1,0.988,0.5,0.988,0.5
0.79835,0.0022989,1.196e-05,1,0.989,0.5,0.989,0.5
0.8168,0.0021408,2.86e-05,1,0.99,0.5,0.99,0.5
0.83525,0.0019827,4.524e-05,1,0.991,0.5,0.991,0.5
0.8537,0.0018246,6.188e-05,1,0.992,0.5,0.992,0.5
0.87214,0.0016666,7.852e-05,1,0.993,0.5,0.993,0.5
0.89059,0.0015085,9.516e-05,1,0.994,0.5,0.994,0.5
0.90904,0.0013504,0.0001118,1,0.995,0.5,0.995,0.5
0.92749,0.0011923,0.00012844,1,0.996,0.5,0.996,0.5
0.94594,0.0010342,0.00014508,1,0.997,0.5,0.997,0.5
0.96439,0.00087616,0.00016172,1,0.998,0.5,0.998,0.5
0.98284,0.00071808,0.00017836,1,0.999,0.5,0.999,0.5
1.0013,0.00056,0.000195,1,1,0.5,1,0.5


==> re1000-3d-p1-32-strong-bc-uy-horizontal-centerline.txt <==
"a","b","c","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-4.7e-05,-0.000766,0.000321,1,0,0,0.5,0.5
-4.1496e-05,0.0042377,0.00029546,1,0.001,0.001,0.5,0.5
-3.5992e-05,0.0092414,0.00026993,1,0.002,0.002,0.5,0.5
-3.0488e-05,0.014245,0.00024439,1,0.003,0.003,0.5,0.5
-2.4984e-05,0.019249,0.00021886,1,0.004,0.004,0.5,0.5
-1.948e-05,0.024253,0.00019332,1,0.005,0.005,0.5,0.5
-1.3976e-05,0.029256,0.00016778,1,0.006,0.006,0.5,0.5
-8.472e-06,0.03426,0.00014225,1,0.007,0.007,0.5,0.5
-2.968e-06,0.039264,0.00011671,1,0.008,0.008,0.5,0.5
2.536e-06,0.044267,9.1176e-05,1,0.009,0.009,0.5,0.5
8.04e-06,0.049271,6.564e-05,1,0.01,0.01,0.5,0.5
1.3544e-05,0.054275,4.0104e-05,1,0.011,0.011,0.5,0.5
1.9048e-05,0.059279,1.4568e-05,1,0.012,0.012,0.5,0.5
2.4552e-05,0.064282,-1.0968e-05,1,0.013,0.013,0.5,0.5
3.0056e-05,0.069286,-3.6504e-05,1,0.014,0.014,0.5,0.5
3.556e-05,0.07429,-6.204e-05,1,0.015,0.015,0.5,0.5
-2.2321e-06,0.078858,-7.8168e-05,1,0.016,0.016,0.5,0.5
-0.00011218,0.082699,-7.8616e-05,1,0.017,0.017,0.5,0.5
-0.00022214,0.086541,-7.9064e-05,1,0.018,0.018,0.5,0.5
-0.00033209,0.090383,-7.9512e-05,1,0.019,0.019,0.5,0.5
-0.00044204,0.094224,-7.996e-05,1,0.02,0.02,0.5,0.5
-0.00055199,0.098066,-8.0408e-05,1,0.021,0.021,0.5,0.5
-0.00066194,0.10191,-8.0856e-05,1,0.022,0.022,0.5,0.5
-0.0007719,0.10575,-8.1304e-05,1,0.023,0.023,0.5,0.5
-0.00088185,0.10959,-8.1752e-05,1,0.024,0.024,0.5,0.5
-0.0009918,0.11343,-8.22e-05,1,0.025,0.025,0.5,0.5
-0.0011018,0.11727,-8.2648e-05,1,0.026,0.026,0.5,0.5
-0.0012117,0.12112,-8.3096e-05,1,0.027,0.027,0.5,0.5
-0.0013217,0.12496,-8.3544e-05,1,0.028,0.028,0.5,0.5
-0.0014316,0.1288,-8.3992e-05,1,0.029,0.029,0.5,0.5
-0.0015416,0.13264,-8.444e-05,1,0.03,0.03,0.5,0.5
-0.0016515,0.13648,-8.4888e-05,1,0.031,0.031,0.5,0.5
-0.0015112,0.13958,9.832e-05,1,0.032,0.032,0.5,0.5
-0.0016915,0.14233,8.808e-05,1,0.033,0.033,0.5,0.5
-0.0018718,0.14507,7.784e-05,1,0.034,0.034,0.5,0.5
-0.0020521,0.14782,6.76e-05,1,0.035,0.035,0.5,0.5
-0.0022324,0.15056,5.736e-05,1,0.036,0.036,0.5,0.5
-0.0024127,0.15331,4.712e-05,1,0.037,0.037,0.5,0.5
-0.0025929,0.15605,3.688e-05,1,0.038,0.038,0.5,0.5
-0.0027732,0.1588,2.664e-05,1,0.039,0.039,0.5,0.5
-0.0029535,0.16154,1.64e-05,1,0.04,0.04,0.5,0.5
-0.0031338,0.16429,6.16e-06,1,0.041,0.041,0.5,0.5
-0.0033141,0.16703,-4.08e-06,1,0.042,0.042,0.5,0.5
-0.0034944,0.16978,-1.432e-05,1,0.043,0.043,0.5,0.5
-0.0036747,0.17252,-2.456e-05,1,0.044,0.044,0.5,0.5
-0.003855,0.17527,-3.48e-05,1,0.045,0.045,0.5,0.5
-0.0040352,0.17801,-4.504e-05,1,0.046,0.046,0.5,0.5
-0.0042264,0.18064,-5.3048e-05,1,0.047,0.047,0.5,0.5
-0.0044937,0.18246,-4.5432e-05,1,0.048,0.048,0.5,0.5
-0.0047611,0.18428,-3.7816e-05,1,0.049,0.049,0.5,0.5
-0.0050284,0.18609,-3.02e-05,1,0.05,0.05,0.5,0.5
-0.0052957,0.18791,-2.2584e-05,1,0.051,0.051,0.5,0.5
-0.0055631,0.18973,-1.4968e-05,1,0.052,0.052,0.5,0.5
-0.0058304,0.19155,-7.352e-06,1,0.053,0.053,0.5,0.5
-0.0060977,0.19337,2.6401e-07,1,0.054,0.054,0.5,0.5
-0.006365,0.19518,7.88e-06,1,0.055,0.055,0.5,0.5
-0.0066324,0.197,1.5496e-05,1,0.056,0.056,0.5,0.5
-0.0068997,0.19882,2.3112e-05,1,0.057,0.057,0.5,0.5
-0.007167,0.20064,3.0728e-05,1,0.058,0.058,0.5,0.5
-0.0074344,0.20245,3.8344e-05,1,0.059,0.059,0.5,0.5
-0.0077017,0.20427,4.596e-05,1,0.06,0.06,0.5,0.5
-0.007969,0.20609,5.3576e-05,1,0.061,0.061,0.5,0.5
-0.0082363,0.20791,6.1192e-05,1,0.062,0.062,0.5,0.5
-0.0083307,0.20974,2.792e-05,1,0.063,0.063,0.5,0.5
-0.0086581,0.2108,2.376e-05,1,0.064,0.064,0.5,0.5
-0.0089856,0.21187,1.96e-05,1,0.065,0.065,0.5,0.5
-0.009313,0.21293,1.544e-05,1,0.066,0.066,0.5,0.5
-0.0096404,0.214,1.128e-05,1,0.067,0.067,0.5,0.5
-0.0099678,0.21507,7.12e-06,1,0.068,0.068,0.5,0.5
-0.010295,0.21613,2.96e-06,1,0.069,0.069,0.5,0.5
-0.010623,0.2172,-1.2e-06,1,0.07,0.07,0.5,0.5
-0.01095,0.21827,-5.36e-06,1,0.071,0.071,0.5,0.5
-0.011278,0.21933,-9.52e-06,1,0.072,0.072,0.5,0.5
-0.011605,0.2204,-1.368e-05,1,0.073,0.073,0.5,0.5
-0.011932,0.22146,-1.784e-05,1,0.074,0.074,0.5,0.5
-0.01226,0.22253,-2.2e-05,1,0.075,0.075,0.5,0.5
-0.012587,0.2236,-2.616e-05,1,0.076,0.076,0.5,0.5
-0.012915,0.22466,-3.032e-05,1,0.077,0.077,0.5,0.5
-0.013242,0.22573,-3.448e-05,1,0.078,0.078,0.5,0.5
-0.013564,0.22636,-3.024e-05,1,0.079,0.079,0.5,0.5
-0.013885,0.22693,-2.48e-05,1,0.08,0.08,0.5,0.5
-0.014206,0.2275,-1.936e-05,1,0.081,0.081,0.5,0.5
-0.014527,0.22806,-1.392e-05,1,0.082,0.082,0.5,0.5
-0.014848,0.22863,-8.48e-06,1,0.083,0.083,0.5,0.5
-0.015169,0.2292,-3.04e-06,1,0.084,0.084,0.5,0.5
-0.01549,0.22977,2.4e-06,1,0.085,0.085,0.5,0.5
-0.015811,0.23034,7.84e-06,1,0.086,0.086,0.5,0.5
-0.016132,0.2309,1.328e-05,1,0.087,0.087,0.5,0.5
-0.016452,0.23147,1.872e-05,1,0.088,0.088,0.5,0.5
-0.016773,0.23204,2.416e-05,1,0.089,0.089,0.5,0.5
-0.017094,0.23261,2.96e-05,1,0.09,0.09,0.5,0.5
-0.017415,0.23318,3.504e-05,1,0.091,0.091,0.5,0.5
-0.017736,0.23375,4.048e-05,1,0.092,0.092,0.5,0.5
-0.018057,0.23431,4.592e-05,1,0.093,0.093,0.5,0.5
-0.018311,0.23481,3.504e-06,1,0.094,0.094,0.5,0.5
-0.018625,0.23496,1.52e-06,1,0.095,0.095,0.5,0.5
-0.01894,0.23511,-4.64e-07,1,0.096,0.096,0.5,0.5
-0.019255,0.23526,-2.448e-06,1,0.097,0.097,0.5,0.5
-0.01957,0.23541,-4.432e-06,1,0.098,0.098,0.5,0.5
-0.019884,0.23557,-6.416e-06,1,0.099,0.099,0.5,0.5
-0.020199,0.23572,-8.4e-06,1,0.1,0.1,0.5,0.5
-0.020514,0.23587,-1.0384e-05,1,0.101,0.101,0.5,0.5
-0.020829,0.23602,-1.2368e-05,1,0.102,0.102,0.5,0.5
-0.021143,0.23617,-1.4352e-05,1,0.103,0.103,0.5,0.5
-0.021458,0.23632,-1.6336e-05,1,0.104,0.104,0.5,0.5
-0.021773,0.23647,-1.832e-05,1,0.105,0.105,0.5,0.5
-0.022088,0.23662,-2.0304e-05,1,0.106,0.106,0.5,0.5
-0.022402,0.23677,-2.2288e-05,1,0.107,0.107,0.5,0.5
-0.022717,0.23692,-2.4272e-05,1,0.108,0.108,0.5,0.5
-0.023032,0.23707,-2.6256e-05,1,0.109,0.109,0.5,0.5
-0.023311,0.23706,-2.48e-05,1,0.11,0.11,0.5,0.5
-0.023569,0.23694,-2.128e-05,1,0.111,0.111,0.5,0.5
-0.023827,0.23683,-1.776e-05,1,0.112,0.112,0.5,0.5
-0.024085,0.23671,-1.424e-05,1,0.113,0.113,0.5,0.5
-0.024343,0.2366,-1.072e-05,1,0.114,0.114,0.5,0.5
-0.0246,0.23648,-7.2e-06,1,0.115,0.115,0.5,0.5
-0.024858,0.23637,-3.68e-06,1,0.116,0.116,0.5,0.5
-0.025116,0.23625,-1.6e-07,1,0.117,0.117,0.5,0.5
-0.025374,0.23613,3.36e-06,1,0.118,0.118,0.5,0.5
-0.025632,0.23602,6.88e-06,1,0.119,0.119,0.5,0.5
-0.02589,0.2359,1.04e-05,1,0.12,0.12,0.5,0.5
-0.026148,0.23579,1.392e-05,1,0.121,0.121,0.5,0.5
-0.026405,0.23567,1.744e-05,1,0.122,0.122,0.5,0.5
-0.026663,0.23556,2.096e-05,1,0.123,0.123,0.5,0.5
-0.026921,0.23544,2.448e-05,1,0.124,0.124,0.5,0.5
-0.027179,0.23532,2.8e-05,1,0.125,0.125,0.5,0.5
-0.027424,0.23496,-8.152e-06,1,0.126,0.126,0.5,0.5
-0.02764,0.23461,-9.304e-06,1,0.127,0.127,0.5,0.5
-0.027857,0.23426,-1.0456e-05,1,0.128,0.128,0.5,0.5
-0.028073,0.23391,-1.1608e-05,1,0.129,0.129,0.5,0.5
-0.028289,0.23356,-1.276e-05,1,0.13,0.13,0.5,0.5
-0.028505,0.23321,-1.3912e-05,1,0.131,0.131,0.5,0.5
-0.028721,0.23286,-1.5064e-05,1,0.132,0.132,0.5,0.5
-0.028938,0.23251,-1.6216e-05,1,0.133,0.133,0.5,0.5
-0.029154,0.23216,-1.7368e-05,1,0.134,0.134,0.5,0.5
-0.02937,0.23182,-1.852e-05,1,0.135,0.135,0.5,0.5
-0.029586,0.23147,-1.9672e-05,1,0.136,0.136,0.5,0.5
-0.029802,0.23112,-2.0824e-05,1,0.137,0.137,0.5,0.5
-0.030018,0.23077,-2.1976e-05,1,0.138,0.138,0.5,0.5
-0.030235,0.23042,-2.3128e-05,1,0.139,0.139,0.5,0.5
-0.030451,0.23007,-2.428e-05,1,0.14,0.14,0.5,0.5
-0.030641,0.22967,-2.4088e-05,1,0.141,0.141,0.5,0.5
-0.030787,0.22917,-2.1656e-05,1,0.142,0.142,0.5,0.5
-0.030932,0.22867,-1.9224e-05,1,0.143,0.143,0.5,0.5
-0.031078,0.22817,-1.6792e-05,1,0.144,0.144,0.5,0.5
-0.031224,0.22766,-1.436e-05,1,0.145,0.145,0.5,0.5
-0.03137,0.22716,-1.1928e-05,1,0.146,0.146,0.5,0.5
-0.031516,0.22666,-9.496e-06,1,0.147,0.147,0.5,0.5
-0.031662,0.22616,-7.064e-06,1,0.148,0.148,0.5,0.5
-0.031808,0.22566,-4.632e-06,1,0.149,0.149,0.5,0.5
-0.031953,0.22516,-2.2e-06,1,0.15,0.15,0.5,0.5
-0.032099,0.22466,2.3198e-07,1,0.151,0.151,0.5,0.5
-0.032245,0.22416,2.664e-06,1,0.152,0.152,0.5,0.5
-0.032391,0.22366,5.096e-06,1,0.153,0.153,0.5,0.5
-0.032537,0.22316,7.528e-06,1,0.154,0.154,0.5,0.5
-0.032683,0.22266,9.96e-06,1,0.155,0.155,0.5,0.5
-0.032829,0.22216,1.2392e-05,1,0.156,0.156,0.5,0.5
-0.033019,0.22158,-1.7192e-05,1,0.157,0.157,0.5,0.5
-0.033117,0.22097,-1.7448e-05,1,0.158,0.158,0.5,0.5
-0.033215,0.22035,-1.7704e-05,1,0.159,0.159,0.5,0.5
-0.033313,0.21974,-1.796e-05,1,0.16,0.16,0.5,0.5
-0.033411,0.21912,-1.8216e-05,1,0.161,0.161,0.5,0.5
-0.03351,0.21851,-1.8472e-05,1,0.162,0.162,0.5,0.5
-0.033608,0.21789,-1.8728e-05,1,0.163,0.163,0.5,0.5
-0.033706,0.21728,-1.8984e-05,1,0.164,0.164,0.5,0.5
-0.033804,0.21666,-1.924e-05,1,0.165,0.165,0.5,0.5
-0.033902,0.21605,-1.9496e-05,1,0.166,0.166,0.5,0.5
-0.034,0.21543,-1.9752e-05,1,0.167,0.167,0.5,0.5
-0.034099,0.21482,-2.0008e-05,1,0.168,0.168,0.5,0.5
-0.034197,0.2142,-2.0264e-05,1,0.169,0.169,0.5,0.5
-0.034295,0.21358,-2.052e-05,1,0.17,0.17,0.5,0.5
-0.034393,0.21297,-2.0776e-05,1,0.171,0.171,0.5,0.5
-0.034483,0.21235,-2.0888e-05,1,0.172,0.172,0.5,0.5
-0.034514,0.21167,-1.9992e-05,1,0.173,0.173,0.5,0.5
-0.034545,0.21099,-1.9096e-05,1,0.174,0.174,0.5,0.5
-0.034576,0.21031,-1.82e-05,1,0.175,0.175,0.5,0.5
-0.034607,0.20963,-1.7304e-05,1,0.176,0.176,0.5,0.5
-0.034638,0.20895,-1.6408e-05,1,0.177,0.177,0.5,0.5
-0.034669,0.20827,-1.5512e-05,1,0.178,0.178,0.5,0.5
-0.0347,0.20759,-1.4616e-05,1,0.179,0.179,0.5,0.5
-0.034731,0.20691,-1.372e-05,1,0.18,0.18,0.5,0.5
-0.034762,0.20623,-1.2824e-05,1,0.181,0.181,0.5,0.5
-0.034793,0.20555,-1.1928e-05,1,0.182,0.182,0.5,0.5
-0.034824,0.20487,-1.1032e-05,1,0.183,0.183,0.5,0.5
-0.034855,0.20419,-1.0136e-05,1,0.184,0.184,0.5,0.5
-0.034886,0.20351,-9.24e-06,1,0.185,0.185,0.5,0.5
-0.034917,0.20283,-8.344e-06,1,0.186,0.186,0.5,0.5
-0.034948,0.20215,-7.448e-06,1,0.187,0.187,0.5,0.5
-0.035063,0.20147,-2.7552e-05,1,0.188,0.188,0.5,0.5
-0.035052,0.20076,-2.6656e-05,1,0.189,0.189,0.5,0.5
-0.03504,0.20005,-2.576e-05,1,0.19,0.19,0.5,0.5
-0.035028,0.19934,-2.4864e-05,1,0.191,0.191,0.5,0.5
-0.035017,0.19863,-2.3968e-05,1,0.192,0.192,0.5,0.5
-0.035005,0.19792,-2.3072e-05,1,0.193,0.193,0.5,0.5
-0.034993,0.19721,-2.2176e-05,1,0.194,0.194,0.5,0.5
-0.034982,0.1965,-2.128e-05,1,0.195,0.195,0.5,0.5
-0.03497,0.19579,-2.0384e-05,1,0.196,0.196,0.5,0.5
-0.034958,0.19508,-1.9488e-05,1,0.197,0.197,0.5,0.5
-0.034947,0.19437,-1.8592e-05,1,0.198,0.198,0.5,0.5
-0.034935,0.19366,-1.7696e-05,1,0.199,0.199,0.5,0.5
-0.034923,0.19295,-1.68e-05,1,0.2,0.2,0.5,0.5
-0.034912,0.19223,-1.5904e-05,1,0.201,0.201,0.5,0.5
-0.0349,0.19152,-1.5008e-05,1,0.202,0.202,0.5,0.5
-0.034888,0.19081,-1.4112e-05,1,0.203,0.203,0.5,0.5
-0.034829,0.1901,-1.4672e-05,1,0.204,0.204,0.5,0.5
-0.034762,0.18938,-1.544e-05,1,0.205,0.205,0.5,0.5
-0.034695,0.18866,-1.6208e-05,1,0.206,0.206,0.5,0.5
-0.034629,0.18795,-1.6976e-05,1,0.207,0.207,0.5,0.5
-0.034562,0.18723,-1.7744e-05,1,0.208,0.208,0.5,0.5
-0.034495,0.18651,-1.8512e-05,1,0.209,0.209,0.5,0.5
-0.034429,0.18579,-1.928e-05,1,0.21,0.21,0.5,0.5
-0.034362,0.18508,-2.0048e-05,1,0.211,0.211,0.5,0.5
-0.034295,0.18436,-2.0816e-05,1,0.212,0.212,0.5,0.5
-0.034228,0.18364,-2.1584e-05,1,0.213,0.213,0.5,0.5
-0.034162,0.18293,-2.2352e-05,1,0.214,0.214,0.5,0.5
-0.034095,0.18221,-2.312e-05,1,0.215,0.215,0.5,0.5
-0.034028,0.18149,-2.3888e-05,1,0.216,0.216,0.5,0.5
-0.033962,0.18077,-2.4656e-05,1,0.217,0.217,0.5,0.5
-0.033895,0.18006,-2.5424e-05,1,0.218,0.218,0.5,0.5
-0.033928,0.17935,-3.4552e-05,1,0.219,0.219,0.5,0.5
-0.033827,0.17865,-3.276e-05,1,0.22,0.22,0.5,0.5
-0.033727,0.17795,-3.0968e-05,1,0.221,0.221,0.5,0.5
-0.033626,0.17725,-2.9176e-05,1,0.222,0.222,0.5,0.5
-0.033525,0.17654,-2.7384e-05,1,0.223,0.223,0.5,0.5
-0.033425,0.17584,-2.5592e-05,1,0.224,0.224,0.5,0.5
-0.033324,0.17514,-2.38e-05,1,0.225,0.225,0.5,0.5
-0.033224,0.17444,-2.2008e-05,1,0.226,0.226,0.5,0.5
-0.033123,0.17374,-2.0216e-05,1,0.227,0.227,0.5,0.5
-0.033022,0.17304,-1.8424e-05,1,0.228,0.228,0.5,0.5
-0.032922,0.17234,-1.6632e-05,1,0.229,0.229,0.5,0.5
-0.032821,0.17164,-1.484e-05,1,0.23,0.23,0.5,0.5
-0.032721,0.17093,-1.3048e-05,1,0.231,0.231,0.5,0.5
-0.03262,0.17023,-1.1256e-05,1,0.232,0.232,0.5,0.5
-0.032519,0.16953,-9.464e-06,1,0.233,0.233,0.5,0.5
-0.032419,0.16883,-7.672e-06,1,0.234,0.234,0.5,0.5
-0.032294,0.16814,-8.28e-06,1,0.235,0.235,0.5,0.5
-0.032155,0.16746,-1.0328e-05,1,0.236,0.236,0.5,0.5
-0.032016,0.16678,-1.2376e-05,1,0.237,0.237,0.5,0.5
-0.031877,0.1661,-1.4424e-05,1,0.238,0.238,0.5,0.5
-0.031738,0.16542,-1.6472e-05,1,0.239,0.239,0.5,0.5
-0.031599,0.16474,-1.852e-05,1,0.24,0.24,0.5,0.5
-0.03146,0.16406,-2.0568e-05,1,0.241,0.241,0.5,0.5
-0.031321,0.16338,-2.2616e-05,1,0.242,0.242,0.5,0.5
-0.031182,0.1627,-2.4664e-05,1,0.243,0.243,0.5,0.5
-0.031043,0.16202,-2.6712e-05,1,0.244,0.244,0.5,0.5
-0.030904,0.16134,-2.876e-05,1,0.245,0.245,0.5,0.5
-0.030765,0.16066,-3.0808e-05,1,0.246,0.246,0.5,0.5
-0.030626,0.15998,-3.2856e-05,1,0.247,0.247,0.5,0.5
-0.030487,0.1593,-3.4904e-05,1,0.248,0.248,0.5,0.5
-0.030348,0.15862,-3.6952e-05,1,0.249,0.249,0.5,0.5
-0.030209,0.15794,-3.9e-05,1,0.25,0.25,0.5,0.5
-0.030146,0.15729,-3.376e-05,1,0.251,0.251,0.5,0.5
-0.029983,0.15664,-3.152e-05,1,0.252,0.252,0.5,0.5
-0.02982,0.156,-2.928e-05,1,0.253,0.253,0.5,0.5
-0.029657,0.15535,-2.704e-05,1,0.254,0.254,0.5,0.5
-0.029495,0.1547,-2.48e-05,1,0.255,0.255,0.5,0.5
-0.029332,0.15406,-2.256e-05,1,0.256,0.256,0.5,0.5
-0.029169,0.15341,-2.032e-05,1,0.257,0.257,0.5,0.5
-0.029006,0.15277,-1.808e-05,1,0.258,0.258,0.5,0.5
-0.028843,0.15212,-1.584e-05,1,0.259,0.259,0.5,0.5
-0.02868,0.15147,-1.36e-05,1,0.26,0.26,0.5,0.5
-0.028517,0.15083,-1.136e-05,1,0.261,0.261,0.5,0.5
-0.028354,0.15018,-9.12e-06,1,0.262,0.262,0.5,0.5
-0.028192,0.14953,-6.88e-06,1,0.263,0.263,0.5,0.5
-0.028029,0.14889,-4.64e-06,1,0.264,0.264,0.5,0.5
-0.027866,0.14824,-2.4e-06,1,0.265,0.265,0.5,0.5
-0.027695,0.14761,-2.032e-06,1,0.266,0.266,0.5,0.5
-0.027511,0.14699,-4.784e-06,1,0.267,0.267,0.5,0.5
-0.027327,0.14637,-7.536e-06,1,0.268,0.268,0.5,0.5
-0.027143,0.14576,-1.0288e-05,1,0.269,0.269,0.5,0.5
-0.026959,0.14514,-1.304e-05,1,0.27,0.27,0.5,0.5
-0.026775,0.14452,-1.5792e-05,1,0.271,0.271,0.5,0.5
-0.026591,0.14391,-1.8544e-05,1,0.272,0.272,0.5,0.5
-0.026407,0.14329,-2.1296e-05,1,0.273,0.273,0.5,0.5
-0.026224,0.14267,-2.4048e-05,1,0.274,0.274,0.5,0.5
-0.02604,0.14206,-2.68e-05,1,0.275,0.275,0.5,0.5
-0.025856,0.14144,-2.9552e-05,1,0.276,0.276,0.5,0.5
-0.025672,0.14082,-3.2304e-05,1,0.277,0.277,0.5,0.5
-0.025488,0.14021,-3.5056e-05,1,0.278,0.278,0.5,0.5
-0.025304,0.13959,-3.7808e-05,1,0.279,0.279,0.5,0.5
-0.02512,0.13897,-4.056e-05,1,0.28,0.28,0.5,0.5
-0.024936,0.13836,-4.3312e-05,1,0.281,0.281,0.5,0.5
-0.024831,0.13775,-2.7464e-05,1,0.282,0.282,0.5,0.5
-0.024633,0.13717,-2.5416e-05,1,0.283,0.283,0.5,0.5
-0.024436,0.13659,-2.3368e-05,1,0.284,0.284,0.5,0.5
-0.024238,0.136,-2.132e-05,1,0.285,0.285,0.5,0.5
-0.024041,0.13542,-1.9272e-05,1,0.286,0.286,0.5,0.5
-0.023843,0.13484,-1.7224e-05,1,0.287,0.287,0.5,0.5
-0.023646,0.13426,-1.5176e-05,1,0.288,0.288,0.5,0.5
-0.023448,0.13368,-1.3128e-05,1,0.289,0.289,0.5,0.5
-0.023251,0.1331,-1.108e-05,1,0.29,0.29,0.5,0.5
-0.023053,0.13251,-9.032e-06,1,0.291,0.291,0.5,0.5
-0.022856,0.13193,-6.984e-06,1,0.292,0.292,0.5,0.5
-0.022658,0.13135,-4.936e-06,1,0.293,0.293,0.5,0.5
-0.022461,0.13077,-2.888e-06,1,0.294,0.294,0.5,0.5
-0.022263,0.13019,-8.4003e-07,1,0.295,0.295,0.5,0.5
-0.022066,0.12961,1.208e-06,1,0.296,0.296,0.5,0.5
-0.021868,0.12903,2.64e-06,1,0.297,0.297,0.5,0.5
-0.021664,0.12848,-2.4002e-07,1,0.298,0.298,0.5,0.5
-0.021461,0.12792,-3.12e-06,1,0.299,0.299,0.5,0.5
-0.021258,0.12737,-6e-06,1,0.3,0.3,0.5,0.5
-0.021054,0.12682,-8.88e-06,1,0.301,0.301,0.5,0.5
-0.020851,0.12626,-1.176e-05,1,0.302,0.302,0.5,0.5
-0.020648,0.12571,-1.464e-05,1,0.303,0.303,0.5,0.5
-0.020444,0.12516,-1.752e-05,1,0.304,0.304,0.5,0.5
-0.020241,0.1246,-2.04e-05,1,0.305,0.305,0.5,0.5
-0.020038,0.12405,-2.328e-05,1,0.306,0.306,0.5,0.5
-0.019834,0.1235,-2.616e-05,1,0.307,0.307,0.5,0.5
-0.019631,0.12294,-2.904e-05,1,0.308,0.308,0.5,0.5
-0.019428,0.12239,-3.192e-05,1,0.309,0.309,0.5,0.5
-0.019224,0.12184,-3.48e-05,1,0.31,0.31,0.5,0.5
-0.019021,0.12128,-3.768e-05,1,0.311,0.311,0.5,0.5
-0.018818,0.12073,-4.056e-05,1,0.312,0.312,0.5,0.5
-0.018691,0.12017,-1.536e-05,1,0.313,0.313,0.5,0.5
-0.018484,0.11964,-1.408e-05,1,0.314,0.314,0.5,0.5
-0.018277,0.11912,-1.28e-05,1,0.315,0.315,0.5,0.5
-0.018069,0.1186,-1.152e-05,1,0.316,0.316,0.5,0.5
-0.017862,0.11807,-1.024e-05,1,0.317,0.317,0.5,0.5
-0.017655,0.11755,-8.96e-06,1,0.318,0.318,0.5,0.5
-0.017447,0.11703,-7.68e-06,1,0.319,0.319,0.5,0.5
-0.01724,0.1165,-6.4e-06,1,0.32,0.32,0.5,0.5
-0.017032,0.11598,-5.12e-06,1,0.321,0.321,0.5,0.5
-0.016825,0.11546,-3.84e-06,1,0.322,0.322,0.5,0.5
-0.016618,0.11494,-2.56e-06,1,0.323,0.323,0.5,0.5
-0.01641,0.11441,-1.28e-06,1,0.324,0.324,0.5,0.5
-0.016203,0.11389,-1.5259e-11,1,0.325,0.325,0.5,0.5
-0.015996,0.11337,1.28e-06,1,0.326,0.326,0.5,0.5
-0.015788,0.11284,2.56e-06,1,0.327,0.327,0.5,0.5
-0.015581,0.11232,3.84e-06,1,0.328,0.328,0.5,0.5
-0.015378,0.11182,1.76e-06,1,0.329,0.329,0.5,0.5
-0.015177,0.11132,-8.0003e-07,1,0.33,0.33,0.5,0.5
-0.014975,0.11082,-3.36e-06,1,0.331,0.331,0.5,0.5
-0.014773,0.11032,-5.92e-06,1,0.332,0.332,0.5,0.5
-0.014572,0.10982,-8.48e-06,1,0.333,0.333,0.5,0.5
-0.01437,0.10932,-1.104e-05,1,0.334,0.334,0.5,0.5
-0.014168,0.10882,-1.36e-05,1,0.335,0.335,0.5,0.5
-0.013966,0.10832,-1.616e-05,1,0.336,0.336,0.5,0.5
-0.013765,0.10782,-1.872e-05,1,0.337,0.337,0.5,0.5
-0.013563,0.10732,-2.128e-05,1,0.338,0.338,0.5,0.5
-0.013361,0.10682,-2.384e-05,1,0.339,0.339,0.5,0.5
-0.013159,0.10632,-2.64e-05,1,0.34,0.34,0.5,0.5
-0.012958,0.10582,-2.896e-05,1,0.341,0.341,0.5,0.5
-0.012756,0.10532,-3.152e-05,1,0.342,0.342,0.5,0.5
-0.012554,0.10482,-3.408e-05,1,0.343,0.343,0.5,0.5
-0.012426,0.10429,-2.872e-06,1,0.344,0.344,0.5,0.5
-0.012228,0.10382,-2.36e-06,1,0.345,0.345,0.5,0.5
-0.01203,0.10334,-1.848e-06,1,0.346,0.346,0.5,0.5
-0.011832,0.10286,-1.336e-06,1,0.347,0.347,0.5,0.5
-0.011635,0.10239,-8.2401e-07,1,0.348,0.348,0.5,0.5
-0.011437,0.10191,-3.12e-07,1,0.349,0.349,0.5,0.5
-0.011239,0.10143,2e-07,1,0.35,0.35,0.5,0.5
-0.011042,0.10096,7.1201e-07,1,0.351,0.351,0.5,0.5
-0.010844,0.10048,1.224e-06,1,0.352,0.352,0.5,0.5
-0.010646,0.1,1.736e-06,1,0.353,0.353,0.5,0.5
-0.010449,0.099526,2.248e-06,1,0.354,0.354,0.5,0.5
-0.010251,0.09905,2.76e-06,1,0.355,0.355,0.5,0.5
-0.010053,0.098573,3.272e-06,1,0.356,0.356,0.5,0.5
-0.0098555,0.098097,3.784e-06,1,0.357,0.357,0.5,0.5
-0.0096578,0.09762,4.296e-06,1,0.358,0.358,0.5,0.5
-0.0094601,0.097144,4.808e-06,1,0.359,0.359,0.5,0.5
-0.0092706,0.096678,3.6e-06,1,0.36,0.36,0.5,0.5
-0.009086,0.09622,1.36e-06,1,0.361,0.361,0.5,0.5
-0.0089013,0.095761,-8.7997e-07,1,0.362,0.362,0.5,0.5
-0.0087167,0.095302,-3.12e-06,1,0.363,0.363,0.5,0.5
-0.008532,0.094844,-5.36e-06,1,0.364,0.364,0.5,0.5
-0.0083474,0.094385,-7.6e-06,1,0.365,0.365,0.5,0.5
-0.0081628,0.093926,-9.84e-06,1,0.366,0.366,0.5,0.5
-0.0079781,0.093467,-1.208e-05,1,0.367,0.367,0.5,0.5
-0.0077935,0.093009,-1.432e-05,1,0.368,0.368,0.5,0.5
-0.0076088,0.09255,-1.656e-05,1,0.369,0.369,0.5,0.5
-0.0074242,0.092091,-1.88e-05,1,0.37,0.37,0.5,0.5
-0.0072396,0.091633,-2.104e-05,1,0.371,0.371,0.5,0.5
-0.0070549,0.091174,-2.328e-05,1,0.372,0.372,0.5,0.5
-0.0068703,0.090715,-2.552e-05,1,0.373,0.373,0.5,0.5
-0.0066856,0.090257,-2.776e-05,1,0.374,0.374,0.5,0.5
-0.006501,0.089798,-3e-05,1,0.375,0.375,0.5,0.5
-0.0063904,0.089319,8.744e-06,1,0.376,0.376,0.5,0.5
-0.0062158,0.088878,8.488e-06,1,0.377,0.377,0.5,0.5
-0.0060412,0.088436,8.232e-06,1,0.378,0.378,0.5,0.5
-0.0058666,0.087994,7.976e-06,1,0.379,0.379,0.5,0.5
-0.005692,0.087553,7.72e-06,1,0.38,0.38,0.5,0.5
-0.0055174,0.087111,7.464e-06,1,0.381,0.381,0.5,0.5
-0.0053429,0.086669,7.208e-06,1,0.382,0.382,0.5,0.5
-0.0051683,0.086228,6.952e-06,1,0.383,0.383,0.5,0.5
-0.0049937,0.085786,6.696e-06,1,0.384,0.384,0.5,0.5
-0.0048191,0.085344,6.44e-06,1,0.385,0.385,0.5,0.5
-0.0046445,0.084903,6.184e-06,1,0.386,0.386,0.5,0.5
-0.0044699,0.084461,5.928e-06,1,0.387,0.387,0.5,0.5
-0.0042953,0.084019,5.672e-06,1,0.388,0.388,0.5,0.5
-0.0041207,0.083578,5.416e-06,1,0.389,0.389,0.5,0.5
-0.0039461,0.083136,5.16e-06,1,0.39,0.39,0.5,0.5
-0.0037778,0.082699,4.328e-06,1,0.391,0.391,0.5,0.5
-0.00362,0.082271,2.536e-06,1,0.392,0.392,0.5,0.5
-0.0034622,0.081843,7.4399e-07,1,0.393,0.393,0.5,0.5
-0.0033043,0.081414,-1.048e-06,1,0.394,0.394,0.5,0.5
-0.0031465,0.080986,-2.84e-06,1,0.395,0.395,0.5,0.5
-0.0029887,0.080557,-4.632e-06,1,0.396,0.396,0.5,0.5
-0.0028309,0.080129,-6.424e-06,1,0.397,0.397,0.5,0.5
-0.002673,0.0797,-8.216e-06,1,0.398,0.398,0.5,0.5
-0.0025152,0.079272,-1.0008e-05,1,0.399,0.399,0.5,0.5
-0.0023574,0.078844,-1.18e-05,1,0.4,0.4,0.5,0.5
-0.0021996,0.078415,-1.3592e-05,1,0.401,0.401,0.5,0.5
-0.0020418,0.077987,-1.5384e-05,1,0.402,0.402,0.5,0.5
-0.0018839,0.077558,-1.7176e-05,1,0.403,0.403,0.5,0.5
-0.0017261,0.07713,-1.8968e-05,1,0.404,0.404,0.5,0.5
-0.0015683,0.076702,-2.076e-05,1,0.405,0.405,0.5,0.5
-0.0014105,0.076273,-2.2552e-05,1,0.406,0.406,0.5,0.5
-0.0013211,0.075814,1.6376e-05,1,0.407,0.407,0.5,0.5
-0.0011772,0.075397,1.5544e-05,1,0.408,0.408,0.5,0.5
-0.0010334,0.07498,1.4712e-05,1,0.409,0.409,0.5,0.5
-0.00088948,0.074564,1.388e-05,1,0.41,0.41,0.5,0.5
-0.00074561,0.074147,1.3048e-05,1,0.411,0.411,0.5,0.5
-0.00060174,0.073731,1.2216e-05,1,0.412,0.412,0.5,0.5
-0.00045787,0.073314,1.1384e-05,1,0.413,0.413,0.5,0.5
-0.00031399,0.072898,1.0552e-05,1,0.414,0.414,0.5,0.5
-0.00017012,0.072481,9.72e-06,1,0.415,0.415,0.5,0.5
-2.6247e-05,0.072064,8.888e-06,1,0.416,0.416,0.5,0.5
0.00011762,0.071648,8.056e-06,1,0.417,0.417,0.5,0.5
0.0002615,0.071231,7.224e-06,1,0.418,0.418,0.5,0.5
0.00040537,0.070815,6.392e-06,1,0.419,0.419,0.5,0.5
0.00054924,0.070398,5.56e-06,1,0.42,0.42,0.5,0.5
0.00069311,0.069982,4.728e-06,1,0.421,0.421,0.5,0.5
0.00083475,0.069566,3.832e-06,1,0.422,0.422,0.5,0.5
0.00096077,0.069159,2.488e-06,1,0.423,0.423,0.5,0.5
0.0010868,0.068752,1.144e-06,1,0.424,0.424,0.5,0.5
0.0012128,0.068345,-2.0002e-07,1,0.425,0.425,0.5,0.5
0.0013388,0.067937,-1.544e-06,1,0.426,0.426,0.5,0.5
0.0014648,0.06753,-2.888e-06,1,0.427,0.427,0.5,0.5
0.0015908,0.067123,-4.232e-06,1,0.428,0.428,0.5,0.5
0.0017169,0.066716,-5.576e-06,1,0.429,0.429,0.5,0.5
0.0018429,0.066309,-6.92e-06,1,0.43,0.43,0.5,0.5
0.0019689,0.065902,-8.264e-06,1,0.431,0.431,0.5,0.5
0.0020949,0.065494,-9.608e-06,1,0.432,0.432,0.5,0.5
0.0022209,0.065087,-1.0952e-05,1,0.433,0.433,0.5,0.5
0.0023469,0.06468,-1.2296e-05,1,0.434,0.434,0.5,0.5
0.002473,0.064273,-1.364e-05,1,0.435,0.435,0.5,0.5
0.002599,0.063866,-1.4984e-05,1,0.436,0.436,0.5,0.5
0.002725,0.063459,-1.6328e-05,1,0.437,0.437,0.5,0.5
0.002796,0.063018,2.0456e-05,1,0.438,0.438,0.5,0.5
0.002906,0.062619,1.9368e-05,1,0.439,0.439,0.5,0.5
0.003016,0.06222,1.828e-05,1,0.44,0.44,0.5,0.5
0.0031261,0.061821,1.7192e-05,1,0.441,0.441,0.5,0.5
0.0032361,0.061421,1.6104e-05,1,0.442,0.442,0.5,0.5
0.0033461,0.061022,1.5016e-05,1,0.443,0.443,0.5,0.5
0.0034561,0.060623,1.3928e-05,1,0.444,0.444,0.5,0.5
0.0035661,0.060224,1.284e-05,1,0.445,0.445,0.5,0.5
0.0036761,0.059825,1.1752e-05,1,0.446,0.446,0.5,0.5
0.0037862,0.059425,1.0664e-05,1,0.447,0.447,0.5,0.5
0.0038962,0.059026,9.576e-06,1,0.448,0.448,0.5,0.5
0.0040062,0.058627,8.488e-06,1,0.449,0.449,0.5,0.5
0.0041162,0.058228,7.4e-06,1,0.45,0.45,0.5,0.5
0.0042262,0.057828,6.312e-06,1,0.451,0.451,0.5,0.5
0.0043362,0.057429,5.224e-06,1,0.452,0.452,0.5,0.5
0.0044462,0.05703,4.136e-06,1,0.453,0.453,0.5,0.5
0.0045413,0.056636,3.104e-06,1,0.454,0.454,0.5,0.5
0.0046341,0.056243,2.08e-06,1,0.455,0.455,0.5,0.5
0.004727,0.05585,1.056e-06,1,0.456,0.456,0.5,0.5
0.0048198,0.055458,3.2013e-08,1,0.457,0.457,0.5,0.5
0.0049127,0.055065,-9.92e-07,1,0.458,0.458,0.5,0.5
0.0050056,0.054672,-2.016e-06,1,0.459,0.459,0.5,0.5
0.0050984,0.054279,-3.04e-06,1,0.46,0.46,0.5,0.5
0.0051913,0.053886,-4.064e-06,1,0.461,0.461,0.5,0.5
0.0052842,0.053493,-5.088e-06,1,0.462,0.462,0.5,0.5
0.005377,0.0531,-6.112e-06,1,0.463,0.463,0.5,0.5
0.0054699,0.052707,-7.136e-06,1,0.464,0.464,0.5,0.5
0.0055628,0.052314,-8.16e-06,1,0.465,0.465,0.5,0.5
0.0056556,0.051921,-9.184e-06,1,0.466,0.466,0.5,0.5
0.0057485,0.051529,-1.0208e-05,1,0.467,0.467,0.5,0.5
0.0058414,0.051136,-1.1232e-05,1,0.468,0.468,0.5,0.5
0.0058971,0.050711,2.0728e-05,1,0.469,0.469,0.5,0.5
0.0059734,0.050323,1.964e-05,1,0.47,0.47,0.5,0.5
0.0060496,0.049935,1.8552e-05,1,0.471,0.471,0.5,0.5
0.0061259,0.049548,1.7464e-05,1,0.472,0.472,0.5,0.5
0.0062022,0.04916,1.6376e-05,1,0.473,0.473,0.5,0.5
0.0062785,0.048772,1.5288e-05,1,0.474,0.474,0.5,0.5
0.0063548,0.048384,1.42e-05,1,0.475,0.475,0.5,0.5
0.0064311,0.047996,1.3112e-05,1,0.476,0.476,0.5,0.5
0.0065074,0.047608,1.2024e-05,1,0.477,0.477,0.5,0.5
0.0065837,0.04722,1.0936e-05,1,0.478,0.478,0.5,0.5
0.00666,0.046833,9.848e-06,1,0.479,0.479,0.5,0.5
0.0067362,0.046445,8.76e-06,1,0.48,0.48,0.5,0.5
0.0068125,0.046057,7.672e-06,1,0.481,0.481,0.5,0.5
0.0068888,0.045669,6.584e-06,1,0.482,0.482,0.5,0.5
0.0069651,0.045281,5.496e-06,1,0.483,0.483,0.5,0.5
0.0070414,0.044893,4.408e-06,1,0.484,0.484,0.5,0.5
0.0071078,0.044508,3.6e-06,1,0.485,0.485,0.5,0.5
0.0071684,0.044124,2.96e-06,1,0.486,0.486,0.5,0.5
0.0072289,0.04374,2.32e-06,1,0.487,0.487,0.5,0.5
0.0072895,0.043356,1.68e-06,1,0.488,0.488,0.5,0.5
0.00735,0.042972,1.04e-06,1,0.489,0.489,0.5,0.5
0.0074106,0.042588,3.9999e-07,1,0.49,0.49,0.5,0.5
0.0074711,0.042204,-2.4e-07,1,0.491,0.491,0.5,0.5
0.0075316,0.04182,-8.8001e-07,1,0.492,0.492,0.5,0.5
0.0075922,0.041435,-1.52e-06,1,0.493,0.493,0.5,0.5
0.0076527,0.041051,-2.16e-06,1,0.494,0.494,0.5,0.5
0.0077133,0.040667,-2.8e-06,1,0.495,0.495,0.5,0.5
0.0077738,0.040283,-3.44e-06,1,0.496,0.496,0.5,0.5
0.0078344,0.039899,-4.08e-06,1,0.497,0.497,0.5,0.5
0.0078949,0.039515,-4.72e-06,1,0.498,0.498,0.5,0.5
0.0079555,0.039131,-5.36e-06,1,0.499,0.499,0.5,0.5
0.008016,0.038747,-6e-06,1,0.5,0.5,0.5,0.5
0.0080406,0.038335,1.804e-05,1,0.501,0.501,0.5,0.5
0.0080852,0.037953,1.708e-05,1,0.502,0.502,0.5,0.5
0.0081298,0.037571,1.612e-05,1,0.503,0.503,0.5,0.5
0.0081744,0.03719,1.516e-05,1,0.504,0.504,0.5,0.5
0.008219,0.036808,1.42e-05,1,0.505,0.505,0.5,0.5
0.0082636,0.036427,1.324e-05,1,0.506,0.506,0.5,0.5
0.0083083,0.036045,1.228e-05,1,0.507,0.507,0.5,0.5
0.0083529,0.035664,1.132e-05,1,0.508,0.508,0.5,0.5
0.0083975,0.035282,1.036e-05,1,0.509,0.509,0.5,0.5
0.0084421,0.034901,9.4e-06,1,0.51,0.51,0.5,0.5
0.0084867,0.034519,8.44e-06,1,0.511,0.511,0.5,0.5
0.0085313,0.034138,7.48e-06,1,0.512,0.512,0.5,0.5
0.0085759,0.033756,6.52e-06,1,0.513,0.513,0.5,0.5
0.0086205,0.033375,5.56e-06,1,0.514,0.514,0.5,0.5
0.0086651,0.032993,4.6e-06,1,0.515,0.515,0.5,0.5
0.0087045,0.032612,3.856e-06,1,0.516,0.516,0.5,0.5
0.0087351,0.032232,3.472e-06,1,0.517,0.517,0.5,0.5
0.0087657,0.031852,3.088e-06,1,0.518,0.518,0.5,0.5
0.0087962,0.031472,2.704e-06,1,0.519,0.519,0.5,0.5
0.0088268,0.031091,2.32e-06,1,0.52,0.52,0.5,0.5
0.0088574,0.030711,1.936e-06,1,0.521,0.521,0.5,0.5
0.008888,0.030331,1.552e-06,1,0.522,0.522,0.5,0.5
0.0089186,0.02995,1.168e-06,1,0.523,0.523,0.5,0.5
0.0089492,0.02957,7.84e-07,1,0.524,0.524,0.5,0.5
0.0089798,0.02919,4.0001e-07,1,0.525,0.525,0.5,0.5
0.0090104,0.02881,1.5991e-08,1,0.526,0.526,0.5,0.5
0.009041,0.028429,-3.68e-07,1,0.527,0.527,0.5,0.5
0.0090716,0.028049,-7.52e-07,1,0.528,0.528,0.5,0.5
0.0091022,0.027669,-1.136e-06,1,0.529,0.529,0.5,0.5
0.0091328,0.027288,-1.52e-06,1,0.53,0.53,0.5,0.5
0.0091634,0.026908,-1.904e-06,1,0.531,0.531,0.5,0.5
0.0091679,0.0265,1.5424e-05,1,0.532,0.532,0.5,0.5
0.0091837,0.02612,1.4656e-05,1,0.533,0.533,0.5,0.5
0.0091995,0.025739,1.3888e-05,1,0.534,0.534,0.5,0.5
0.0092153,0.025359,1.312e-05,1,0.535,0.535,0.5,0.5
0.0092311,0.024979,1.2352e-05,1,0.536,0.536,0.5,0.5
0.0092469,0.024599,1.1584e-05,1,0.537,0.537,0.5,0.5
0.0092627,0.024218,1.0816e-05,1,0.538,0.538,0.5,0.5
0.0092785,0.023838,1.0048e-05,1,0.539,0.539,0.5,0.5
0.0092943,0.023458,9.28e-06,1,0.54,0.54,0.5,0.5
0.0093101,0.023078,8.512e-06,1,0.541,0.541,0.5,0.5
0.0093259,0.022698,7.744e-06,1,0.542,0.542,0.5,0.5
0.0093417,0.022317,6.976e-06,1,0.543,0.543,0.5,0.5
0.0093576,0.021937,6.208e-06,1,0.544,0.544,0.5,0.5
0.0093734,0.021557,5.44e-06,1,0.545,0.545,0.5,0.5
0.0093892,0.021177,4.672e-06,1,0.546,0.546,0.5,0.5
0.0094034,0.020796,3.984e-06,1,0.547,0.547,0.5,0.5
0.0094065,0.020414,3.856e-06,1,0.548,0.548,0.5,0.5
0.0094095,0.020033,3.728e-06,1,0.549,0.549,0.5,0.5
0.0094126,0.019651,3.6e-06,1,0.55,0.55,0.5,0.5
0.0094157,0.019269,3.472e-06,1,0.551,0.551,0.5,0.5
0.0094187,0.018887,3.344e-06,1,0.552,0.552,0.5,0.5
0.0094218,0.018505,3.216e-06,1,0.553,0.553,0.5,0.5
0.0094249,0.018123,3.088e-06,1,0.554,0.554,0.5,0.5
0.009428,0.017742,2.96e-06,1,0.555,0.555,0.5,0.5
0.009431,0.01736,2.832e-06,1,0.556,0.556,0.5,0.5
0.0094341,0.016978,2.704e-06,1,0.557,0.557,0.5,0.5
0.0094372,0.016596,2.576e-06,1,0.558,0.558,0.5,0.5
0.0094402,0.016214,2.448e-06,1,0.559,0.559,0.5,0.5
0.0094433,0.015833,2.32e-06,1,0.56,0.56,0.5,0.5
0.0094464,0.015451,2.192e-06,1,0.561,0.561,0.5,0.5
0.0094495,0.015069,2.064e-06,1,0.562,0.562,0.5,0.5
0.0094257,0.01466,1.1744e-05,1,0.563,0.563,0.5,0.5
0.0094151,0.014275,1.1232e-05,1,0.564,0.564,0.5,0.5
0.0094044,0.01389,1.072e-05,1,0.565,0.565,0.5,0.5
0.0093938,0.013505,1.0208e-05,1,0.566,0.566,0.5,0.5
0.0093832,0.013121,9.696e-06,1,0.567,0.567,0.5,0.5
0.0093726,0.012736,9.184e-06,1,0.568,0.568,0.5,0.5
0.0093619,0.012351,8.672e-06,1,0.569,0.569,0.5,0.5
0.0093513,0.011966,8.16e-06,1,0.57,0.57,0.5,0.5
0.0093407,0.011581,7.648e-06,1,0.571,0.571,0.5,0.5
0.0093301,0.011197,7.136e-06,1,0.572,0.572,0.5,0.5
0.0093194,0.010812,6.624e-06,1,0.573,0.573,0.5,0.5
0.0093088,0.010427,6.112e-06,1,0.574,0.574,0.5,0.5
0.0092982,0.010042,5.6e-06,1,0.575,0.575,0.5,0.5
0.0092876,0.0096576,5.088e-06,1,0.576,0.576,0.5,0.5
0.009277,0.0092729,4.576e-06,1,0.577,0.577,0.5,0.5
0.0092663,0.0088881,4.064e-06,1,0.578,0.578,0.5,0.5
0.0092455,0.0084985,4e-06,1,0.579,0.579,0.5,0.5
0.0092232,0.0081082,4e-06,1,0.58,0.58,0.5,0.5
0.009201,0.007718,4e-06,1,0.581,0.581,0.5,0.5
0.0091787,0.0073277,4e-06,1,0.582,0.582,0.5,0.5
0.0091564,0.0069374,4e-06,1,0.583,0.583,0.5,0.5
0.0091342,0.0065472,4e-06,1,0.584,0.584,0.5,0.5
0.0091119,0.0061569,4e-06,1,0.585,0.585,0.5,0.5
0.0090896,0.0057666,4e-06,1,0.586,0.586,0.5,0.5
0.0090673,0.0053763,4e-06,1,0.587,0.587,0.5,0.5
0.0090451,0.0049861,4e-06,1,0.588,0.588,0.5,0.5
0.0090228,0.0045958,4e-06,1,0.589,0.589,0.5,0.5
0.0090005,0.0042055,4e-06,1,0.59,0.59,0.5,0.5
0.0089782,0.0038152,4e-06,1,0.591,0.591,0.5,0.5
0.008956,0.003425,4e-06,1,0.592,0.592,0.5,0.5
0.0089337,0.0030347,4e-06,1,0.593,0.593,0.5,0.5
0.008872,0.0026237,7.952e-06,1,0.594,0.594,0.5,0.5
0.0088358,0.0022263,7.76e-06,1,0.595,0.595,0.5,0.5
0.0087996,0.001829,7.568e-06,1,0.596,0.596,0.5,0.5
0.0087635,0.0014317,7.376e-06,1,0.597,0.597,0.5,0.5
0.0087273,0.0010344,7.184e-06,1,0.598,0.598,0.5,0.5
0.0086912,0.00063712,6.992e-06,1,0.599,0.599,0.5,0.5
0.008655,0.00023979,6.8e-06,1,0.6,0.6,0.5,0.5
0.0086188,-0.00015752,6.608e-06,1,0.601,0.601,0.5,0.5
0.0085827,-0.00055482,6.416e-06,1,0.602,0.602,0.5,0.5
0.0085465,-0.00095213,6.224e-06,1,0.603,0.603,0.5,0.5
0.0085104,-0.0013494,6.032e-06,1,0.604,0.604,0.5,0.5
0.0084742,-0.0017468,5.84e-06,1,0.605,0.605,0.5,0.5
0.008438,-0.0021441,5.648e-06,1,0.606,0.606,0.5,0.5
0.0084019,-0.0025414,5.456e-06,1,0.607,0.607,0.5,0.5
0.0083657,-0.0029387,5.264e-06,1,0.608,0.608,0.5,0.5
0.0083296,-0.003336,5.072e-06,1,0.609,0.609,0.5,0.5
0.0082861,-0.0037405,5.04e-06,1,0.61,0.61,0.5,0.5
0.0082382,-0.0041494,5.104e-06,1,0.611,0.611,0.5,0.5
0.0081903,-0.0045582,5.168e-06,1,0.612,0.612,0.5,0.5
0.0081425,-0.004967,5.232e-06,1,0.613,0.613,0.5,0.5
0.0080946,-0.0053759,5.296e-06,1,0.614,0.614,0.5,0.5
0.0080467,-0.0057847,5.36e-06,1,0.615,0.615,0.5,0.5
0.0079988,-0.0061935,5.424e-06,1,0.616,0.616,0.5,0.5
0.007951,-0.0066023,5.488e-06,1,0.617,0.617,0.5,0.5
0.0079031,-0.0070112,5.552e-06,1,0.618,0.618,0.5,0.5
0.0078552,-0.00742,5.616e-06,1,0.619,0.619,0.5,0.5
0.0078074,-0.0078288,5.68e-06,1,0.62,0.62,0.5,0.5
0.0077595,-0.0082377,5.744e-06,1,0.621,0.621,0.5,0.5
0.0077116,-0.0086465,5.808e-06,1,0.622,0.622,0.5,0.5
0.0076637,-0.0090553,5.872e-06,1,0.623,0.623,0.5,0.5
0.0076159,-0.0094642,5.936e-06,1,0.624,0.624,0.5,0.5
0.007568,-0.009873,6e-06,1,0.625,0.625,0.5,0.5
0.0074426,-0.010307,4.128e-06,1,0.626,0.626,0.5,0.5
0.0073792,-0.010729,4.256e-06,1,0.627,0.627,0.5,0.5
0.0073157,-0.01115,4.384e-06,1,0.628,0.628,0.5,0.5
0.0072523,-0.011572,4.512e-06,1,0.629,0.629,0.5,0.5
0.0071889,-0.011993,4.64e-06,1,0.63,0.63,0.5,0.5
0.0071255,-0.012415,4.768e-06,1,0.631,0.631,0.5,0.5
0.007062,-0.012836,4.896e-06,1,0.632,0.632,0.5,0.5
0.0069986,-0.013258,5.024e-06,1,0.633,0.633,0.5,0.5
0.0069352,-0.013679,5.152e-06,1,0.634,0.634,0.5,0.5
0.0068718,-0.0141,5.28e-06,1,0.635,0.635,0.5,0.5
0.0068083,-0.014522,5.408e-06,1,0.636,0.636,0.5,0.5
0.0067449,-0.014943,5.536e-06,1,0.637,0.637,0.5,0.5
0.0066815,-0.015365,5.664e-06,1,0.638,0.638,0.5,0.5
0.0066181,-0.015786,5.792e-06,1,0.639,0.639,0.5,0.5
0.0065546,-0.016208,5.92e-06,1,0.64,0.64,0.5,0.5
0.0064859,-0.016637,6.072e-06,1,0.641,0.641,0.5,0.5
0.0064082,-0.017081,6.264e-06,1,0.642,0.642,0.5,0.5
0.0063305,-0.017524,6.456e-06,1,0.643,0.643,0.5,0.5
0.0062528,-0.017967,6.648e-06,1,0.644,0.644,0.5,0.5
0.0061751,-0.018411,6.84e-06,1,0.645,0.645,0.5,0.5
0.0060974,-0.018854,7.032e-06,1,0.646,0.646,0.5,0.5
0.0060197,-0.019298,7.224e-06,1,0.647,0.647,0.5,0.5
0.005942,-0.019741,7.416e-06,1,0.648,0.648,0.5,0.5
0.0058643,-0.020184,7.608e-06,1,0.649,0.649,0.5,0.5
0.0057866,-0.020628,7.8e-06,1,0.65,0.65,0.5,0.5
0.0057089,-0.021071,7.992e-06,1,0.651,0.651,0.5,0.5
0.0056312,-0.021515,8.184e-06,1,0.652,0.652,0.5,0.5
0.0055535,-0.021958,8.376e-06,1,0.653,0.653,0.5,0.5
0.0054758,-0.022401,8.568e-06,1,0.654,0.654,0.5,0.5
0.0053981,-0.022845,8.76e-06,1,0.655,0.655,0.5,0.5
0.0053204,-0.023288,8.952e-06,1,0.656,0.656,0.5,0.5
0.0051234,-0.023778,1.336e-06,1,0.657,0.657,0.5,0.5
0.0050253,-0.024244,1.784e-06,1,0.658,0.658,0.5,0.5
0.0049272,-0.02471,2.232e-06,1,0.659,0.659,0.5,0.5
0.0048291,-0.025175,2.68e-06,1,0.66,0.66,0.5,0.5
0.004731,-0.025641,3.128e-06,1,0.661,0.661,0.5,0.5
0.0046329,-0.026107,3.576e-06,1,0.662,0.662,0.5,0.5
0.0045347,-0.026573,4.024e-06,1,0.663,0.663,0.5,0.5
0.0044366,-0.027038,4.472e-06,1,0.664,0.664,0.5,0.5
0.0043385,-0.027504,4.92e-06,1,0.665,0.665,0.5,0.5
0.0042404,-0.02797,5.368e-06,1,0.666,0.666,0.5,0.5
0.0041423,-0.028436,5.816e-06,1,0.667,0.667,0.5,0.5
0.0040442,-0.028901,6.264e-06,1,0.668,0.668,0.5,0.5
0.0039461,-0.029367,6.712e-06,1,0.669,0.669,0.5,0.5
0.003848,-0.029833,7.16e-06,1,0.67,0.67,0.5,0.5
0.0037498,-0.030298,7.608e-06,1,0.671,0.671,0.5,0.5
0.0036491,-0.03077,8.024e-06,1,0.672,0.672,0.5,0.5
0.0035299,-0.031278,8.216e-06,1,0.673,0.673,0.5,0.5
0.0034108,-0.031786,8.408e-06,1,0.674,0.674,0.5,0.5
0.0032916,-0.032295,8.6e-06,1,0.675,0.675,0.5,0.5
0.0031724,-0.032803,8.792e-06,1,0.676,0.676,0.5,0.5
0.0030533,-0.033312,8.984e-06,1,0.677,0.677,0.5,0.5
0.0029341,-0.03382,9.176e-06,1,0.678,0.678,0.5,0.5
0.0028149,-0.034328,9.368e-06,1,0.679,0.679,0.5,0.5
0.0026958,-0.034837,9.56e-06,1,0.68,0.68,0.5,0.5
0.0025766,-0.035345,9.752e-06,1,0.681,0.681,0.5,0.5
0.0024574,-0.035854,9.944e-06,1,0.682,0.682,0.5,0.5
0.0023383,-0.036362,1.0136e-05,1,0.683,0.683,0.5,0.5
0.0022191,-0.036871,1.0328e-05,1,0.684,0.684,0.5,0.5
0.0020999,-0.037379,1.052e-05,1,0.685,0.685,0.5,0.5
0.0019808,-0.037887,1.0712e-05,1,0.686,0.686,0.5,0.5
0.0018616,-0.038396,1.0904e-05,1,0.687,0.687,0.5,0.5
0.0015726,-0.038987,2.8801e-07,1,0.688,0.688,0.5,0.5
0.0014219,-0.03954,8.6401e-07,1,0.689,0.689,0.5,0.5
0.0012712,-0.040094,1.44e-06,1,0.69,0.69,0.5,0.5
0.0011205,-0.040648,2.016e-06,1,0.691,0.691,0.5,0.5
0.00096976,-0.041201,2.592e-06,1,0.692,0.692,0.5,0.5
0.00081904,-0.041755,3.168e-06,1,0.693,0.693,0.5,0.5
0.00066832,-0.042308,3.744e-06,1,0.694,0.694,0.5,0.5
0.0005176,-0.042862,4.32e-06,1,0.695,0.695,0.5,0.5
0.00036688,-0.043416,4.896e-06,1,0.696,0.696,0.5,0.5
0.00021616,-0.043969,5.472e-06,1,0.697,0.697,0.5,0.5
6.5438e-05,-0.044523,6.048e-06,1,0.698,0.698,0.5,0.5
-8.528e-05,-0.045076,6.624e-06,1,0.699,0.699,0.5,0.5
-0.000236,-0.04563,7.2e-06,1,0.7,0.7,0.5,0.5
-0.00038672,-0.046184,7.776e-06,1,0.701,0.701,0.5,0.5
-0.00053744,-0.046737,8.352e-06,1,0.702,0.702,0.5,0.5
-0.00068816,-0.047291,8.928e-06,1,0.703,0.703,0.5,0.5
-0.00086957,-0.047919,9.112e-06,1,0.704,0.704,0.5,0.5
-0.0010554,-0.048558,9.24e-06,1,0.705,0.705,0.5,0.5
-0.0012411,-0.049197,9.368e-06,1,0.706,0.706,0.5,0.5
-0.0014269,-0.049836,9.496e-06,1,0.707,0.707,0.5,0.5
-0.0016127,-0.050475,9.624e-06,1,0.708,0.708,0.5,0.5
-0.0017985,-0.051114,9.752e-06,1,0.709,0.709,0.5,0.5
-0.0019843,-0.051753,9.88e-06,1,0.71,0.71,0.5,0.5
-0.0021701,-0.052391,1.0008e-05,1,0.711,0.711,0.5,0.5
-0.0023559,-0.05303,1.0136e-05,1,0.712,0.712,0.5,0.5
-0.0025417,-0.053669,1.0264e-05,1,0.713,0.713,0.5,0.5
-0.0027275,-0.054308,1.0392e-05,1,0.714,0.714,0.5,0.5
-0.0029133,-0.054947,1.052e-05,1,0.715,0.715,0.5,0.5
-0.0030991,-0.055586,1.0648e-05,1,0.716,0.716,0.5,0.5
-0.0032849,-0.056225,1.0776e-05,1,0.717,0.717,0.5,0.5
-0.0034707,-0.056864,1.0904e-05,1,0.718,0.718,0.5,0.5
-0.003857,-0.057575,6.08e-06,1,0.719,0.719,0.5,0.5
-0.0040972,-0.058315,6.4e-06,1,0.72,0.72,0.5,0.5
-0.0043373,-0.059055,6.72e-06,1,0.721,0.721,0.5,0.5
-0.0045774,-0.059794,7.04e-06,1,0.722,0.722,0.5,0.5
-0.0048175,-0.060534,7.36e-06,1,0.723,0.723,0.5,0.5
-0.0050577,-0.061274,7.68e-06,1,0.724,0.724,0.5,0.5
-0.0052978,-0.062014,8e-06,1,0.725,0.725,0.5,0.5
-0.0055379,-0.062753,8.32e-06,1,0.726,0.726,0.5,0.5
-0.0057781,-0.063493,8.64e-06,1,0.727,0.727,0.5,0.5
-0.0060182,-0.064233,8.96e-06,1,0.728,0.728,0.5,0.5
-0.0062583,-0.064973,9.28e-06,1,0.729,0.729,0.5,0.5
-0.0064984,-0.065712,9.6e-06,1,0.73,0.73,0.5,0.5
-0.0067386,-0.066452,9.92e-06,1,0.731,0.731,0.5,0.5
-0.0069787,-0.067192,1.024e-05,1,0.732,0.732,0.5,0.5
-0.0072188,-0.067932,1.056e-05,1,0.733,0.733,0.5,0.5
-0.007459,-0.068672,1.088e-05,1,0.734,0.734,0.5,0.5
-0.0077358,-0.069517,1.096e-05,1,0.735,0.735,0.5,0.5
-0.0080348,-0.070427,1.0896e-05,1,0.736,0.736,0.5,0.5
-0.0083337,-0.071336,1.0832e-05,1,0.737,0.737,0.5,0.5
-0.0086327,-0.072245,1.0768e-05,1,0.738,0.738,0.5,0.5
-0.0089316,-0.073155,1.0704e-05,1,0.739,0.739,0.5,0.5
-0.0092306,-0.074064,1.064e-05,1,0.74,0.74,0.5,0.5
-0.0095295,-0.074973,1.0576e-05,1,0.741,0.741,0.5,0.5
-0.0098284,-0.075882,1.0512e-05,1,0.742,0.742,0.5,0.5
-0.010127,-0.076792,1.0448e-05,1,0.743,0.743,0.5,0.5
-0.010426,-0.077701,1.0384e-05,1,0.744,0.744,0.5,0.5
-0.010725,-0.07861,1.032e-05,1,0.745,0.745,0.5,0.5
-0.011024,-0.07952,1.0256e-05,1,0.746,0.746,0.5,0.5
-0.011323,-0.080429,1.0192e-05,1,0.747,0.747,0.5,0.5
-0.011622,-0.081338,1.0128e-05,1,0.748,0.748,0.5,0.5
-0.011921,-0.082248,1.0064e-05,1,0.749,0.749,0.5,0.5
-0.01222,-0.083157,1e-05,1,0.75,0.75,0.5,0.5
-0.012767,-0.084114,2.136e-05,1,0.751,0.751,0.5,0.5
-0.013158,-0.085248,2.072e-05,1,0.752,0.752,0.5,0.5
-0.013548,-0.086382,2.008e-05,1,0.753,0.753,0.5,0.5
-0.013938,-0.087516,1.944e-05,1,0.754,0.754,0.5,0.5
-0.014328,-0.08865,1.88e-05,1,0.755,0.755,0.5,0.5
-0.014719,-0.089784,1.816e-05,1,0.756,0.756,0.5,0.5
-0.015109,-0.090919,1.752e-05,1,0.757,0.757,0.5,0.5
-0.015499,-0.092053,1.688e-05,1,0.758,0.758,0.5,0.5
-0.015889,-0.093187,1.624e-05,1,0.759,0.759,0.5,0.5
-0.01628,-0.094321,1.56e-05,1,0.76,0.76,0.5,0.5
-0.01667,-0.095455,1.496e-05,1,0.761,0.761,0.5,0.5
-0.01706,-0.096589,1.432e-05,1,0.762,0.762,0.5,0.5
-0.017451,-0.097723,1.368e-05,1,0.763,0.763,0.5,0.5
-0.017841,-0.098857,1.304e-05,1,0.764,0.764,0.5,0.5
-0.018231,-0.099991,1.24e-05,1,0.765,0.765,0.5,0.5
-0.018654,-0.10124,1.1904e-05,1,0.766,0.766,0.5,0.5
-0.019132,-0.10268,1.1648e-05,1,0.767,0.767,0.5,0.5
-0.01961,-0.10412,1.1392e-05,1,0.768,0.768,0.5,0.5
-0.020087,-0.10556,1.1136e-05,1,0.769,0.769,0.5,0.5
-0.020565,-0.10699,1.088e-05,1,0.77,0.77,0.5,0.5
-0.021043,-0.10843,1.0624e-05,1,0.771,0.771,0.5,0.5
-0.021521,-0.10987,1.0368e-05,1,0.772,0.772,0.5,0.5
-0.021998,-0.11131,1.0112e-05,1,0.773,0.773,0.5,0.5
-0.022476,-0.11275,9.856e-06,1,0.774,0.774,0.5,0.5
-0.022954,-0.11419,9.6e-06,1,0.775,0.775,0.5,0.5
-0.023432,-0.11563,9.344e-06,1,0.776,0.776,0.5,0.5
-0.02391,-0.11707,9.088e-06,1,0.777,0.777,0.5,0.5
-0.024387,-0.1185,8.832e-06,1,0.778,0.778,0.5,0.5
-0.024865,-0.11994,8.576e-06,1,0.779,0.779,0.5,0.5
-0.025343,-0.12138,8.32e-06,1,0.78,0.78,0.5,0.5
-0.025821,-0.12282,8.064e-06,1,0.781,0.781,0.5,0.5
-0.02641,-0.12376,3.8512e-05,1,0.782,0.782,0.5,0.5
-0.027012,-0.12563,3.6528e-05,1,0.783,0.783,0.5,0.5
-0.027614,-0.12749,3.4544e-05,1,0.784,0.784,0.5,0.5
-0.028216,-0.12936,3.256e-05,1,0.785,0.785,0.5,0.5
-0.028818,-0.13123,3.0576e-05,1,0.786,0.786,0.5,0.5
-0.02942,-0.1331,2.8592e-05,1,0.787,0.787,0.5,0.5
-0.030022,-0.13497,2.6608e-05,1,0.788,0.788,0.5,0.5
-0.030624,-0.13684,2.4624e-05,1,0.789,0.789,0.5,0.5
-0.031226,-0.1387,2.264e-05,1,0.79,0.79,0.5,0.5
-0.031828,-0.14057,2.0656e-05,1,0.791,0.791,0.5,0.5
-0.03243,-0.14244,1.8672e-05,1,0.792,0.792,0.5,0.5
-0.033032,-0.14431,1.6688e-05,1,0.793,0.793,0.5,0.5
-0.033634,-0.14618,1.4704e-05,1,0.794,0.794,0.5,0.5
-0.034236,-0.14804,1.272e-05,1,0.795,0.795,0.5,0.5
-0.034838,-0.14991,1.0736e-05,1,0.796,0.796,0.5,0.5
-0.035451,-0.15183,9.016e-06,1,0.797,0.797,0.5,0.5
-0.036143,-0.15412,9.144e-06,1,0.798,0.798,0.5,0.5
-0.036834,-0.15641,9.272e-06,1,0.799,0.799,0.5,0.5
-0.037525,-0.1587,9.4e-06,1,0.8,0.8,0.5,0.5
-0.038216,-0.16099,9.528e-06,1,0.801,0.801,0.5,0.5
-0.038908,-0.16328,9.656e-06,1,0.802,0.802,0.5,0.5
-0.039599,-0.16556,9.784e-06,1,0.803,0.803,0.5,0.5
-0.04029,-0.16785,9.912e-06,1,0.804,0.804,0.5,0.5
-0.040982,-0.17014,1.004e-05,1,0.805,0.805,0.5,0.5
-0.041673,-0.17243,1.0168e-05,1,0.806,0.806,0.5,0.5
-0.042364,-0.17472,1.0296e-05,1,0.807,0.807,0.5,0.5
-0.043055,-0.17701,1.0424e-05,1,0.808,0.808,0.5,0.5
-0.043747,-0.17929,1.0552e-05,1,0.809,0.809,0.5,0.5
-0.044438,-0.18158,1.068e-05,1,0.81,0.81,0.5,0.5
-0.045129,-0.18387,1.0808e-05,1,0.811,0.811,0.5,0.5
-0.04582,-0.18616,1.0936e-05,1,0.812,0.812,0.5,0.5
-0.046317,-0.18715,2.82e-05,1,0.813,0.813,0.5,0.5
-0.047093,-0.18999,2.66e-05,1,0.814,0.814,0.5,0.5
-0.04787,-0.19283,2.5e-05,1,0.815,0.815,0.5,0.5
-0.048646,-0.19567,2.34e-05,1,0.816,0.816,0.5,0.5
-0.049422,-0.19851,2.18e-05,1,0.817,0.817,0.5,0.5
-0.050199,-0.20135,2.02e-05,1,0.818,0.818,0.5,0.5
-0.050975,-0.20419,1.86e-05,1,0.819,0.819,0.5,0.5
-0.051751,-0.20702,1.7e-05,1,0.82,0.82,0.5,0.5
-0.052528,-0.20986,1.54e-05,1,0.821,0.821,0.5,0.5
-0.053304,-0.2127,1.38e-05,1,0.822,0.822,0.5,0.5
-0.05408,-0.21554,1.22e-05,1,0.823,0.823,0.5,0.5
-0.054857,-0.21838,1.06e-05,1,0.824,0.824,0.5,0.5
-0.055633,-0.22122,9e-06,1,0.825,0.825,0.5,0.5
-0.056409,-0.22406,7.4e-06,1,0.826,0.826,0.5,0.5
-0.057186,-0.2269,5.8e-06,1,0.827,0.827,0.5,0.5
-0.057962,-0.22974,4.2e-06,1,0.828,0.828,0.5,0.5
-0.058733,-0.2328,5.344e-06,1,0.829,0.829,0.5,0.5
-0.059504,-0.23591,6.88e-06,1,0.83,0.83,0.5,0.5
-0.060274,-0.23901,8.416e-06,1,0.831,0.831,0.5,0.5
-0.061044,-0.24211,9.952e-06,1,0.832,0.832,0.5,0.5
-0.061815,-0.24521,1.1488e-05,1,0.833,0.833,0.5,0.5
-0.062585,-0.24831,1.3024e-05,1,0.834,0.834,0.5,0.5
-0.063356,-0.25141,1.456e-05,1,0.835,0.835,0.5,0.5
-0.064126,-0.25451,1.6096e-05,1,0.836,0.836,0.5,0.5
-0.064897,-0.25761,1.7632e-05,1,0.837,0.837,0.5,0.5
-0.065667,-0.26071,1.9168e-05,1,0.838,0.838,0.5,0.5
-0.066437,-0.26381,2.0704e-05,1,0.839,0.839,0.5,0.5
-0.067208,-0.26691,2.224e-05,1,0.84,0.84,0.5,0.5
-0.067978,-0.27001,2.3776e-05,1,0.841,0.841,0.5,0.5
-0.068749,-0.27311,2.5312e-05,1,0.842,0.842,0.5,0.5
-0.069519,-0.27621,2.6848e-05,1,0.843,0.843,0.5,0.5
-0.069847,-0.2783,-6.856e-06,1,0.844,0.844,0.5,0.5
-0.070504,-0.28156,-6.28e-06,1,0.845,0.845,0.5,0.5
-0.071161,-0.28481,-5.704e-06,1,0.846,0.846,0.5,0.5
-0.071818,-0.28807,-5.128e-06,1,0.847,0.847,0.5,0.5
-0.072475,-0.29133,-4.552e-06,1,0.848,0.848,0.5,0.5
-0.073132,-0.29459,-3.976e-06,1,0.849,0.849,0.5,0.5
-0.073789,-0.29785,-3.4e-06,1,0.85,0.85,0.5,0.5
-0.074446,-0.3011,-2.824e-06,1,0.851,0.851,0.5,0.5
-0.075103,-0.30436,-2.248e-06,1,0.852,0.852,0.5,0.5
-0.07576,-0.30762,-1.672e-06,1,0.853,0.853,0.5,0.5
-0.076417,-0.31088,-1.096e-06,1,0.854,0.854,0.5,0.5
-0.077074,-0.31413,-5.1999e-07,1,0.855,0.855,0.5,0.5
-0.077731,-0.31739,5.6004e-08,1,0.856,0.856,0.5,0.5
-0.078388,-0.32065,6.32e-07,1,0.857,0.857,0.5,0.5
-0.079045,-0.32391,1.208e-06,1,0.858,0.858,0.5,0.5
-0.079702,-0.32717,1.784e-06,1,0.859,0.859,0.5,0.5
-0.080218,-0.33012,3.64e-06,1,0.86,0.86,0.5,0.5
-0.080649,-0.3329,6.264e-06,1,0.861,0.861,0.5,0.5
-0.08108,-0.33568,8.888e-06,1,0.862,0.862,0.5,0.5
-0.081511,-0.33846,1.1512e-05,1,0.863,0.863,0.5,0.5
-0.081943,-0.34124,1.4136e-05,1,0.864,0.864,0.5,0.5
-0.082374,-0.34402,1.676e-05,1,0.865,0.865,0.5,0.5
-0.082805,-0.3468,1.9384e-05,1,0.866,0.866,0.5,0.5
-0.083237,-0.34958,2.2008e-05,1,0.867,0.867,0.5,0.5
-0.083668,-0.35236,2.4632e-05,1,0.868,0.868,0.5,0.5
-0.084099,-0.35514,2.7256e-05,1,0.869,0.869,0.5,0.5
-0.084531,-0.35792,2.988e-05,1,0.87,0.87,0.5,0.5
-0.084962,-0.3607,3.2504e-05,1,0.871,0.871,0.5,0.5
-0.085393,-0.36348,3.5128e-05,1,0.872,0.872,0.5,0.5
-0.085824,-0.36626,3.7752e-05,1,0.873,0.873,0.5,0.5
-0.086256,-0.36904,4.0376e-05,1,0.874,0.874,0.5,0.5
-0.086687,-0.37182,4.3e-05,1,0.875,0.875,0.5,0.5
-0.086579,-0.37506,-2.0208e-05,1,0.876,0.876,0.5,0.5
-0.086615,-0.37694,-1.8416e-05,1,0.877,0.877,0.5,0.5
-0.086652,-0.37881,-1.6624e-05,1,0.878,0.878,0.5,0.5
-0.086688,-0.38068,-1.4832e-05,1,0.879,0.879,0.5,0.5
-0.086724,-0.38255,-1.304e-05,1,0.88,0.88,0.5,0.5
-0.08676,-0.38443,-1.1248e-05,1,0.881,0.881,0.5,0.5
-0.086797,-0.3863,-9.4559e-06,1,0.882,0.882,0.5,0.5
-0.086833,-0.38817,-7.664e-06,1,0.883,0.883,0.5,0.5
-0.086869,-0.39004,-5.872e-06,1,0.884,0.884,0.5,0.5
-0.086905,-0.39192,-4.08e-06,1,0.885,0.885,0.5,0.5
-0.086941,-0.39379,-2.288e-06,1,0.886,0.886,0.5,0.5
-0.086978,-0.39566,-4.9596e-07,1,0.887,0.887,0.5,0.5
-0.087014,-0.39753,1.296e-06,1,0.888,0.888,0.5,0.5
-0.08705,-0.39941,3.088e-06,1,0.889,0.889,0.5,0.5
-0.087086,-0.40128,4.88e-06,1,0.89,0.89,0.5,0.5
-0.086967,-0.40257,6.672e-06,1,0.891,0.891,0.5,0.5
-0.086588,-0.40289,8.464e-06,1,0.892,0.892,0.5,0.5
-0.08621,-0.40321,1.0256e-05,1,0.893,0.893,0.5,0.5
-0.085831,-0.40353,1.2048e-05,1,0.894,0.894,0.5,0.5
-0.085452,-0.40386,1.384e-05,1,0.895,0.895,0.5,0.5
-0.085074,-0.40418,1.5632e-05,1,0.896,0.896,0.5,0.5
-0.084695,-0.4045,1.7424e-05,1,0.897,0.897,0.5,0.5
-0.084316,-0.40482,1.9216e-05,1,0.898,0.898,0.5,0.5
-0.083937,-0.40514,2.1008e-05,1,0.899,0.899,0.5,0.5
-0.083559,-0.40546,2.28e-05,1,0.9,0.9,0.5,0.5
-0.08318,-0.40579,2.4592e-05,1,0.901,0.901,0.5,0.5
-0.082801,-0.40611,2.6384e-05,1,0.902,0.902,0.5,0.5
-0.082423,-0.40643,2.8176e-05,1,0.903,0.903,0.5,0.5
-0.082044,-0.40675,2.9968e-05,1,0.904,0.904,0.5,0.5
-0.081665,-0.40707,3.176e-05,1,0.905,0.905,0.5,0.5
-0.081287,-0.40739,3.3552e-05,1,0.906,0.906,0.5,0.5
-0.080889,-0.40923,-1.704e-05,1,0.907,0.907,0.5,0.5
-0.08008,-0.40767,-1.576e-05,1,0.908,0.908,0.5,0.5
-0.079271,-0.4061,-1.448e-05,1,0.909,0.909,0.5,0.5
-0.078462,-0.40454,-1.32e-05,1,0.91,0.91,0.5,0.5
-0.077653,-0.40298,-1.192e-05,1,0.911,0.911,0.5,0.5
-0.076844,-0.40141,-1.064e-05,1,0.912,0.912,0.5,0.5
-0.076035,-0.39985,-9.36e-06,1,0.913,0.913,0.5,0.5
-0.075226,-0.39829,-8.08e-06,1,0.914,0.914,0.5,0.5
-0.074417,-0.39672,-6.8e-06,1,0.915,0.915,0.5,0.5
-0.073608,-0.39516,-5.52e-06,1,0.916,0.916,0.5,0.5
-0.072799,-0.3936,-4.24e-06,1,0.917,0.917,0.5,0.5
-0.07199,-0.39203,-2.96e-06,1,0.918,0.918,0.5,0.5
-0.071181,-0.39047,-1.68e-06,1,0.919,0.919,0.5,0.5
-0.070372,-0.3889,-3.9998e-07,1,0.92,0.92,0.5,0.5
-0.069563,-0.38734,8.8e-07,1,0.921,0.921,0.5,0.5
-0.068713,-0.38556,2.048e-06,1,0.922,0.922,0.5,0.5
-0.067578,-0.38223,2.432e-06,1,0.923,0.923,0.5,0.5
-0.066443,-0.3789,2.816e-06,1,0.924,0.924,0.5,0.5
-0.065308,-0.37557,3.2e-06,1,0.925,0.925,0.5,0.5
-0.064173,-0.37225,3.584e-06,1,0.926,0.926,0.5,0.5
-0.063038,-0.36892,3.968e-06,1,0.927,0.927,0.5,0.5
-0.061903,-0.36559,4.352e-06,1,0.928,0.928,0.5,0.5
-0.060767,-0.36227,4.736e-06,1,0.929,0.929,0.5,0.5
-0.059632,-0.35894,5.12e-06,1,0.93,0.93,0.5,0.5
-0.058497,-0.35561,5.504e-06,1,0.931,0.931,0.5,0.5
-0.057362,-0.35228,5.888e-06,1,0.932,0.932,0.5,0.5
-0.056227,-0.34896,6.272e-06,1,0.933,0.933,0.5,0.5
-0.055092,-0.34563,6.656e-06,1,0.934,0.934,0.5,0.5
-0.053957,-0.3423,7.04e-06,1,0.935,0.935,0.5,0.5
-0.052822,-0.33897,7.424e-06,1,0.936,0.936,0.5,0.5
-0.051687,-0.33565,7.808e-06,1,0.937,0.937,0.5,0.5
-0.050649,-0.33186,-1.8424e-05,1,0.938,0.938,0.5,0.5
-0.049474,-0.32668,-1.7272e-05,1,0.939,0.939,0.5,0.5
-0.048299,-0.32151,-1.612e-05,1,0.94,0.94,0.5,0.5
-0.047124,-0.31633,-1.4968e-05,1,0.941,0.941,0.5,0.5
-0.045949,-0.31116,-1.3816e-05,1,0.942,0.942,0.5,0.5
-0.044774,-0.30598,-1.2664e-05,1,0.943,0.943,0.5,0.5
-0.043599,-0.30081,-1.1512e-05,1,0.944,0.944,0.5,0.5
-0.042424,-0.29564,-1.036e-05,1,0.945,0.945,0.5,0.5
-0.041249,-0.29046,-9.208e-06,1,0.946,0.946,0.5,0.5
-0.040074,-0.28529,-8.056e-06,1,0.947,0.947,0.5,0.5
-0.038899,-0.28011,-6.904e-06,1,0.948,0.948,0.5,0.5
-0.037725,-0.27494,-5.752e-06,1,0.949,0.949,0.5,0.5
-0.03655,-0.26976,-4.6e-06,1,0.95,0.95,0.5,0.5
-0.035375,-0.26459,-3.448e-06,1,0.951,0.951,0.5,0.5
-0.0342,-0.25941,-2.296e-06,1,0.952,0.952,0.5,0.5
-0.033025,-0.25424,-1.144e-06,1,0.953,0.953,0.5,0.5
-0.031919,-0.24881,-1.504e-06,1,0.954,0.954,0.5,0.5
-0.030823,-0.24334,-2.08e-06,1,0.955,0.955,0.5,0.5
-0.029727,-0.23787,-2.656e-06,1,0.956,0.956,0.5,0.5
-0.028631,-0.2324,-3.232e-06,1,0.957,0.957,0.5,0.5
-0.027535,-0.22693,-3.808e-06,1,0.958,0.958,0.5,0.5
-0.026439,-0.22145,-4.384e-06,1,0.959,0.959,0.5,0.5
-0.025343,-0.21598,-4.96e-06,1,0.96,0.96,0.5,0.5
-0.024246,-0.21051,-5.536e-06,1,0.961,0.961,0.5,0.5
-0.02315,-0.20504,-6.112e-06,1,0.962,0.962,0.5,0.5
-0.022054,-0.19957,-6.688e-06,1,0.963,0.963,0.5,0.5
-0.020958,-0.1941,-7.264e-06,1,0.964,0.964,0.5,0.5
-0.019862,-0.18863,-7.84e-06,1,0.965,0.965,0.5,0.5
-0.018766,-0.18316,-8.416e-06,1,0.966,0.966,0.5,0.5
-0.01767,-0.17769,-8.992e-06,1,0.967,0.967,0.5,0.5
-0.016574,-0.17222,-9.568e-06,1,0.968,0.968,0.5,0.5
-0.015289,-0.1652,-6.936e-06,1,0.969,0.969,0.5,0.5
-0.014535,-0.15949,-6.68e-06,1,0.97,0.97,0.5,0.5
-0.013782,-0.15378,-6.424e-06,1,0.971,0.971,0.5,0.5
-0.013028,-0.14807,-6.168e-06,1,0.972,0.972,0.5,0.5
-0.012275,-0.14236,-5.912e-06,1,0.973,0.973,0.5,0.5
-0.011521,-0.13665,-5.656e-06,1,0.974,0.974,0.5,0.5
-0.010768,-0.13094,-5.4e-06,1,0.975,0.975,0.5,0.5
-0.010014,-0.12523,-5.144e-06,1,0.976,0.976,0.5,0.5
-0.0092609,-0.11952,-4.888e-06,1,0.977,0.977,0.5,0.5
-0.0085074,-0.11381,-4.632e-06,1,0.978,0.978,0.5,0.5
-0.0077539,-0.10809,-4.376e-06,1,0.979,0.979,0.5,0.5
-0.0070004,-0.10238,-4.12e-06,1,0.98,0.98,0.5,0.5
-0.006247,-0.096673,-3.864e-06,1,0.981,0.981,0.5,0.5
-0.0054935,-0.090962,-3.608e-06,1,0.982,0.982,0.5,0.5
-0.00474,-0.085251,-3.352e-06,1,0.983,0.983,0.5,0.5
-0.0039865,-0.079539,-3.096e-06,1,0.984,0.984,0.5,0.5
-0.0035542,-0.074333,-4.08e-06,1,0.985,0.985,0.5,0.5
-0.0033146,-0.069429,-5.808e-06,1,0.986,0.986,0.5,0.5
-0.003075,-0.064525,-7.536e-06,1,0.987,0.987,0.5,0.5
-0.0028354,-0.059621,-9.264e-06,1,0.988,0.988,0.5,0.5
-0.0025958,-0.054717,-1.0992e-05,1,0.989,0.989,0.5,0.5
-0.0023562,-0.049813,-1.272e-05,1,0.99,0.99,0.5,0.5
-0.0021165,-0.044909,-1.4448e-05,1,0.991,0.991,0.5,0.5
-0.0018769,-0.040005,-1.6176e-05,1,0.992,0.992,0.5,0.5
-0.0016373,-0.035101,-1.7904e-05,1,0.993,0.993,0.5,0.5
-0.0013977,-0.030197,-1.9632e-05,1,0.994,0.994,0.5,0.5
-0.0011581,-0.025293,-2.136e-05,1,0.995,0.995,0.5,0.5
-0.00091847,-0.020389,-2.3088e-05,1,0.996,0.996,0.5,0.5
-0.00067885,-0.015485,-2.4816e-05,1,0.997,0.997,0.5,0.5
-0.00043923,-0.010581,-2.6544e-05,1,0.998,0.998,0.5,0.5
-0.00019961,-0.0056769,-2.8272e-05,1,0.999,0.999,0.5,0.5
4e-05,-0.000773,-3e-05,1,1,1,0.5,0.5


==> re1000-3d-p2-16-strong-bc-ux-vertical-centerline.txt <==
"a","b","c","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.000505,0.000155,0.000148,1,0,0.5,0,0.5
-0.046627,0.00078924,4.176e-05,1,0.01,0.5,0.01,0.5
-0.089365,0.0015355,-3.536e-05,1,0.02,0.5,0.02,0.5
-0.12775,0.0024257,-7.504e-05,1,0.03,0.5,0.03,0.5
-0.15904,0.0031844,-6.152e-05,1,0.04,0.5,0.04,0.5
-0.18666,0.0037496,-2.34e-05,1,0.05,0.5,0.05,0.5
-0.20843,0.0039307,5.212e-05,1,0.06,0.5,0.06,0.5
-0.22489,0.0036871,5.084e-05,1,0.07,0.5,0.07,0.5
-0.24104,0.0034742,-2.852e-05,1,0.08,0.5,0.08,0.5
-0.25218,0.0033366,6.04e-06,1,0.09,0.5,0.09,0.5
-0.26062,0.0033858,3.1e-05,1,0.1,0.5,0.1,0.5
-0.26718,0.0035776,4.572e-05,1,0.11,0.5,0.11,0.5
-0.27016,0.0042272,-6.76e-06,1,0.12,0.5,0.12,0.5
-0.27154,0.0047478,3.296e-05,1,0.13,0.5,0.13,0.5
-0.26997,0.0058097,4.652e-05,1,0.14,0.5,0.14,0.5
-0.2654,0.0069084,2.22e-05,1,0.15,0.5,0.15,0.5
-0.2594,0.0080775,-2.84e-06,1,0.16,0.5,0.16,0.5
-0.25139,0.0093402,-2.908e-05,1,0.17,0.5,0.17,0.5
-0.24117,0.010663,-5.844e-05,1,0.18,0.5,0.18,0.5
-0.23034,0.012279,-1.192e-05,1,0.19,0.5,0.19,0.5
-0.21797,0.0136,-3.6e-06,1,0.2,0.5,0.2,0.5
-0.20508,0.014896,-1.364e-05,1,0.21,0.5,0.21,0.5
-0.1919,0.016159,-1.548e-05,1,0.22,0.5,0.22,0.5
-0.17843,0.017293,-3.32e-06,1,0.23,0.5,0.23,0.5
-0.16505,0.01829,1.568e-05,1,0.24,0.5,0.24,0.5
-0.15176,0.01918,4e-05,1,0.25,0.5,0.25,0.5
-0.13953,0.020404,-2.76e-05,1,0.26,0.5,0.26,0.5
-0.12755,0.021366,-2.064e-05,1,0.27,0.5,0.27,0.5
-0.11611,0.022289,-1.296e-05,1,0.28,0.5,0.28,0.5
-0.10557,0.023136,-6.4e-06,1,0.29,0.5,0.29,0.5
-0.095498,0.023941,-5.9999e-07,1,0.3,0.5,0.3,0.5
-0.086173,0.024676,3.88e-06,1,0.31,0.5,0.31,0.5
-0.077593,0.025586,3.84e-05,1,0.32,0.5,0.32,0.5
-0.069483,0.02633,-2.072e-05,1,0.33,0.5,0.33,0.5
-0.062118,0.027096,-8.56e-06,1,0.34,0.5,0.34,0.5
-0.055282,0.027849,-6.8e-06,1,0.35,0.5,0.35,0.5
-0.04881,0.028595,-1.192e-05,1,0.36,0.5,0.36,0.5
-0.043056,0.029339,-2.664e-05,1,0.37,0.5,0.37,0.5
-0.037559,0.030118,4.02e-05,1,0.38,0.5,0.38,0.5
-0.032402,0.030855,-1.864e-05,1,0.39,0.5,0.39,0.5
-0.027728,0.031568,-9.8e-06,1,0.4,0.5,0.4,0.5
-0.023259,0.032269,-6.2e-06,1,0.41,0.5,0.41,0.5
-0.019074,0.032955,-9.4e-06,1,0.42,0.5,0.42,0.5
-0.0152,0.033634,-1.52e-05,1,0.43,0.5,0.43,0.5
-0.011418,0.034314,1.376e-05,1,0.44,0.5,0.44,0.5
-0.0079124,0.034958,-1.58e-05,1,0.45,0.5,0.45,0.5
-0.0045413,0.035571,-8.04e-06,1,0.46,0.5,0.46,0.5
-0.0012729,0.036163,-2.6e-06,1,0.47,0.5,0.47,0.5
0.0018157,0.036722,6e-07,1,0.48,0.5,0.48,0.5
0.0048118,0.037267,3.8e-06,1,0.49,0.5,0.49,0.5
0.007736,0.037802,7e-06,1,0.5,0.5,0.5,0.5
0.010566,0.038322,-3.44e-06,1,0.51,0.5,0.51,0.5
0.013362,0.038801,-6.0001e-07,1,0.52,0.5,0.52,0.5
0.016107,0.03925,2.6e-06,1,0.53,0.5,0.53,0.5
0.018792,0.039659,7.48e-06,1,0.54,0.5,0.54,0.5
0.021455,0.040053,1.28e-05,1,0.55,0.5,0.55,0.5
0.024085,0.040423,1.856e-05,1,0.56,0.5,0.56,0.5
0.026718,0.040807,-1.408e-05,1,0.57,0.5,0.57,0.5
0.029334,0.041129,5.24e-06,1,0.58,0.5,0.58,0.5
0.031957,0.041416,6.52e-06,1,0.59,0.5,0.59,0.5
0.034585,0.041674,9.4e-06,1,0.6,0.5,0.6,0.5
0.037216,0.04191,1.332e-05,1,0.61,0.5,0.61,0.5
0.039866,0.042108,1.844e-05,1,0.62,0.5,0.62,0.5
0.04254,0.042348,-1.772e-05,1,0.63,0.5,0.63,0.5
0.045225,0.042502,4.12e-06,1,0.64,0.5,0.64,0.5
0.047966,0.042627,5.2e-06,1,0.65,0.5,0.65,0.5
0.05073,0.04273,7.68e-06,1,0.66,0.5,0.66,0.5
0.053532,0.042802,1.216e-05,1,0.67,0.5,0.67,0.5
0.056389,0.04284,1.768e-05,1,0.68,0.5,0.68,0.5
0.059276,0.042938,-2.02e-05,1,0.69,0.5,0.69,0.5
0.062235,0.042923,-1.8e-06,1,0.7,0.5,0.7,0.5
0.06526,0.042904,6.3999e-07,1,0.71,0.5,0.71,0.5
0.068328,0.042859,4.72e-06,1,0.72,0.5,0.72,0.5
0.071493,0.04277,1.048e-05,1,0.73,0.5,0.73,0.5
0.074731,0.042658,1.66e-05,1,0.74,0.5,0.74,0.5
0.078026,0.042529,2.3e-05,1,0.75,0.5,0.75,0.5
0.081456,0.042455,-1.136e-05,1,0.76,0.5,0.76,0.5
0.084966,0.04231,-7.64e-06,1,0.77,0.5,0.77,0.5
0.088586,0.042144,3.9978e-08,1,0.78,0.5,0.78,0.5
0.092401,0.04195,8.84e-06,1,0.79,0.5,0.79,0.5
0.096326,0.041745,1.68e-05,1,0.8,0.5,0.8,0.5
0.10043,0.041524,2.256e-05,1,0.81,0.5,0.81,0.5
0.1047,0.041185,-1.632e-05,1,0.82,0.5,0.82,0.5
0.10929,0.041007,-6.32e-06,1,0.83,0.5,0.83,0.5
0.11406,0.040619,2.64e-06,1,0.84,0.5,0.84,0.5
0.11914,0.040126,7.6e-06,1,0.85,0.5,0.85,0.5
0.12446,0.039558,9.32e-06,1,0.86,0.5,0.86,0.5
0.13043,0.038813,-1.56e-06,1,0.87,0.5,0.87,0.5
0.13727,0.038702,-2.296e-05,1,0.88,0.5,0.88,0.5
0.14367,0.037336,-2.052e-05,1,0.89,0.5,0.89,0.5
0.15356,0.036135,-2.1e-05,1,0.9,0.5,0.9,0.5
0.16665,0.034668,-1.356e-05,1,0.91,0.5,0.91,0.5
0.18476,0.032784,6.28e-06,1,0.92,0.5,0.92,0.5
0.21316,0.030035,5.212e-05,1,0.93,0.5,0.93,0.5
0.25172,0.023999,-3.408e-05,1,0.94,0.5,0.94,0.5
0.31136,0.020806,5.88e-05,1,0.95,0.5,0.95,0.5
0.40228,0.014896,6.424e-05,1,0.96,0.5,0.96,0.5
0.5127,0.0088216,2.552e-05,1,0.97,0.5,0.97,0.5
0.6579,0.0039704,-4.232e-05,1,0.98,0.5,0.98,0.5
0.82163,0.0013033,-7.56e-05,1,0.99,0.5,0.99,0.5
0.99977,0.000335,-8.2e-05,1,1,0.5,1,0.5


==> re1000-3d-p2-16-strong-bc-uy-horizontal-centerline.txt <==
"a","b","c","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.000143,-0.001074,4.4e-05,1,0,0,0.5,0.5
6.76e-06,0.051382,-2.448e-05,1,0.01,0.01,0.5,0.5
-0.00039032,0.09817,-4.872e-05,1,0.02,0.02,0.5,0.5
-0.0014905,0.13767,-1.608e-05,1,0.03,0.03,0.5,0.5
-0.0033315,0.16721,3e-05,1,0.04,0.04,0.5,0.5
-0.0054178,0.19227,5.6e-05,1,0.05,0.05,0.5,0.5
-0.0078108,0.2106,3.36e-05,1,0.06,0.06,0.5,0.5
-0.011041,0.22443,2.844e-05,1,0.07,0.07,0.5,0.5
-0.01429,0.23375,-5.44e-06,1,0.08,0.08,0.5,0.5
-0.017519,0.23939,-1.312e-05,1,0.09,0.09,0.5,0.5
-0.020594,0.24236,-5.2e-06,1,0.1,0.1,0.5,0.5
-0.023546,0.24354,1.052e-05,1,0.11,0.11,0.5,0.5
-0.026049,0.24169,2.84e-06,1,0.12,0.12,0.5,0.5
-0.028497,0.23887,-7.312e-05,1,0.13,0.13,0.5,0.5
-0.030474,0.23521,3.48e-06,1,0.14,0.14,0.5,0.5
-0.031932,0.22989,1.78e-05,1,0.15,0.15,0.5,0.5
-0.033135,0.22408,2.82e-05,1,0.16,0.16,0.5,0.5
-0.033976,0.2176,3.14e-05,1,0.17,0.17,0.5,0.5
-0.034363,0.21063,8.6e-06,1,0.18,0.18,0.5,0.5
-0.034485,0.20357,-5.86e-05,1,0.19,0.19,0.5,0.5
-0.034297,0.19621,-3.34e-05,1,0.2,0.2,0.5,0.5
-0.033758,0.18885,-7.32e-06,1,0.21,0.21,0.5,0.5
-0.033015,0.18149,2.196e-05,1,0.22,0.22,0.5,0.5
-0.031935,0.17423,4.564e-05,1,0.23,0.23,0.5,0.5
-0.030704,0.16711,5.456e-05,1,0.24,0.24,0.5,0.5
-0.029355,0.16011,5.2e-05,1,0.25,0.25,0.5,0.5
-0.02767,0.15355,-2.836e-05,1,0.26,0.26,0.5,0.5
-0.025959,0.14704,-1.312e-05,1,0.27,0.27,0.5,0.5
-0.02413,0.14071,3.2e-07,1,0.28,0.28,0.5,0.5
-0.022196,0.13466,1.096e-05,1,0.29,0.29,0.5,0.5
-0.02024,0.12874,2.1e-05,1,0.3,0.3,0.5,0.5
-0.018264,0.12306,3.06e-05,1,0.31,0.31,0.5,0.5
-0.01624,0.11762,2.036e-05,1,0.32,0.32,0.5,0.5
-0.014226,0.11225,-5.52e-06,1,0.33,0.33,0.5,0.5
-0.012273,0.1071,-2.96e-06,1,0.34,0.34,0.5,0.5
-0.010368,0.10209,-4.4e-06,1,0.35,0.35,0.5,0.5
-0.0084974,0.097174,-7.88e-06,1,0.36,0.36,0.5,0.5
-0.0067271,0.092451,-5.96e-06,1,0.37,0.37,0.5,0.5
-0.0050042,0.087821,2.184e-05,1,0.38,0.38,0.5,0.5
-0.0033313,0.083249,-6.04e-06,1,0.39,0.39,0.5,0.5
-0.0018454,0.078823,-3.2e-06,1,0.4,0.4,0.5,0.5
-0.00042764,0.074453,-3.2e-06,1,0.41,0.41,0.5,0.5
0.00089332,0.070161,-6.4e-06,1,0.42,0.42,0.5,0.5
0.002091,0.065956,-7.52e-06,1,0.43,0.43,0.5,0.5
0.0032363,0.061812,9.56e-06,1,0.44,0.44,0.5,0.5
0.0042702,0.057701,-1.1e-05,1,0.45,0.45,0.5,0.5
0.00515,0.053654,-7.24e-06,1,0.46,0.46,0.5,0.5
0.0059565,0.049636,-4.68e-06,1,0.47,0.47,0.5,0.5
0.0066247,0.045669,-2.12e-06,1,0.48,0.48,0.5,0.5
0.0072118,0.041726,1.88e-06,1,0.49,0.49,0.5,0.5
0.007736,0.037802,7e-06,1,0.5,0.5,0.5,0.5
0.0081615,0.033928,-1.02e-05,1,0.51,0.51,0.5,0.5
0.0084764,0.030051,-1.116e-05,1,0.52,0.52,0.5,0.5
0.008708,0.026184,-9.24e-06,1,0.53,0.53,0.5,0.5
0.0088232,0.02232,-3.96e-06,1,0.54,0.54,0.5,0.5
0.008885,0.018451,2.4e-06,1,0.55,0.55,0.5,0.5
0.0088658,0.014572,1.008e-05,1,0.56,0.56,0.5,0.5
0.0087854,0.0107,-4.32e-06,1,0.57,0.57,0.5,0.5
0.0086328,0.0067884,-1.264e-05,1,0.58,0.58,0.5,0.5
0.0083653,0.0028383,-1.072e-05,1,0.59,0.59,0.5,0.5
0.0080194,-0.0011666,-6.4e-06,1,0.6,0.6,0.5,0.5
0.0076192,-0.0052119,-5.5999e-07,1,0.61,0.61,0.5,0.5
0.0071111,-0.0093706,6.48e-06,1,0.62,0.62,0.5,0.5
0.0065705,-0.013491,-1.556e-05,1,0.63,0.63,0.5,0.5
0.0059329,-0.017824,-1.3e-05,1,0.64,0.64,0.5,0.5
0.0051422,-0.022248,-8.2e-06,1,0.65,0.65,0.5,0.5
0.0042671,-0.026784,-2.12e-06,1,0.66,0.66,0.5,0.5
0.00327,-0.031492,5.56e-06,1,0.67,0.67,0.5,0.5
0.0021033,-0.036516,1.22e-05,1,0.68,0.68,0.5,0.5
0.00088448,-0.041765,-2.828e-05,1,0.69,0.69,0.5,0.5
-0.0006272,-0.047301,-1.8e-05,1,0.7,0.7,0.5,0.5
-0.0023418,-0.053351,-8.4e-06,1,0.71,0.71,0.5,0.5
-0.0042543,-0.059801,1.12e-06,1,0.72,0.72,0.5,0.5
-0.0066249,-0.067331,1.008e-05,1,0.73,0.73,0.5,0.5
-0.0093461,-0.075805,2.012e-05,1,0.74,0.74,0.5,0.5
-0.01234,-0.085015,3.1e-05,1,0.75,0.75,0.5,0.5
-0.016257,-0.096123,-7.32e-06,1,0.76,0.76,0.5,0.5
-0.020494,-0.10869,-3.28e-06,1,0.77,0.77,0.5,0.5
-0.025242,-0.12295,-3.92e-06,1,0.78,0.78,0.5,0.5
-0.030804,-0.1403,2.16e-06,1,0.79,0.79,0.5,0.5
-0.036782,-0.15937,1.7e-05,1,0.8,0.8,0.5,0.5
-0.043416,-0.18125,4.9e-05,1,0.81,0.81,0.5,0.5
-0.052371,-0.21072,-3.004e-05,1,0.82,0.82,0.5,0.5
-0.059872,-0.23826,3.292e-05,1,0.83,0.83,0.5,0.5
-0.067722,-0.27171,-4.8399e-06,1,0.84,0.84,0.5,0.5
-0.074772,-0.30526,-2.94e-05,1,0.85,0.85,0.5,0.5
-0.081196,-0.33864,-4.532e-05,1,0.86,0.86,0.5,0.5
-0.085425,-0.36847,-5.044e-05,1,0.87,0.87,0.5,0.5
-0.087726,-0.38986,9.112e-05,1,0.88,0.88,0.5,0.5
-0.087531,-0.41186,4.728e-05,1,0.89,0.89,0.5,0.5
-0.083273,-0.41388,3.26e-05,1,0.9,0.9,0.5,0.5
-0.077402,-0.40801,1.076e-05,1,0.91,0.91,0.5,0.5
-0.06927,-0.39084,-2.188e-05,1,0.92,0.92,0.5,0.5
-0.058583,-0.35889,-7.428e-05,1,0.93,0.93,0.5,0.5
-0.045207,-0.32376,-5.96e-06,1,0.94,0.94,0.5,0.5
-0.034925,-0.26918,8e-06,1,0.95,0.95,0.5,0.5
-0.023698,-0.21426,6.12e-06,1,0.96,0.96,0.5,0.5
-0.013556,-0.15772,4.84e-06,1,0.97,0.97,0.5,0.5
-0.0065047,-0.1015,3.56e-06,1,0.98,0.98,0.5,0.5
-0.0022738,-0.048688,3e-06,1,0.99,0.99,0.5,0.5
-0.000236,0.001476,3e-06,1,1,1,0.5,0.5


==> re1000-3d-p4-16-strong-bc-ux-vertical-centerline.txt <==
"a","b","c","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-1.6e-05,1.3e-05,2e-06,1,0,0.5,0,0.5
-0.0050972,6.3563e-05,1.744e-06,1,0.001,0.5,0.001,0.5
-0.010178,0.00011413,1.488e-06,1,0.002,0.5,0.002,0.5
-0.015259,0.00016469,1.232e-06,1,0.003,0.5,0.003,0.5
-0.020341,0.00021525,9.7593e-07,1,0.004,0.5,0.004,0.5
-0.025422,0.00026582,7.1992e-07,1,0.005,0.5,0.005,0.5
-0.030503,0.00031638,4.639e-07,1,0.006,0.5,0.006,0.5
-0.035584,0.00036694,2.0789e-07,1,0.007,0.5,0.007,0.5
-0.040582,0.00043129,-2.4063e-08,1,0.008,0.5,0.008,0.5
-0.045218,0.00055519,-1.5205e-07,1,0.009,0.5,0.009,0.5
-0.049854,0.00067908,-2.8005e-07,1,0.01,0.5,0.01,0.5
-0.054491,0.00080298,-4.0804e-07,1,0.011,0.5,0.011,0.5
-0.059127,0.00092688,-5.3603e-07,1,0.012,0.5,0.012,0.5
-0.063764,0.0010508,-6.6402e-07,1,0.013,0.5,0.013,0.5
-0.0684,0.0011747,-7.9201e-07,1,0.014,0.5,0.014,0.5
-0.073036,0.0012986,-9.2001e-07,1,0.015,0.5,0.015,0.5
-0.077505,0.0014359,-9.52e-07,1,0.016,0.5,0.016,0.5
-0.081693,0.0015958,-8.2401e-07,1,0.017,0.5,0.017,0.5
-0.085881,0.0017557,-6.9602e-07,1,0.018,0.5,0.018,0.5
-0.090069,0.0019155,-5.6803e-07,1,0.019,0.5,0.019,0.5
-0.094258,0.0020754,-4.4004e-07,1,0.02,0.5,0.02,0.5
-0.098446,0.0022353,-3.1204e-07,1,0.021,0.5,0.021,0.5
-0.10263,0.0023951,-1.8405e-07,1,0.022,0.5,0.022,0.5
-0.10682,0.002555,-5.606e-08,1,0.023,0.5,0.023,0.5
-0.11076,0.0027187,0,1,0.024,0.5,0.024,0.5
-0.1145,0.0028855,0,1,0.025,0.5,0.025,0.5
-0.11823,0.0030523,0,1,0.026,0.5,0.026,0.5
-0.12197,0.0032191,0,1,0.027,0.5,0.027,0.5
-0.12571,0.0033859,0,1,0.028,0.5,0.028,0.5
-0.12945,0.0035527,0,1,0.029,0.5,0.029,0.5
-0.13319,0.0037195,0,1,0.03,0.5,0.03,0.5
-0.13693,0.0038863,0,1,0.031,0.5,0.031,0.5
-0.14033,0.004043,0,1,0.032,0.5,0.032,0.5
-0.14362,0.0041964,0,1,0.033,0.5,0.033,0.5
-0.14692,0.0043497,0,1,0.034,0.5,0.034,0.5
-0.15021,0.0045031,0,1,0.035,0.5,0.035,0.5
-0.1535,0.0046564,0,1,0.036,0.5,0.036,0.5
-0.15679,0.0048098,0,1,0.037,0.5,0.037,0.5
-0.16008,0.0049631,0,1,0.038,0.5,0.038,0.5
-0.16338,0.0051165,0,1,0.039,0.5,0.039,0.5
-0.16626,0.0052455,2.4011e-07,1,0.04,0.5,0.04,0.5
-0.16913,0.0053728,4.961e-07,1,0.041,0.5,0.041,0.5
-0.17199,0.0055002,7.5208e-07,1,0.042,0.5,0.042,0.5
-0.17485,0.0056275,1.0081e-06,1,0.043,0.5,0.043,0.5
-0.17771,0.0057549,1.264e-06,1,0.044,0.5,0.044,0.5
-0.18057,0.0058822,1.52e-06,1,0.045,0.5,0.045,0.5
-0.18343,0.0060096,1.776e-06,1,0.046,0.5,0.046,0.5
-0.18624,0.0061331,2.016e-06,1,0.047,0.5,0.047,0.5
-0.18871,0.0062303,2.144e-06,1,0.048,0.5,0.048,0.5
-0.19117,0.0063274,2.272e-06,1,0.049,0.5,0.049,0.5
-0.19363,0.0064246,2.4e-06,1,0.05,0.5,0.05,0.5
-0.1961,0.0065217,2.528e-06,1,0.051,0.5,0.051,0.5
-0.19856,0.0066189,2.656e-06,1,0.052,0.5,0.052,0.5
-0.20102,0.006716,2.7839e-06,1,0.053,0.5,0.053,0.5
-0.20349,0.0068132,2.9119e-06,1,0.054,0.5,0.054,0.5
-0.20584,0.0069021,2.9201e-06,1,0.055,0.5,0.055,0.5
-0.20796,0.006973,2.6641e-06,1,0.056,0.5,0.056,0.5
-0.21008,0.007044,2.4081e-06,1,0.057,0.5,0.057,0.5
-0.2122,0.0071149,2.1521e-06,1,0.058,0.5,0.058,0.5
-0.21432,0.0071858,1.8961e-06,1,0.059,0.5,0.059,0.5
-0.21644,0.0072567,1.64e-06,1,0.06,0.5,0.06,0.5
-0.21856,0.0073276,1.384e-06,1,0.061,0.5,0.061,0.5
-0.22068,0.0073985,1.128e-06,1,0.062,0.5,0.062,0.5
-0.22264,0.0074569,-1.064e-06,1,0.063,0.5,0.063,0.5
-0.22445,0.0075086,-1.192e-06,1,0.064,0.5,0.064,0.5
-0.22626,0.0075603,-1.32e-06,1,0.065,0.5,0.065,0.5
-0.22808,0.007612,-1.448e-06,1,0.066,0.5,0.066,0.5
-0.22989,0.0076637,-1.576e-06,1,0.067,0.5,0.067,0.5
-0.2317,0.0077154,-1.704e-06,1,0.068,0.5,0.068,0.5
-0.23351,0.0077671,-1.8321e-06,1,0.069,0.5,0.069,0.5
-0.23532,0.0078189,-1.9601e-06,1,0.07,0.5,0.07,0.5
-0.23694,0.0078631,-1.9119e-06,1,0.071,0.5,0.071,0.5
-0.23846,0.0079039,-1.784e-06,1,0.072,0.5,0.072,0.5
-0.23999,0.0079447,-1.656e-06,1,0.073,0.5,0.073,0.5
-0.24152,0.0079856,-1.528e-06,1,0.074,0.5,0.074,0.5
-0.24305,0.0080264,-1.4e-06,1,0.075,0.5,0.075,0.5
-0.24458,0.0080672,-1.272e-06,1,0.076,0.5,0.076,0.5
-0.2461,0.0081081,-1.144e-06,1,0.077,0.5,0.077,0.5
-0.24763,0.0081489,-1.016e-06,1,0.078,0.5,0.078,0.5
-0.24893,0.0081873,-7.7601e-07,1,0.079,0.5,0.079,0.5
-0.2502,0.0082253,-5.2003e-07,1,0.08,0.5,0.08,0.5
-0.25147,0.0082633,-2.6405e-07,1,0.081,0.5,0.081,0.5
-0.25274,0.0083013,-8.0628e-09,1,0.082,0.5,0.082,0.5
-0.254,0.0083393,2.4792e-07,1,0.083,0.5,0.083,0.5
-0.25527,0.0083773,5.039e-07,1,0.084,0.5,0.084,0.5
-0.25654,0.0084153,7.5989e-07,1,0.085,0.5,0.085,0.5
-0.25779,0.0084536,1.0079e-06,1,0.086,0.5,0.086,0.5
-0.25881,0.0084952,1.1359e-06,1,0.087,0.5,0.087,0.5
-0.25984,0.0085368,1.264e-06,1,0.088,0.5,0.088,0.5
-0.26086,0.0085784,1.392e-06,1,0.089,0.5,0.089,0.5
-0.26188,0.00862,1.52e-06,1,0.09,0.5,0.09,0.5
-0.2629,0.0086616,1.648e-06,1,0.091,0.5,0.091,0.5
-0.26393,0.0087032,1.776e-06,1,0.092,0.5,0.092,0.5
-0.26495,0.0087448,1.904e-06,1,0.093,0.5,0.093,0.5
-0.26591,0.0087884,1.968e-06,1,0.094,0.5,0.094,0.5
-0.2667,0.0088382,1.84e-06,1,0.095,0.5,0.095,0.5
-0.26749,0.008888,1.712e-06,1,0.096,0.5,0.096,0.5
-0.26827,0.0089378,1.584e-06,1,0.097,0.5,0.097,0.5
-0.26906,0.0089876,1.456e-06,1,0.098,0.5,0.098,0.5
-0.26985,0.0090374,1.328e-06,1,0.099,0.5,0.099,0.5
-0.27064,0.0090872,1.1999e-06,1,0.1,0.5,0.1,0.5
-0.27142,0.009137,1.0719e-06,1,0.101,0.5,0.101,0.5
-0.27211,0.0091917,8.3182e-07,1,0.102,0.5,0.102,0.5
-0.27267,0.0092526,4.4784e-07,1,0.103,0.5,0.103,0.5
-0.27322,0.0093135,6.3867e-08,1,0.104,0.5,0.104,0.5
-0.27378,0.0093745,-3.2011e-07,1,0.105,0.5,0.105,0.5
-0.27434,0.0094354,-7.0408e-07,1,0.106,0.5,0.106,0.5
-0.27489,0.0094963,-1.0881e-06,1,0.107,0.5,0.107,0.5
-0.27545,0.0095572,-1.472e-06,1,0.108,0.5,0.108,0.5
-0.27601,0.0096182,-1.856e-06,1,0.109,0.5,0.109,0.5
-0.27642,0.0096866,-2.16e-06,1,0.11,0.5,0.11,0.5
-0.27675,0.0097596,-2.416e-06,1,0.111,0.5,0.111,0.5
-0.27708,0.0098325,-2.672e-06,1,0.112,0.5,0.112,0.5
-0.27741,0.0099055,-2.9279e-06,1,0.113,0.5,0.113,0.5
-0.27774,0.0099784,-3.1839e-06,1,0.114,0.5,0.114,0.5
-0.27807,0.010051,-3.4399e-06,1,0.115,0.5,0.115,0.5
-0.2784,0.010124,-3.6959e-06,1,0.116,0.5,0.116,0.5
-0.27873,0.010197,-3.9519e-06,1,0.117,0.5,0.117,0.5
-0.27887,0.010279,-3.6882e-06,1,0.118,0.5,0.118,0.5
-0.27897,0.010363,-3.3041e-06,1,0.119,0.5,0.119,0.5
-0.27907,0.010447,-2.9201e-06,1,0.12,0.5,0.12,0.5
-0.27918,0.010532,-2.5361e-06,1,0.121,0.5,0.121,0.5
-0.27928,0.010616,-2.1521e-06,1,0.122,0.5,0.122,0.5
-0.27938,0.0107,-1.768e-06,1,0.123,0.5,0.123,0.5
-0.27948,0.010784,-1.384e-06,1,0.124,0.5,0.124,0.5
-0.27958,0.010868,-1e-06,1,0.125,0.5,0.125,0.5
-0.27945,0.010963,-2.744e-06,1,0.126,0.5,0.126,0.5
-0.27933,0.011056,-2.488e-06,1,0.127,0.5,0.127,0.5
-0.27921,0.01115,-2.2319e-06,1,0.128,0.5,0.128,0.5
-0.27909,0.011243,-1.9759e-06,1,0.129,0.5,0.129,0.5
-0.27897,0.011336,-1.7199e-06,1,0.13,0.5,0.13,0.5
-0.27884,0.011429,-1.4639e-06,1,0.131,0.5,0.131,0.5
-0.27872,0.011522,-1.2079e-06,1,0.132,0.5,0.132,0.5
-0.27856,0.011617,-9.5187e-07,1,0.133,0.5,0.133,0.5
-0.27822,0.011717,-6.9589e-07,1,0.134,0.5,0.134,0.5
-0.27789,0.011817,-4.3991e-07,1,0.135,0.5,0.135,0.5
-0.27756,0.011917,-1.8392e-07,1,0.136,0.5,0.136,0.5
-0.27722,0.012018,7.2059e-08,1,0.137,0.5,0.137,0.5
-0.27689,0.012118,3.2804e-07,1,0.138,0.5,0.138,0.5
-0.27655,0.012218,5.8403e-07,1,0.139,0.5,0.139,0.5
-0.27622,0.012318,8.4001e-07,1,0.14,0.5,0.14,0.5
-0.27581,0.01242,1e-06,1,0.141,0.5,0.141,0.5
-0.27528,0.012525,1e-06,1,0.142,0.5,0.142,0.5
-0.27474,0.01263,1e-06,1,0.143,0.5,0.143,0.5
-0.27421,0.012735,1e-06,1,0.144,0.5,0.144,0.5
-0.27368,0.01284,1e-06,1,0.145,0.5,0.145,0.5
-0.27315,0.012944,1e-06,1,0.146,0.5,0.146,0.5
-0.27261,0.013049,1e-06,1,0.147,0.5,0.147,0.5
-0.27208,0.013154,1e-06,1,0.148,0.5,0.148,0.5
-0.27144,0.01326,1e-06,1,0.149,0.5,0.149,0.5
-0.27073,0.013368,1e-06,1,0.15,0.5,0.15,0.5
-0.27001,0.013475,1e-06,1,0.151,0.5,0.151,0.5
-0.2693,0.013582,1e-06,1,0.152,0.5,0.152,0.5
-0.26858,0.013689,1e-06,1,0.153,0.5,0.153,0.5
-0.26787,0.013797,1e-06,1,0.154,0.5,0.154,0.5
-0.26715,0.013904,1e-06,1,0.155,0.5,0.155,0.5
-0.26644,0.014011,1e-06,1,0.156,0.5,0.156,0.5
-0.2656,0.014119,9.0399e-07,1,0.157,0.5,0.157,0.5
-0.26472,0.014226,7.7598e-07,1,0.158,0.5,0.158,0.5
-0.26384,0.014333,6.4798e-07,1,0.159,0.5,0.159,0.5
-0.26296,0.014441,5.1997e-07,1,0.16,0.5,0.16,0.5
-0.26208,0.014548,3.9196e-07,1,0.161,0.5,0.161,0.5
-0.2612,0.014656,2.6395e-07,1,0.162,0.5,0.162,0.5
-0.26032,0.014763,1.3594e-07,1,0.163,0.5,0.163,0.5
-0.25945,0.01487,7.9351e-09,1,0.164,0.5,0.164,0.5
-0.25843,0.014976,0,1,0.165,0.5,0.165,0.5
-0.25741,0.015082,0,1,0.166,0.5,0.166,0.5
-0.25639,0.015188,0,1,0.167,0.5,0.167,0.5
-0.25537,0.015294,0,1,0.168,0.5,0.168,0.5
-0.25435,0.0154,0,1,0.169,0.5,0.169,0.5
-0.25333,0.015506,0,1,0.17,0.5,0.17,0.5
-0.2523,0.015611,0,1,0.171,0.5,0.171,0.5
-0.25127,0.015717,0,1,0.172,0.5,0.172,0.5
-0.25013,0.01582,0,1,0.173,0.5,0.173,0.5
-0.24898,0.015922,0,1,0.174,0.5,0.174,0.5
-0.24784,0.016025,0,1,0.175,0.5,0.175,0.5
-0.2467,0.016128,0,1,0.176,0.5,0.176,0.5
-0.24556,0.016231,0,1,0.177,0.5,0.177,0.5
-0.24442,0.016334,0,1,0.178,0.5,0.178,0.5
-0.24328,0.016436,0,1,0.179,0.5,0.179,0.5
-0.2421,0.016538,-3.9939e-08,1,0.18,0.5,0.18,0.5
-0.24087,0.016636,-1.6795e-07,1,0.181,0.5,0.181,0.5
-0.23963,0.016735,-2.9595e-07,1,0.182,0.5,0.182,0.5
-0.23839,0.016833,-4.2396e-07,1,0.183,0.5,0.183,0.5
-0.23715,0.016932,-5.5197e-07,1,0.184,0.5,0.184,0.5
-0.23591,0.017031,-6.7998e-07,1,0.185,0.5,0.185,0.5
-0.23468,0.017129,-8.0799e-07,1,0.186,0.5,0.186,0.5
-0.23344,0.017228,-9.36e-07,1,0.187,0.5,0.187,0.5
-0.23216,0.017324,0,1,0.188,0.5,0.188,0.5
-0.23085,0.017417,0,1,0.189,0.5,0.189,0.5
-0.22954,0.01751,0,1,0.19,0.5,0.19,0.5
-0.22823,0.017604,0,1,0.191,0.5,0.191,0.5
-0.22692,0.017697,0,1,0.192,0.5,0.192,0.5
-0.2256,0.01779,0,1,0.193,0.5,0.193,0.5
-0.22429,0.017884,0,1,0.194,0.5,0.194,0.5
-0.22298,0.017977,0,1,0.195,0.5,0.195,0.5
-0.22163,0.018066,0,1,0.196,0.5,0.196,0.5
-0.22027,0.018154,0,1,0.197,0.5,0.197,0.5
-0.21891,0.018242,0,1,0.198,0.5,0.198,0.5
-0.21755,0.018329,0,1,0.199,0.5,0.199,0.5
-0.21618,0.018417,0,1,0.2,0.5,0.2,0.5
-0.21482,0.018505,0,1,0.201,0.5,0.201,0.5
-0.21346,0.018592,0,1,0.202,0.5,0.202,0.5
-0.2121,0.01868,0,1,0.203,0.5,0.203,0.5
-0.21071,0.018763,0,1,0.204,0.5,0.204,0.5
-0.20931,0.018845,0,1,0.205,0.5,0.205,0.5
-0.20792,0.018928,0,1,0.206,0.5,0.206,0.5
-0.20653,0.01901,0,1,0.207,0.5,0.207,0.5
-0.20513,0.019092,0,1,0.208,0.5,0.208,0.5
-0.20374,0.019175,0,1,0.209,0.5,0.209,0.5
-0.20235,0.019257,0,1,0.21,0.5,0.21,0.5
-0.20095,0.019339,0,1,0.211,0.5,0.211,0.5
-0.19955,0.019416,0,1,0.212,0.5,0.212,0.5
-0.19814,0.019493,0,1,0.213,0.5,0.213,0.5
-0.19673,0.01957,0,1,0.214,0.5,0.214,0.5
-0.19533,0.019647,0,1,0.215,0.5,0.215,0.5
-0.19392,0.019724,0,1,0.216,0.5,0.216,0.5
-0.19252,0.019801,0,1,0.217,0.5,0.217,0.5
-0.19111,0.019878,0,1,0.218,0.5,0.218,0.5
-0.18971,0.019954,0,1,0.219,0.5,0.219,0.5
-0.18831,0.020026,0,1,0.22,0.5,0.22,0.5
-0.1869,0.020098,0,1,0.221,0.5,0.221,0.5
-0.1855,0.020171,0,1,0.222,0.5,0.222,0.5
-0.1841,0.020243,0,1,0.223,0.5,0.223,0.5
-0.1827,0.020315,0,1,0.224,0.5,0.224,0.5
-0.1813,0.020387,0,1,0.225,0.5,0.225,0.5
-0.1799,0.020459,0,1,0.226,0.5,0.226,0.5
-0.1785,0.02053,0,1,0.227,0.5,0.227,0.5
-0.17712,0.020598,0,1,0.228,0.5,0.228,0.5
-0.17574,0.020666,0,1,0.229,0.5,0.229,0.5
-0.17435,0.020734,0,1,0.23,0.5,0.23,0.5
-0.17297,0.020802,0,1,0.231,0.5,0.231,0.5
-0.17159,0.02087,0,1,0.232,0.5,0.232,0.5
-0.1702,0.020938,0,1,0.233,0.5,0.233,0.5
-0.16882,0.021006,0,1,0.234,0.5,0.234,0.5
-0.16745,0.021071,0,1,0.235,0.5,0.235,0.5
-0.1661,0.021136,0,1,0.236,0.5,0.236,0.5
-0.16475,0.0212,0,1,0.237,0.5,0.237,0.5
-0.16339,0.021264,0,1,0.238,0.5,0.238,0.5
-0.16204,0.021329,0,1,0.239,0.5,0.239,0.5
-0.16069,0.021393,0,1,0.24,0.5,0.24,0.5
-0.15933,0.021458,0,1,0.241,0.5,0.241,0.5
-0.15798,0.021522,0,1,0.242,0.5,0.242,0.5
-0.15666,0.021584,0,1,0.243,0.5,0.243,0.5
-0.15534,0.021646,0,1,0.244,0.5,0.244,0.5
-0.15403,0.021707,0,1,0.245,0.5,0.245,0.5
-0.15271,0.021769,0,1,0.246,0.5,0.246,0.5
-0.1514,0.021831,0,1,0.247,0.5,0.247,0.5
-0.15008,0.021893,0,1,0.248,0.5,0.248,0.5
-0.14877,0.021954,0,1,0.249,0.5,0.249,0.5
-0.14745,0.022016,0,1,0.25,0.5,0.25,0.5
-0.14619,0.022071,8.7199e-07,1,0.251,0.5,0.251,0.5
-0.14492,0.02213,7.4398e-07,1,0.252,0.5,0.252,0.5
-0.14365,0.022189,6.1598e-07,1,0.253,0.5,0.253,0.5
-0.14238,0.022248,4.8797e-07,1,0.254,0.5,0.254,0.5
-0.14111,0.022306,3.5996e-07,1,0.255,0.5,0.255,0.5
-0.13984,0.022365,2.3195e-07,1,0.256,0.5,0.256,0.5
-0.13858,0.022424,1.0394e-07,1,0.257,0.5,0.257,0.5
-0.13732,0.022483,0,1,0.258,0.5,0.258,0.5
-0.1361,0.02254,0,1,0.259,0.5,0.259,0.5
-0.13488,0.022597,0,1,0.26,0.5,0.26,0.5
-0.13367,0.022655,0,1,0.261,0.5,0.261,0.5
-0.13245,0.022712,0,1,0.262,0.5,0.262,0.5
-0.13124,0.022769,0,1,0.263,0.5,0.263,0.5
-0.13002,0.022827,0,1,0.264,0.5,0.264,0.5
-0.1288,0.022884,0,1,0.265,0.5,0.265,0.5
-0.12761,0.022941,0,1,0.266,0.5,0.266,0.5
-0.12645,0.022998,0,1,0.267,0.5,0.267,0.5
-0.12528,0.023054,0,1,0.268,0.5,0.268,0.5
-0.12412,0.02311,0,1,0.269,0.5,0.269,0.5
-0.12296,0.023167,0,1,0.27,0.5,0.27,0.5
-0.1218,0.023223,0,1,0.271,0.5,0.271,0.5
-0.12064,0.02328,0,1,0.272,0.5,0.272,0.5
-0.11948,0.023336,0,1,0.273,0.5,0.273,0.5
-0.11835,0.023393,0,1,0.274,0.5,0.274,0.5
-0.11724,0.023449,0,1,0.275,0.5,0.275,0.5
-0.11614,0.023505,0,1,0.276,0.5,0.276,0.5
-0.11503,0.023561,0,1,0.277,0.5,0.277,0.5
-0.11393,0.023617,0,1,0.278,0.5,0.278,0.5
-0.11283,0.023674,0,1,0.279,0.5,0.279,0.5
-0.11172,0.02373,0,1,0.28,0.5,0.28,0.5
-0.11062,0.023786,0,1,0.281,0.5,0.281,0.5
-0.10955,0.023842,0,1,0.282,0.5,0.282,0.5
-0.10851,0.023899,0,1,0.283,0.5,0.283,0.5
-0.10746,0.023955,0,1,0.284,0.5,0.284,0.5
-0.10641,0.024011,0,1,0.285,0.5,0.285,0.5
-0.10537,0.024068,0,1,0.286,0.5,0.286,0.5
-0.10432,0.024124,0,1,0.287,0.5,0.287,0.5
-0.10327,0.02418,0,1,0.288,0.5,0.288,0.5
-0.10223,0.024237,0,1,0.289,0.5,0.289,0.5
-0.10123,0.024293,0,1,0.29,0.5,0.29,0.5
-0.10024,0.02435,0,1,0.291,0.5,0.291,0.5
-0.099255,0.024407,0,1,0.292,0.5,0.292,0.5
-0.098266,0.024463,0,1,0.293,0.5,0.293,0.5
-0.097276,0.02452,0,1,0.294,0.5,0.294,0.5
-0.096287,0.024577,0,1,0.295,0.5,0.295,0.5
-0.095298,0.024633,0,1,0.296,0.5,0.296,0.5
-0.094315,0.02469,1.5998e-08,1,0.297,0.5,0.297,0.5
-0.093382,0.024748,1.4399e-07,1,0.298,0.5,0.298,0.5
-0.092449,0.024805,2.7198e-07,1,0.299,0.5,0.299,0.5
-0.091516,0.024862,3.9998e-07,1,0.3,0.5,0.3,0.5
-0.090583,0.02492,5.2797e-07,1,0.301,0.5,0.301,0.5
-0.08965,0.024977,6.5596e-07,1,0.302,0.5,0.302,0.5
-0.088717,0.025034,7.8395e-07,1,0.303,0.5,0.303,0.5
-0.087784,0.025092,9.1194e-07,1,0.304,0.5,0.304,0.5
-0.086868,0.025149,1e-06,1,0.305,0.5,0.305,0.5
-0.085989,0.025207,1e-06,1,0.306,0.5,0.306,0.5
-0.08511,0.025266,1e-06,1,0.307,0.5,0.307,0.5
-0.084231,0.025324,1e-06,1,0.308,0.5,0.308,0.5
-0.083352,0.025382,1e-06,1,0.309,0.5,0.309,0.5
-0.082473,0.02544,1e-06,1,0.31,0.5,0.31,0.5
-0.081594,0.025499,1e-06,1,0.311,0.5,0.311,0.5
-0.080715,0.025557,1e-06,1,0.312,0.5,0.312,0.5
-0.079864,0.025617,0,1,0.313,0.5,0.313,0.5
-0.079037,0.025676,0,1,0.314,0.5,0.314,0.5
-0.078211,0.025735,0,1,0.315,0.5,0.315,0.5
-0.077384,0.025795,0,1,0.316,0.5,0.316,0.5
-0.076558,0.025854,0,1,0.317,0.5,0.317,0.5
-0.075731,0.025914,0,1,0.318,0.5,0.318,0.5
-0.074904,0.025973,0,1,0.319,0.5,0.319,0.5
-0.074078,0.026032,0,1,0.32,0.5,0.32,0.5
-0.073286,0.026093,0,1,0.321,0.5,0.321,0.5
-0.072509,0.026153,0,1,0.322,0.5,0.322,0.5
-0.071732,0.026213,0,1,0.323,0.5,0.323,0.5
-0.070955,0.026274,0,1,0.324,0.5,0.324,0.5
-0.070178,0.026334,0,1,0.325,0.5,0.325,0.5
-0.069402,0.026395,0,1,0.326,0.5,0.326,0.5
-0.068625,0.026455,0,1,0.327,0.5,0.327,0.5
-0.067848,0.026515,0,1,0.328,0.5,0.328,0.5
-0.067112,0.026577,0,1,0.329,0.5,0.329,0.5
-0.066382,0.026638,0,1,0.33,0.5,0.33,0.5
-0.065652,0.0267,0,1,0.331,0.5,0.331,0.5
-0.064923,0.026761,0,1,0.332,0.5,0.332,0.5
-0.064193,0.026822,0,1,0.333,0.5,0.333,0.5
-0.063463,0.026884,0,1,0.334,0.5,0.334,0.5
-0.062733,0.026945,0,1,0.335,0.5,0.335,0.5
-0.062005,0.027007,0,1,0.336,0.5,0.336,0.5
-0.061319,0.027069,0,1,0.337,0.5,0.337,0.5
-0.060633,0.027132,0,1,0.338,0.5,0.338,0.5
-0.059947,0.027194,0,1,0.339,0.5,0.339,0.5
-0.059261,0.027256,0,1,0.34,0.5,0.34,0.5
-0.058575,0.027319,0,1,0.341,0.5,0.341,0.5
-0.057889,0.027381,0,1,0.342,0.5,0.342,0.5
-0.057204,0.027443,0,1,0.343,0.5,0.343,0.5
-0.056528,0.027506,0,1,0.344,0.5,0.344,0.5
-0.055883,0.027569,0,1,0.345,0.5,0.345,0.5
-0.055238,0.027632,0,1,0.346,0.5,0.346,0.5
-0.054593,0.027695,0,1,0.347,0.5,0.347,0.5
-0.053948,0.027758,0,1,0.348,0.5,0.348,0.5
-0.053303,0.027821,0,1,0.349,0.5,0.349,0.5
-0.052658,0.027884,0,1,0.35,0.5,0.35,0.5
-0.052012,0.027948,0,1,0.351,0.5,0.351,0.5
-0.051384,0.028011,0,1,0.352,0.5,0.352,0.5
-0.050778,0.028075,0,1,0.353,0.5,0.353,0.5
-0.050171,0.028138,0,1,0.354,0.5,0.354,0.5
-0.049564,0.028202,0,1,0.355,0.5,0.355,0.5
-0.048958,0.028266,0,1,0.356,0.5,0.356,0.5
-0.048351,0.02833,0,1,0.357,0.5,0.357,0.5
-0.047744,0.028393,0,1,0.358,0.5,0.358,0.5
-0.047138,0.028457,0,1,0.359,0.5,0.359,0.5
-0.046553,0.028521,0,1,0.36,0.5,0.36,0.5
-0.045981,0.028585,0,1,0.361,0.5,0.361,0.5
-0.04541,0.028649,0,1,0.362,0.5,0.362,0.5
-0.044838,0.028713,0,1,0.363,0.5,0.363,0.5
-0.044267,0.028778,0,1,0.364,0.5,0.364,0.5
-0.043695,0.028842,0,1,0.365,0.5,0.365,0.5
-0.043124,0.028906,0,1,0.366,0.5,0.366,0.5
-0.042552,0.02897,0,1,0.367,0.5,0.367,0.5
-0.042007,0.029034,1.0394e-07,1,0.368,0.5,0.368,0.5
-0.041468,0.029099,2.3195e-07,1,0.369,0.5,0.369,0.5
-0.04093,0.029163,3.5996e-07,1,0.37,0.5,0.37,0.5
-0.040391,0.029227,4.8797e-07,1,0.371,0.5,0.371,0.5
-0.039852,0.029292,6.1598e-07,1,0.372,0.5,0.372,0.5
-0.039313,0.029356,7.4398e-07,1,0.373,0.5,0.373,0.5
-0.038774,0.029421,8.7199e-07,1,0.374,0.5,0.374,0.5
-0.038235,0.029485,1e-06,1,0.375,0.5,0.375,0.5
-0.037726,0.02955,0,1,0.376,0.5,0.376,0.5
-0.037217,0.029614,0,1,0.377,0.5,0.377,0.5
-0.036709,0.029679,0,1,0.378,0.5,0.378,0.5
-0.0362,0.029743,0,1,0.379,0.5,0.379,0.5
-0.035691,0.029808,0,1,0.38,0.5,0.38,0.5
-0.035182,0.029872,0,1,0.381,0.5,0.381,0.5
-0.034673,0.029937,0,1,0.382,0.5,0.382,0.5
-0.03417,0.030001,0,1,0.383,0.5,0.383,0.5
-0.033688,0.030065,0,1,0.384,0.5,0.384,0.5
-0.033207,0.03013,0,1,0.385,0.5,0.385,0.5
-0.032725,0.030194,0,1,0.386,0.5,0.386,0.5
-0.032244,0.030258,0,1,0.387,0.5,0.387,0.5
-0.031763,0.030322,0,1,0.388,0.5,0.388,0.5
-0.031281,0.030387,0,1,0.389,0.5,0.389,0.5
-0.0308,0.030451,0,1,0.39,0.5,0.39,0.5
-0.030328,0.030515,0,1,0.391,0.5,0.391,0.5
-0.029872,0.030579,0,1,0.392,0.5,0.392,0.5
-0.029416,0.030643,0,1,0.393,0.5,0.393,0.5
-0.028959,0.030707,0,1,0.394,0.5,0.394,0.5
-0.028503,0.030771,0,1,0.395,0.5,0.395,0.5
-0.028047,0.030835,0,1,0.396,0.5,0.396,0.5
-0.027591,0.030899,0,1,0.397,0.5,0.397,0.5
-0.027135,0.030963,0,1,0.398,0.5,0.398,0.5
-0.026691,0.031027,0,1,0.399,0.5,0.399,0.5
-0.026258,0.03109,0,1,0.4,0.5,0.4,0.5
-0.025825,0.031154,0,1,0.401,0.5,0.401,0.5
-0.025391,0.031217,0,1,0.402,0.5,0.402,0.5
-0.024958,0.031281,0,1,0.403,0.5,0.403,0.5
-0.024524,0.031344,0,1,0.404,0.5,0.404,0.5
-0.024091,0.031408,0,1,0.405,0.5,0.405,0.5
-0.023657,0.031471,0,1,0.406,0.5,0.406,0.5
-0.02324,0.031534,0,1,0.407,0.5,0.407,0.5
-0.022827,0.031597,0,1,0.408,0.5,0.408,0.5
-0.022414,0.031659,0,1,0.409,0.5,0.409,0.5
-0.022002,0.031722,0,1,0.41,0.5,0.41,0.5
-0.021589,0.031785,0,1,0.411,0.5,0.411,0.5
-0.021177,0.031848,0,1,0.412,0.5,0.412,0.5
-0.020764,0.03191,0,1,0.413,0.5,0.413,0.5
-0.020352,0.031973,0,1,0.414,0.5,0.414,0.5
-0.019957,0.032035,0,1,0.415,0.5,0.415,0.5
-0.019563,0.032097,0,1,0.416,0.5,0.416,0.5
-0.01917,0.032159,0,1,0.417,0.5,0.417,0.5
-0.018777,0.03222,0,1,0.418,0.5,0.418,0.5
-0.018383,0.032282,0,1,0.419,0.5,0.419,0.5
-0.01799,0.032344,0,1,0.42,0.5,0.42,0.5
-0.017596,0.032406,0,1,0.421,0.5,0.421,0.5
-0.017205,0.032468,0,1,0.422,0.5,0.422,0.5
-0.016829,0.032528,0,1,0.423,0.5,0.423,0.5
-0.016452,0.032589,0,1,0.424,0.5,0.424,0.5
-0.016076,0.03265,0,1,0.425,0.5,0.425,0.5
-0.015699,0.032711,0,1,0.426,0.5,0.426,0.5
-0.015323,0.032772,0,1,0.427,0.5,0.427,0.5
-0.014946,0.032832,0,1,0.428,0.5,0.428,0.5
-0.01457,0.032893,0,1,0.429,0.5,0.429,0.5
-0.014198,0.032954,0,1,0.43,0.5,0.43,0.5
-0.013838,0.033013,0,1,0.431,0.5,0.431,0.5
-0.013477,0.033073,0,1,0.432,0.5,0.432,0.5
-0.013116,0.033133,0,1,0.433,0.5,0.433,0.5
-0.012755,0.033193,0,1,0.434,0.5,0.434,0.5
-0.012394,0.033253,0,1,0.435,0.5,0.435,0.5
-0.012033,0.033312,0,1,0.436,0.5,0.436,0.5
-0.011672,0.033372,0,1,0.437,0.5,0.437,0.5
-0.011318,0.033431,0,1,0.438,0.5,0.438,0.5
-0.010971,0.03349,0,1,0.439,0.5,0.439,0.5
-0.010624,0.033548,0,1,0.44,0.5,0.44,0.5
-0.010277,0.033607,0,1,0.441,0.5,0.441,0.5
-0.0099304,0.033665,0,1,0.442,0.5,0.442,0.5
-0.0095833,0.033724,0,1,0.443,0.5,0.443,0.5
-0.0092363,0.033782,0,1,0.444,0.5,0.444,0.5
-0.0088893,0.033841,0,1,0.445,0.5,0.445,0.5
-0.008551,0.033898,0,1,0.446,0.5,0.446,0.5
-0.0082167,0.033955,0,1,0.447,0.5,0.447,0.5
-0.0078824,0.034012,0,1,0.448,0.5,0.448,0.5
-0.007548,0.03407,0,1,0.449,0.5,0.449,0.5
-0.0072137,0.034127,0,1,0.45,0.5,0.45,0.5
-0.0068794,0.034184,0,1,0.451,0.5,0.451,0.5
-0.0065451,0.034241,0,1,0.452,0.5,0.452,0.5
-0.0062108,0.034298,0,1,0.453,0.5,0.453,0.5
-0.0058862,0.034354,0,1,0.454,0.5,0.454,0.5
-0.005563,0.034409,0,1,0.455,0.5,0.455,0.5
-0.0052399,0.034465,0,1,0.456,0.5,0.456,0.5
-0.0049167,0.034521,0,1,0.457,0.5,0.457,0.5
-0.0045935,0.034576,0,1,0.458,0.5,0.458,0.5
-0.0042703,0.034632,0,1,0.459,0.5,0.459,0.5
-0.0039471,0.034688,0,1,0.46,0.5,0.46,0.5
-0.0036246,0.034743,0,1,0.461,0.5,0.461,0.5
-0.0033113,0.034798,0,1,0.462,0.5,0.462,0.5
-0.0029981,0.034852,0,1,0.463,0.5,0.463,0.5
-0.0026849,0.034906,0,1,0.464,0.5,0.464,0.5
-0.0023716,0.03496,0,1,0.465,0.5,0.465,0.5
-0.0020584,0.035014,0,1,0.466,0.5,0.466,0.5
-0.0017452,0.035068,0,1,0.467,0.5,0.467,0.5
-0.0014319,0.035122,0,1,0.468,0.5,0.468,0.5
-0.0011209,0.035176,0,1,0.469,0.5,0.469,0.5
-0.00081666,0.035229,0,1,0.47,0.5,0.47,0.5
-0.00051238,0.035281,0,1,0.471,0.5,0.471,0.5
-0.0002081,0.035334,0,1,0.472,0.5,0.472,0.5
9.6169e-05,0.035387,0,1,0.473,0.5,0.473,0.5
0.00040045,0.035439,0,1,0.474,0.5,0.474,0.5
0.00070472,0.035492,0,1,0.475,0.5,0.475,0.5
0.001009,0.035544,0,1,0.476,0.5,0.476,0.5
0.0013098,0.035596,0,1,0.477,0.5,0.477,0.5
0.0016063,0.035647,0,1,0.478,0.5,0.478,0.5
0.0019027,0.035699,0,1,0.479,0.5,0.479,0.5
0.0021991,0.03575,0,1,0.48,0.5,0.48,0.5
0.0024956,0.035801,0,1,0.481,0.5,0.481,0.5
0.002792,0.035852,0,1,0.482,0.5,0.482,0.5
0.0030884,0.035903,0,1,0.483,0.5,0.483,0.5
0.0033848,0.035954,0,1,0.484,0.5,0.484,0.5
0.0036769,0.036004,0,1,0.485,0.5,0.485,0.5
0.0039663,0.036053,0,1,0.486,0.5,0.486,0.5
0.0042556,0.036102,0,1,0.487,0.5,0.487,0.5
0.004545,0.036152,0,1,0.488,0.5,0.488,0.5
0.0048344,0.036201,0,1,0.489,0.5,0.489,0.5
0.0051238,0.03625,0,1,0.49,0.5,0.49,0.5
0.0054132,0.036299,0,1,0.491,0.5,0.491,0.5
0.0057026,0.036349,0,1,0.492,0.5,0.492,0.5
0.0059872,0.036397,0,1,0.493,0.5,0.493,0.5
0.0062708,0.036444,0,1,0.494,0.5,0.494,0.5
0.0065543,0.036492,0,1,0.495,0.5,0.495,0.5
0.0068378,0.03654,0,1,0.496,0.5,0.496,0.5
0.0071214,0.036587,0,1,0.497,0.5,0.497,0.5
0.0074049,0.036635,0,1,0.498,0.5,0.498,0.5
0.0076885,0.036682,0,1,0.499,0.5,0.499,0.5
0.007972,0.03673,0,1,0.5,0.5,0.5,0.5
0.0082503,0.036776,0,1,0.501,0.5,0.501,0.5
0.0085286,0.036822,0,1,0.502,0.5,0.502,0.5
0.0088069,0.036867,0,1,0.503,0.5,0.503,0.5
0.0090852,0.036913,0,1,0.504,0.5,0.504,0.5
0.0093634,0.036959,0,1,0.505,0.5,0.505,0.5
0.0096417,0.037005,0,1,0.506,0.5,0.506,0.5
0.00992,0.037051,0,1,0.507,0.5,0.507,0.5
0.010197,0.037096,0,1,0.508,0.5,0.508,0.5
0.010471,0.03714,0,1,0.509,0.5,0.509,0.5
0.010745,0.037184,0,1,0.51,0.5,0.51,0.5
0.011019,0.037228,0,1,0.511,0.5,0.511,0.5
0.011293,0.037272,0,1,0.512,0.5,0.512,0.5
0.011567,0.037316,0,1,0.513,0.5,0.513,0.5
0.011841,0.03736,0,1,0.514,0.5,0.514,0.5
0.012115,0.037404,0,1,0.515,0.5,0.515,0.5
0.012387,0.037447,0,1,0.516,0.5,0.516,0.5
0.012657,0.037489,0,1,0.517,0.5,0.517,0.5
0.012927,0.037531,0,1,0.518,0.5,0.518,0.5
0.013197,0.037574,0,1,0.519,0.5,0.519,0.5
0.013468,0.037616,0,1,0.52,0.5,0.52,0.5
0.013738,0.037658,0,1,0.521,0.5,0.521,0.5
0.014008,0.0377,0,1,0.522,0.5,0.522,0.5
0.014278,0.037742,0,1,0.523,0.5,0.523,0.5
0.014546,0.037784,0,1,0.524,0.5,0.524,0.5
0.014813,0.037824,0,1,0.525,0.5,0.525,0.5
0.01508,0.037865,0,1,0.526,0.5,0.526,0.5
0.015347,0.037905,0,1,0.527,0.5,0.527,0.5
0.015614,0.037946,0,1,0.528,0.5,0.528,0.5
0.015881,0.037986,0,1,0.529,0.5,0.529,0.5
0.016148,0.038026,0,1,0.53,0.5,0.53,0.5
0.016415,0.038067,0,1,0.531,0.5,0.531,0.5
0.01668,0.038106,0,1,0.532,0.5,0.532,0.5
0.016945,0.038144,0,1,0.533,0.5,0.533,0.5
0.01721,0.038183,0,1,0.534,0.5,0.534,0.5
0.017474,0.038221,0,1,0.535,0.5,0.535,0.5
0.017739,0.038259,0,1,0.536,0.5,0.536,0.5
0.018003,0.038298,0,1,0.537,0.5,0.537,0.5
0.018268,0.038336,0,1,0.538,0.5,0.538,0.5
0.018533,0.038375,0,1,0.539,0.5,0.539,0.5
0.018795,0.038411,0,1,0.54,0.5,0.54,0.5
0.019058,0.038448,0,1,0.541,0.5,0.541,0.5
0.01932,0.038485,0,1,0.542,0.5,0.542,0.5
0.019583,0.038521,0,1,0.543,0.5,0.543,0.5
0.019845,0.038558,0,1,0.544,0.5,0.544,0.5
0.020108,0.038594,0,1,0.545,0.5,0.545,0.5
0.02037,0.038631,0,1,0.546,0.5,0.546,0.5
0.020633,0.038667,0,1,0.547,0.5,0.547,0.5
0.020894,0.038702,0,1,0.548,0.5,0.548,0.5
0.021155,0.038737,0,1,0.549,0.5,0.549,0.5
0.021416,0.038771,0,1,0.55,0.5,0.55,0.5
0.021677,0.038806,0,1,0.551,0.5,0.551,0.5
0.021938,0.038841,0,1,0.552,0.5,0.552,0.5
0.022199,0.038875,0,1,0.553,0.5,0.553,0.5
0.02246,0.03891,0,1,0.554,0.5,0.554,0.5
0.022721,0.038944,0,1,0.555,0.5,0.555,0.5
0.022981,0.038977,0,1,0.556,0.5,0.556,0.5
0.023242,0.03901,0,1,0.557,0.5,0.557,0.5
0.023502,0.039043,0,1,0.558,0.5,0.558,0.5
0.023762,0.039075,0,1,0.559,0.5,0.559,0.5
0.024022,0.039108,0,1,0.56,0.5,0.56,0.5
0.024283,0.039141,0,1,0.561,0.5,0.561,0.5
0.024543,0.039174,0,1,0.562,0.5,0.562,0.5
0.024803,0.039205,0,1,0.563,0.5,0.563,0.5
0.025063,0.039236,0,1,0.564,0.5,0.564,0.5
0.025322,0.039267,0,1,0.565,0.5,0.565,0.5
0.025582,0.039298,0,1,0.566,0.5,0.566,0.5
0.025842,0.039329,0,1,0.567,0.5,0.567,0.5
0.026102,0.03936,0,1,0.568,0.5,0.568,0.5
0.026361,0.039391,0,1,0.569,0.5,0.569,0.5
0.026621,0.039421,0,1,0.57,0.5,0.57,0.5
0.026881,0.039451,0,1,0.571,0.5,0.571,0.5
0.02714,0.03948,0,1,0.572,0.5,0.572,0.5
0.0274,0.039508,0,1,0.573,0.5,0.573,0.5
0.027659,0.039537,0,1,0.574,0.5,0.574,0.5
0.027919,0.039566,0,1,0.575,0.5,0.575,0.5
0.028178,0.039595,0,1,0.576,0.5,0.576,0.5
0.028438,0.039624,0,1,0.577,0.5,0.577,0.5
0.028698,0.039652,0,1,0.578,0.5,0.578,0.5
0.028957,0.039679,0,1,0.579,0.5,0.579,0.5
0.029217,0.039706,0,1,0.58,0.5,0.58,0.5
0.029477,0.039733,0,1,0.581,0.5,0.581,0.5
0.029737,0.03976,0,1,0.582,0.5,0.582,0.5
0.029997,0.039786,0,1,0.583,0.5,0.583,0.5
0.030257,0.039813,0,1,0.584,0.5,0.584,0.5
0.030517,0.03984,0,1,0.585,0.5,0.585,0.5
0.030777,0.039867,0,1,0.586,0.5,0.586,0.5
0.031038,0.039891,0,1,0.587,0.5,0.587,0.5
0.031298,0.039916,0,1,0.588,0.5,0.588,0.5
0.031559,0.039941,0,1,0.589,0.5,0.589,0.5
0.03182,0.039966,0,1,0.59,0.5,0.59,0.5
0.03208,0.039991,0,1,0.591,0.5,0.591,0.5
0.032341,0.040016,0,1,0.592,0.5,0.592,0.5
0.032602,0.04004,0,1,0.593,0.5,0.593,0.5
0.032862,0.040065,0,1,0.594,0.5,0.594,0.5
0.033124,0.040087,0,1,0.595,0.5,0.595,0.5
0.033386,0.04011,0,1,0.596,0.5,0.596,0.5
0.033647,0.040133,0,1,0.597,0.5,0.597,0.5
0.033909,0.040156,0,1,0.598,0.5,0.598,0.5
0.034171,0.040179,0,1,0.599,0.5,0.599,0.5
0.034432,0.040201,0,1,0.6,0.5,0.6,0.5
0.034694,0.040224,0,1,0.601,0.5,0.601,0.5
0.034956,0.040246,0,1,0.602,0.5,0.602,0.5
0.035219,0.040267,0,1,0.603,0.5,0.603,0.5
0.035482,0.040288,0,1,0.604,0.5,0.604,0.5
0.035745,0.040309,0,1,0.605,0.5,0.605,0.5
0.036008,0.04033,0,1,0.606,0.5,0.606,0.5
0.036271,0.04035,0,1,0.607,0.5,0.607,0.5
0.036534,0.040371,0,1,0.608,0.5,0.608,0.5
0.036796,0.040392,0,1,0.609,0.5,0.609,0.5
0.03706,0.040412,0,1,0.61,0.5,0.61,0.5
0.037325,0.04043,0,1,0.611,0.5,0.611,0.5
0.03759,0.040449,0,1,0.612,0.5,0.612,0.5
0.037854,0.040468,0,1,0.613,0.5,0.613,0.5
0.038119,0.040486,0,1,0.614,0.5,0.614,0.5
0.038384,0.040505,0,1,0.615,0.5,0.615,0.5
0.038649,0.040524,0,1,0.616,0.5,0.616,0.5
0.038913,0.040542,0,1,0.617,0.5,0.617,0.5
0.03918,0.04056,0,1,0.618,0.5,0.618,0.5
0.039446,0.040576,0,1,0.619,0.5,0.619,0.5
0.039713,0.040593,0,1,0.62,0.5,0.62,0.5
0.03998,0.04061,0,1,0.621,0.5,0.621,0.5
0.040247,0.040627,0,1,0.622,0.5,0.622,0.5
0.040513,0.040643,0,1,0.623,0.5,0.623,0.5
0.04078,0.04066,0,1,0.624,0.5,0.624,0.5
0.041047,0.040677,0,1,0.625,0.5,0.625,0.5
0.041316,0.040692,0,1,0.626,0.5,0.626,0.5
0.041585,0.040706,0,1,0.627,0.5,0.627,0.5
0.041854,0.040721,0,1,0.628,0.5,0.628,0.5
0.042123,0.040735,0,1,0.629,0.5,0.629,0.5
0.042392,0.04075,0,1,0.63,0.5,0.63,0.5
0.042661,0.040765,0,1,0.631,0.5,0.631,0.5
0.04293,0.040779,0,1,0.632,0.5,0.632,0.5
0.043199,0.040793,0,1,0.633,0.5,0.633,0.5
0.043471,0.040806,0,1,0.634,0.5,0.634,0.5
0.043742,0.040819,0,1,0.635,0.5,0.635,0.5
0.044014,0.040831,0,1,0.636,0.5,0.636,0.5
0.044285,0.040844,0,1,0.637,0.5,0.637,0.5
0.044557,0.040857,0,1,0.638,0.5,0.638,0.5
0.044829,0.040869,0,1,0.639,0.5,0.639,0.5
0.0451,0.040882,0,1,0.64,0.5,0.64,0.5
0.045373,0.040894,0,1,0.641,0.5,0.641,0.5
0.045647,0.040904,0,1,0.642,0.5,0.642,0.5
0.045922,0.040915,0,1,0.643,0.5,0.643,0.5
0.046196,0.040925,0,1,0.644,0.5,0.644,0.5
0.046471,0.040936,0,1,0.645,0.5,0.645,0.5
0.046745,0.040946,0,1,0.646,0.5,0.646,0.5
0.047019,0.040957,0,1,0.647,0.5,0.647,0.5
0.047294,0.040967,0,1,0.648,0.5,0.648,0.5
0.04757,0.040977,0,1,0.649,0.5,0.649,0.5
0.047848,0.040985,0,1,0.65,0.5,0.65,0.5
0.048126,0.040994,0,1,0.651,0.5,0.651,0.5
0.048403,0.041003,0,1,0.652,0.5,0.652,0.5
0.048681,0.041011,0,1,0.653,0.5,0.653,0.5
0.048959,0.04102,0,1,0.654,0.5,0.654,0.5
0.049237,0.041028,0,1,0.655,0.5,0.655,0.5
0.049515,0.041037,0,1,0.656,0.5,0.656,0.5
0.049795,0.041044,0,1,0.657,0.5,0.657,0.5
0.050076,0.04105,0,1,0.658,0.5,0.658,0.5
0.050357,0.041057,0,1,0.659,0.5,0.659,0.5
0.050638,0.041063,0,1,0.66,0.5,0.66,0.5
0.050919,0.04107,0,1,0.661,0.5,0.661,0.5
0.0512,0.041077,0,1,0.662,0.5,0.662,0.5
0.051481,0.041083,0,1,0.663,0.5,0.663,0.5
0.051763,0.04109,0,1,0.664,0.5,0.664,0.5
0.052047,0.041094,0,1,0.665,0.5,0.665,0.5
0.052332,0.041099,0,1,0.666,0.5,0.666,0.5
0.052617,0.041104,0,1,0.667,0.5,0.667,0.5
0.052902,0.041108,0,1,0.668,0.5,0.668,0.5
0.053187,0.041113,0,1,0.669,0.5,0.669,0.5
0.053472,0.041117,0,1,0.67,0.5,0.67,0.5
0.053757,0.041122,0,1,0.671,0.5,0.671,0.5
0.054042,0.041126,0,1,0.672,0.5,0.672,0.5
0.054331,0.041129,0,1,0.673,0.5,0.673,0.5
0.05462,0.041131,0,1,0.674,0.5,0.674,0.5
0.054909,0.041134,0,1,0.675,0.5,0.675,0.5
0.055198,0.041137,0,1,0.676,0.5,0.676,0.5
0.055486,0.041139,0,1,0.677,0.5,0.677,0.5
0.055775,0.041142,0,1,0.678,0.5,0.678,0.5
0.056064,0.041144,0,1,0.679,0.5,0.679,0.5
0.056355,0.041146,0,1,0.68,0.5,0.68,0.5
0.056648,0.041147,0,1,0.681,0.5,0.681,0.5
0.056941,0.041148,0,1,0.682,0.5,0.682,0.5
0.057235,0.041149,0,1,0.683,0.5,0.683,0.5
0.057528,0.041149,0,1,0.684,0.5,0.684,0.5
0.057822,0.04115,0,1,0.685,0.5,0.685,0.5
0.058115,0.041151,0,1,0.686,0.5,0.686,0.5
0.058408,0.041152,0,1,0.687,0.5,0.687,0.5
0.058704,0.041151,0,1,0.688,0.5,0.688,0.5
0.059002,0.04115,0,1,0.689,0.5,0.689,0.5
0.0593,0.041149,0,1,0.69,0.5,0.69,0.5
0.059598,0.041148,0,1,0.691,0.5,0.691,0.5
0.059897,0.041146,0,1,0.692,0.5,0.692,0.5
0.060195,0.041145,0,1,0.693,0.5,0.693,0.5
0.060493,0.041144,0,1,0.694,0.5,0.694,0.5
0.060791,0.041142,0,1,0.695,0.5,0.695,0.5
0.061093,0.04114,0,1,0.696,0.5,0.696,0.5
0.061396,0.041137,0,1,0.697,0.5,0.697,0.5
0.061699,0.041134,0,1,0.698,0.5,0.698,0.5
0.062002,0.041131,0,1,0.699,0.5,0.699,0.5
0.062305,0.041128,0,1,0.7,0.5,0.7,0.5
0.062608,0.041125,0,1,0.701,0.5,0.701,0.5
0.062911,0.041122,0,1,0.702,0.5,0.702,0.5
0.063214,0.041119,0,1,0.703,0.5,0.703,0.5
0.063522,0.041115,0,1,0.704,0.5,0.704,0.5
0.063831,0.04111,0,1,0.705,0.5,0.705,0.5
0.064139,0.041105,0,1,0.706,0.5,0.706,0.5
0.064448,0.0411,0,1,0.707,0.5,0.707,0.5
0.064756,0.041095,0,1,0.708,0.5,0.708,0.5
0.065065,0.04109,0,1,0.709,0.5,0.709,0.5
0.065374,0.041086,0,1,0.71,0.5,0.71,0.5
0.065683,0.041081,0,1,0.711,0.5,0.711,0.5
0.065997,0.041074,0,1,0.712,0.5,0.712,0.5
0.066311,0.041068,0,1,0.713,0.5,0.713,0.5
0.066626,0.041061,0,1,0.714,0.5,0.714,0.5
0.06694,0.041054,0,1,0.715,0.5,0.715,0.5
0.067254,0.041048,0,1,0.716,0.5,0.716,0.5
0.067569,0.041041,0,1,0.717,0.5,0.717,0.5
0.067883,0.041035,0,1,0.718,0.5,0.718,0.5
0.068199,0.041028,0,1,0.719,0.5,0.719,0.5
0.06852,0.04102,0,1,0.72,0.5,0.72,0.5
0.06884,0.041011,0,1,0.721,0.5,0.721,0.5
0.069161,0.041003,0,1,0.722,0.5,0.722,0.5
0.069482,0.040995,0,1,0.723,0.5,0.723,0.5
0.069802,0.040986,0,1,0.724,0.5,0.724,0.5
0.070123,0.040978,0,1,0.725,0.5,0.725,0.5
0.070444,0.04097,0,1,0.726,0.5,0.726,0.5
0.070767,0.040961,0,1,0.727,0.5,0.727,0.5
0.071095,0.040951,0,1,0.728,0.5,0.728,0.5
0.071422,0.040941,0,1,0.729,0.5,0.729,0.5
0.07175,0.040931,0,1,0.73,0.5,0.73,0.5
0.072077,0.040921,0,1,0.731,0.5,0.731,0.5
0.072404,0.040911,0,1,0.732,0.5,0.732,0.5
0.072732,0.040902,0,1,0.733,0.5,0.733,0.5
0.073059,0.040892,0,1,0.734,0.5,0.734,0.5
0.073391,0.040881,0,1,0.735,0.5,0.735,0.5
0.073725,0.040869,0,1,0.736,0.5,0.736,0.5
0.07406,0.040858,0,1,0.737,0.5,0.737,0.5
0.074394,0.040847,0,1,0.738,0.5,0.738,0.5
0.074729,0.040835,0,1,0.739,0.5,0.739,0.5
0.075063,0.040824,0,1,0.74,0.5,0.74,0.5
0.075398,0.040813,0,1,0.741,0.5,0.741,0.5
0.075732,0.040801,0,1,0.742,0.5,0.742,0.5
0.076073,0.040788,0,1,0.743,0.5,0.743,0.5
0.076415,0.040775,0,1,0.744,0.5,0.744,0.5
0.076757,0.040762,0,1,0.745,0.5,0.745,0.5
0.077099,0.040749,0,1,0.746,0.5,0.746,0.5
0.077441,0.040736,0,1,0.747,0.5,0.747,0.5
0.077784,0.040723,0,1,0.748,0.5,0.748,0.5
0.078126,0.04071,0,1,0.749,0.5,0.749,0.5
0.078468,0.040697,0,1,0.75,0.5,0.75,0.5
0.078819,0.040684,0,1,0.751,0.5,0.751,0.5
0.07917,0.040669,0,1,0.752,0.5,0.752,0.5
0.07952,0.040655,0,1,0.753,0.5,0.753,0.5
0.079871,0.04064,0,1,0.754,0.5,0.754,0.5
0.080221,0.040626,0,1,0.755,0.5,0.755,0.5
0.080572,0.040611,0,1,0.756,0.5,0.756,0.5
0.080922,0.040597,0,1,0.757,0.5,0.757,0.5
0.081275,0.040582,0,1,0.758,0.5,0.758,0.5
0.081634,0.040566,0,1,0.759,0.5,0.759,0.5
0.081993,0.040551,0,1,0.76,0.5,0.76,0.5
0.082352,0.040535,0,1,0.761,0.5,0.761,0.5
0.082711,0.040519,0,1,0.762,0.5,0.762,0.5
0.08307,0.040503,0,1,0.763,0.5,0.763,0.5
0.083429,0.040488,0,1,0.764,0.5,0.764,0.5
0.083789,0.040472,0,1,0.765,0.5,0.765,0.5
0.084151,0.040456,0,1,0.766,0.5,0.766,0.5
0.08452,0.040438,0,1,0.767,0.5,0.767,0.5
0.084889,0.040421,0,1,0.768,0.5,0.768,0.5
0.085258,0.040404,0,1,0.769,0.5,0.769,0.5
0.085627,0.040386,0,1,0.77,0.5,0.77,0.5
0.085996,0.040369,0,1,0.771,0.5,0.771,0.5
0.086365,0.040352,0,1,0.772,0.5,0.772,0.5
0.086733,0.040335,0,1,0.773,0.5,0.773,0.5
0.087108,0.040317,0,1,0.774,0.5,0.774,0.5
0.087487,0.040298,0,1,0.775,0.5,0.775,0.5
0.087866,0.04028,0,1,0.776,0.5,0.776,0.5
0.088246,0.040261,0,1,0.777,0.5,0.777,0.5
0.088625,0.040243,0,1,0.778,0.5,0.778,0.5
0.089004,0.040224,0,1,0.779,0.5,0.779,0.5
0.089383,0.040206,0,1,0.78,0.5,0.78,0.5
0.089762,0.040188,0,1,0.781,0.5,0.781,0.5
0.09015,0.040168,0,1,0.782,0.5,0.782,0.5
0.09054,0.040148,0,1,0.783,0.5,0.783,0.5
0.09093,0.040128,0,1,0.784,0.5,0.784,0.5
0.09132,0.040109,0,1,0.785,0.5,0.785,0.5
0.09171,0.040089,0,1,0.786,0.5,0.786,0.5
0.0921,0.040069,0,1,0.787,0.5,0.787,0.5
0.092491,0.040049,0,1,0.788,0.5,0.788,0.5
0.092881,0.040029,0,1,0.789,0.5,0.789,0.5
0.093282,0.040008,0,1,0.79,0.5,0.79,0.5
0.093684,0.039987,0,1,0.791,0.5,0.791,0.5
0.094087,0.039966,0,1,0.792,0.5,0.792,0.5
0.094489,0.039944,0,1,0.793,0.5,0.793,0.5
0.094891,0.039923,0,1,0.794,0.5,0.794,0.5
0.095293,0.039902,0,1,0.795,0.5,0.795,0.5
0.095695,0.039881,0,1,0.796,0.5,0.796,0.5
0.096099,0.039859,0,1,0.797,0.5,0.797,0.5
0.096514,0.039837,0,1,0.798,0.5,0.798,0.5
0.096929,0.039814,0,1,0.799,0.5,0.799,0.5
0.097344,0.039792,0,1,0.8,0.5,0.8,0.5
0.097759,0.039769,0,1,0.801,0.5,0.801,0.5
0.098174,0.039747,0,1,0.802,0.5,0.802,0.5
0.098589,0.039724,0,1,0.803,0.5,0.803,0.5
0.099004,0.039701,0,1,0.804,0.5,0.804,0.5
0.099423,0.039678,0,1,0.805,0.5,0.805,0.5
0.099852,0.039654,0,1,0.806,0.5,0.806,0.5
0.10028,0.03963,0,1,0.807,0.5,0.807,0.5
0.10071,0.039606,0,1,0.808,0.5,0.808,0.5
0.10114,0.039582,0,1,0.809,0.5,0.809,0.5
0.10157,0.039558,0,1,0.81,0.5,0.81,0.5
0.102,0.039534,0,1,0.811,0.5,0.811,0.5
0.10243,0.03951,0,1,0.812,0.5,0.812,0.5
0.10286,0.03948,0,1,0.813,0.5,0.813,0.5
0.10331,0.039455,0,1,0.814,0.5,0.814,0.5
0.10375,0.039429,0,1,0.815,0.5,0.815,0.5
0.1042,0.039403,0,1,0.816,0.5,0.816,0.5
0.10464,0.039378,0,1,0.817,0.5,0.817,0.5
0.10509,0.039352,0,1,0.818,0.5,0.818,0.5
0.10553,0.039327,0,1,0.819,0.5,0.819,0.5
0.10598,0.039301,0,1,0.82,0.5,0.82,0.5
0.10643,0.039274,0,1,0.821,0.5,0.821,0.5
0.1069,0.039246,0,1,0.822,0.5,0.822,0.5
0.10736,0.039218,0,1,0.823,0.5,0.823,0.5
0.10782,0.03919,0,1,0.824,0.5,0.824,0.5
0.10828,0.039162,0,1,0.825,0.5,0.825,0.5
0.10875,0.039134,0,1,0.826,0.5,0.826,0.5
0.10921,0.039106,0,1,0.827,0.5,0.827,0.5
0.10967,0.039078,0,1,0.828,0.5,0.828,0.5
0.11015,0.039048,0,1,0.829,0.5,0.829,0.5
0.11063,0.039018,0,1,0.83,0.5,0.83,0.5
0.11111,0.038988,0,1,0.831,0.5,0.831,0.5
0.1116,0.038957,0,1,0.832,0.5,0.832,0.5
0.11208,0.038927,0,1,0.833,0.5,0.833,0.5
0.11256,0.038897,0,1,0.834,0.5,0.834,0.5
0.11304,0.038866,0,1,0.835,0.5,0.835,0.5
0.11352,0.038836,0,1,0.836,0.5,0.836,0.5
0.11403,0.038803,0,1,0.837,0.5,0.837,0.5
0.11453,0.038769,0,1,0.838,0.5,0.838,0.5
0.11503,0.038736,0,1,0.839,0.5,0.839,0.5
0.11554,0.038703,0,1,0.84,0.5,0.84,0.5
0.11604,0.03867,0,1,0.841,0.5,0.841,0.5
0.11654,0.038636,0,1,0.842,0.5,0.842,0.5
0.11705,0.038603,0,1,0.843,0.5,0.843,0.5
0.11756,0.038569,0,1,0.844,0.5,0.844,0.5
0.11809,0.038532,0,1,0.845,0.5,0.845,0.5
0.11862,0.038494,0,1,0.846,0.5,0.846,0.5
0.11915,0.038457,0,1,0.847,0.5,0.847,0.5
0.11968,0.03842,0,1,0.848,0.5,0.848,0.5
0.12021,0.038383,0,1,0.849,0.5,0.849,0.5
0.12074,0.038346,0,1,0.85,0.5,0.85,0.5
0.12127,0.038309,0,1,0.851,0.5,0.851,0.5
0.12181,0.038269,0,1,0.852,0.5,0.852,0.5
0.12237,0.038227,0,1,0.853,0.5,0.853,0.5
0.12294,0.038185,0,1,0.854,0.5,0.854,0.5
0.1235,0.038142,0,1,0.855,0.5,0.855,0.5
0.12406,0.0381,0,1,0.856,0.5,0.856,0.5
0.12463,0.038058,0,1,0.857,0.5,0.857,0.5
0.12519,0.038015,0,1,0.858,0.5,0.858,0.5
0.12575,0.037973,0,1,0.859,0.5,0.859,0.5
0.12634,0.037926,0,1,0.86,0.5,0.86,0.5
0.12695,0.037877,0,1,0.861,0.5,0.861,0.5
0.12755,0.037827,0,1,0.862,0.5,0.862,0.5
0.12816,0.037777,0,1,0.863,0.5,0.863,0.5
0.12877,0.037728,0,1,0.864,0.5,0.864,0.5
0.12937,0.037678,0,1,0.865,0.5,0.865,0.5
0.12998,0.037629,0,1,0.866,0.5,0.866,0.5
0.13059,0.037579,0,1,0.867,0.5,0.867,0.5
0.13124,0.037522,0,1,0.868,0.5,0.868,0.5
0.1319,0.037463,0,1,0.869,0.5,0.869,0.5
0.13257,0.037403,0,1,0.87,0.5,0.87,0.5
0.13323,0.037344,0,1,0.871,0.5,0.871,0.5
0.13389,0.037285,0,1,0.872,0.5,0.872,0.5
0.13456,0.037226,0,1,0.873,0.5,0.873,0.5
0.13522,0.037166,0,1,0.874,0.5,0.874,0.5
0.13588,0.037107,0,1,0.875,0.5,0.875,0.5
0.13661,0.03706,1e-06,1,0.876,0.5,0.876,0.5
0.13735,0.036988,1e-06,1,0.877,0.5,0.877,0.5
0.13808,0.036917,1e-06,1,0.878,0.5,0.878,0.5
0.13882,0.036845,1e-06,1,0.879,0.5,0.879,0.5
0.13956,0.036773,1e-06,1,0.88,0.5,0.88,0.5
0.1403,0.036701,1e-06,1,0.881,0.5,0.881,0.5
0.14103,0.036629,1e-06,1,0.882,0.5,0.882,0.5
0.14179,0.036555,9.5188e-07,1,0.883,0.5,0.883,0.5
0.14264,0.036467,6.959e-07,1,0.884,0.5,0.884,0.5
0.14348,0.036379,4.3991e-07,1,0.885,0.5,0.885,0.5
0.14432,0.036292,1.8393e-07,1,0.886,0.5,0.886,0.5
0.14516,0.036204,-7.2063e-08,1,0.887,0.5,0.887,0.5
0.14601,0.036117,-3.2804e-07,1,0.888,0.5,0.888,0.5
0.14685,0.036029,-5.8403e-07,1,0.889,0.5,0.889,0.5
0.14769,0.035942,-8.4001e-07,1,0.89,0.5,0.89,0.5
0.1486,0.035846,-9.5201e-07,1,0.891,0.5,0.891,0.5
0.1496,0.035736,-8.2401e-07,1,0.892,0.5,0.892,0.5
0.1506,0.035626,-6.9602e-07,1,0.893,0.5,0.893,0.5
0.1516,0.035516,-5.6803e-07,1,0.894,0.5,0.894,0.5
0.1526,0.035405,-4.4004e-07,1,0.895,0.5,0.895,0.5
0.1536,0.035295,-3.1204e-07,1,0.896,0.5,0.896,0.5
0.15461,0.035185,-1.8405e-07,1,0.897,0.5,0.897,0.5
0.15561,0.035075,-5.6057e-08,1,0.898,0.5,0.898,0.5
0.15674,0.034948,7.1942e-08,1,0.899,0.5,0.899,0.5
0.15797,0.034808,1.9995e-07,1,0.9,0.5,0.9,0.5
0.1592,0.034668,3.2796e-07,1,0.901,0.5,0.901,0.5
0.16043,0.034528,4.5597e-07,1,0.902,0.5,0.902,0.5
0.16167,0.034388,5.8397e-07,1,0.903,0.5,0.903,0.5
0.1629,0.034248,7.1198e-07,1,0.904,0.5,0.904,0.5
0.16413,0.034108,8.3999e-07,1,0.905,0.5,0.905,0.5
0.16536,0.033968,9.68e-07,1,0.906,0.5,0.906,0.5
0.16684,0.0338,1.096e-06,1,0.907,0.5,0.907,0.5
0.1684,0.033622,1.224e-06,1,0.908,0.5,0.908,0.5
0.16996,0.033444,1.352e-06,1,0.909,0.5,0.909,0.5
0.17153,0.033266,1.48e-06,1,0.91,0.5,0.91,0.5
0.17309,0.033088,1.608e-06,1,0.911,0.5,0.911,0.5
0.17465,0.032911,1.736e-06,1,0.912,0.5,0.912,0.5
0.17621,0.032733,1.8641e-06,1,0.913,0.5,0.913,0.5
0.17777,0.032555,1.9921e-06,1,0.914,0.5,0.914,0.5
0.17978,0.032334,2e-06,1,0.915,0.5,0.915,0.5
0.18181,0.032111,2e-06,1,0.916,0.5,0.916,0.5
0.18384,0.031887,2e-06,1,0.917,0.5,0.917,0.5
0.18587,0.031663,2e-06,1,0.918,0.5,0.918,0.5
0.1879,0.03144,2e-06,1,0.919,0.5,0.919,0.5
0.18994,0.031216,2e-06,1,0.92,0.5,0.92,0.5
0.19197,0.030993,2e-06,1,0.921,0.5,0.921,0.5
0.19408,0.030762,1.952e-06,1,0.922,0.5,0.922,0.5
0.19678,0.030485,1.568e-06,1,0.923,0.5,0.923,0.5
0.19947,0.030208,1.184e-06,1,0.924,0.5,0.924,0.5
0.20217,0.029931,8.0007e-07,1,0.925,0.5,0.925,0.5
0.20486,0.029654,4.161e-07,1,0.926,0.5,0.926,0.5
0.20756,0.029377,3.2125e-08,1,0.927,0.5,0.927,0.5
0.21025,0.0291,-3.5185e-07,1,0.928,0.5,0.928,0.5
0.21295,0.028823,-7.3584e-07,1,0.929,0.5,0.929,0.5
0.21593,0.028527,-1.1598e-06,1,0.93,0.5,0.93,0.5
0.21954,0.028189,-1.6718e-06,1,0.931,0.5,0.931,0.5
0.22315,0.027851,-2.1838e-06,1,0.932,0.5,0.932,0.5
0.22677,0.027513,-2.6959e-06,1,0.933,0.5,0.933,0.5
0.23038,0.027175,-3.2079e-06,1,0.934,0.5,0.934,0.5
0.23399,0.026838,-3.7199e-06,1,0.935,0.5,0.935,0.5
0.23761,0.0265,-4.2319e-06,1,0.936,0.5,0.936,0.5
0.24122,0.026162,-4.744e-06,1,0.937,0.5,0.937,0.5
0.24556,0.025636,-4.384e-06,1,0.938,0.5,0.938,0.5
0.25044,0.025229,-5.1521e-06,1,0.939,0.5,0.939,0.5
0.25532,0.024821,-5.9201e-06,1,0.94,0.5,0.94,0.5
0.26021,0.024414,-6.6882e-06,1,0.941,0.5,0.941,0.5
0.26509,0.024006,-7.4562e-06,1,0.942,0.5,0.942,0.5
0.26997,0.023599,-8.2243e-06,1,0.943,0.5,0.943,0.5
0.27486,0.023192,-8.9923e-06,1,0.944,0.5,0.944,0.5
0.27974,0.022784,-9.7603e-06,1,0.945,0.5,0.945,0.5
0.28577,0.022323,-8.327e-06,1,0.946,0.5,0.946,0.5
0.29231,0.021839,-5.895e-06,1,0.947,0.5,0.947,0.5
0.29885,0.021354,-3.4632e-06,1,0.948,0.5,0.948,0.5
0.30539,0.020869,-1.0314e-06,1,0.949,0.5,0.949,0.5
0.31193,0.020384,1.4004e-06,1,0.95,0.5,0.95,0.5
0.31848,0.019899,3.8323e-06,1,0.951,0.5,0.951,0.5
0.32502,0.019414,6.2642e-06,1,0.952,0.5,0.952,0.5
0.33156,0.01893,8.696e-06,1,0.953,0.5,0.953,0.5
0.33987,0.018403,9.672e-06,1,0.954,0.5,0.954,0.5
0.34842,0.017871,1.044e-05,1,0.955,0.5,0.955,0.5
0.35698,0.017339,1.1208e-05,1,0.956,0.5,0.956,0.5
0.36553,0.016807,1.1976e-05,1,0.957,0.5,0.957,0.5
0.37409,0.016275,1.2744e-05,1,0.958,0.5,0.958,0.5
0.38264,0.015743,1.3512e-05,1,0.959,0.5,0.959,0.5
0.3912,0.015211,1.428e-05,1,0.96,0.5,0.96,0.5
0.3999,0.014678,1.4905e-05,1,0.961,0.5,0.961,0.5
0.41081,0.014135,1.3369e-05,1,0.962,0.5,0.962,0.5
0.42171,0.013592,1.1833e-05,1,0.963,0.5,0.963,0.5
0.43261,0.013049,1.0296e-05,1,0.964,0.5,0.964,0.5
0.44351,0.012506,8.7604e-06,1,0.965,0.5,0.965,0.5
0.45442,0.011963,7.2242e-06,1,0.966,0.5,0.966,0.5
0.46532,0.01142,5.6882e-06,1,0.967,0.5,0.967,0.5
0.47622,0.010877,4.1521e-06,1,0.968,0.5,0.968,0.5
0.48776,0.010342,2.52e-06,1,0.969,0.5,0.969,0.5
0.5012,0.0098299,5.998e-07,1,0.97,0.5,0.97,0.5
0.51463,0.0093179,-1.3203e-06,1,0.971,0.5,0.971,0.5
0.52807,0.0088059,-3.2404e-06,1,0.972,0.5,0.972,0.5
0.5415,0.0082939,-5.1605e-06,1,0.973,0.5,0.973,0.5
0.55494,0.0077818,-7.0806e-06,1,0.974,0.5,0.974,0.5
0.56837,0.0072698,-9.0008e-06,1,0.975,0.5,0.975,0.5
0.58181,0.0067578,-1.0921e-05,1,0.976,0.5,0.976,0.5
0.59632,0.0062804,-1.2056e-05,1,0.977,0.5,0.977,0.5
0.6122,0.0058474,-1.2184e-05,1,0.978,0.5,0.978,0.5
0.62808,0.0054144,-1.2312e-05,1,0.979,0.5,0.979,0.5
0.64396,0.0049814,-1.244e-05,1,0.98,0.5,0.98,0.5
0.65984,0.0045484,-1.2568e-05,1,0.981,0.5,0.981,0.5
0.67572,0.0041154,-1.2696e-05,1,0.982,0.5,0.982,0.5
0.6916,0.0036824,-1.2824e-05,1,0.983,0.5,0.983,0.5
0.70749,0.0032494,-1.2952e-05,1,0.984,0.5,0.984,0.5
0.7246,0.0028996,-1.156e-05,1,0.985,0.5,0.985,0.5
0.74245,0.0025999,-9.2562e-06,1,0.986,0.5,0.986,0.5
0.7603,0.0023001,-6.9524e-06,1,0.987,0.5,0.987,0.5
0.77814,0.0020004,-4.6486e-06,1,0.988,0.5,0.988,0.5
0.79599,0.0017006,-2.3446e-06,1,0.989,0.5,0.989,0.5
0.81384,0.0014009,-4.0769e-08,1,0.99,0.5,0.99,0.5
0.83169,0.0011011,2.2631e-06,1,0.991,0.5,0.991,0.5
0.84954,0.00080135,4.5669e-06,1,0.992,0.5,0.992,0.5
0.86818,0.00065914,6.0394e-06,1,0.993,0.5,0.993,0.5
0.887,0.0005534,7.3196e-06,1,0.994,0.5,0.994,0.5
0.90582,0.00044767,8.5996e-06,1,0.995,0.5,0.995,0.5
0.92464,0.00034194,9.8797e-06,1,0.996,0.5,0.996,0.5
0.94346,0.00023621,1.116e-05,1,0.997,0.5,0.997,0.5
0.96228,0.00013047,1.244e-05,1,0.998,0.5,0.998,0.5
0.9811,2.4733e-05,1.372e-05,1,0.999,0.5,0.999,0.5
0.99992,-8.1e-05,1.5e-05,1,1,0.5,1,0.5


==> re1000-3d-p4-16-strong-bc-uy-horizontal-centerline.txt <==
"a","b","c","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1.2e-05,7e-06,-2e-06,1,0,0,0.5,0.5
5.8556e-06,0.0054535,-1.488e-06,1,0.001,0.001,0.5,0.5
-2.8879e-07,0.0109,-9.7593e-07,1,0.002,0.002,0.5,0.5
-6.4332e-06,0.016346,-4.639e-07,1,0.003,0.003,0.5,0.5
-1.2578e-05,0.021793,4.8131e-08,1,0.004,0.004,0.5,0.5
-1.8722e-05,0.027239,5.6016e-07,1,0.005,0.005,0.5,0.5
-2.4866e-05,0.032686,1.0722e-06,1,0.006,0.006,0.5,0.5
-3.1011e-05,0.038132,1.5842e-06,1,0.007,0.007,0.5,0.5
-4.0403e-05,0.043471,2e-06,1,0.008,0.008,0.5,0.5
-6.3826e-05,0.048344,2e-06,1,0.009,0.009,0.5,0.5
-8.7248e-05,0.053217,2e-06,1,0.01,0.01,0.5,0.5
-0.00011067,0.058091,2e-06,1,0.011,0.011,0.5,0.5
-0.00013409,0.062964,2e-06,1,0.012,0.012,0.5,0.5
-0.00015752,0.067837,2e-06,1,0.013,0.013,0.5,0.5
-0.00018094,0.07271,2e-06,1,0.014,0.014,0.5,0.5
-0.00020436,0.077583,2e-06,1,0.015,0.015,0.5,0.5
-0.00024146,0.082236,1.952e-06,1,0.016,0.016,0.5,0.5
-0.00030136,0.086522,1.824e-06,1,0.017,0.017,0.5,0.5
-0.00036126,0.090807,1.696e-06,1,0.018,0.018,0.5,0.5
-0.00042116,0.095093,1.568e-06,1,0.019,0.019,0.5,0.5
-0.00048106,0.099379,1.44e-06,1,0.02,0.02,0.5,0.5
-0.00054096,0.10366,1.312e-06,1,0.021,0.021,0.5,0.5
-0.00060086,0.10795,1.1841e-06,1,0.022,0.022,0.5,0.5
-0.00066076,0.11224,1.0561e-06,1,0.023,0.023,0.5,0.5
-0.000747,0.11619,9.2806e-07,1,0.024,0.024,0.5,0.5
-0.00085376,0.11989,8.0005e-07,1,0.025,0.025,0.5,0.5
-0.00096052,0.12359,6.7204e-07,1,0.026,0.026,0.5,0.5
-0.0010673,0.12729,5.4403e-07,1,0.027,0.027,0.5,0.5
-0.001174,0.13099,4.1603e-07,1,0.028,0.028,0.5,0.5
-0.0012808,0.13469,2.8802e-07,1,0.029,0.029,0.5,0.5
-0.0013876,0.1384,1.6001e-07,1,0.03,0.03,0.5,0.5
-0.0014943,0.1421,3.2002e-08,1,0.031,0.031,0.5,0.5
-0.001639,0.14537,0,1,0.032,0.032,0.5,0.5
-0.0017963,0.1485,0,1,0.033,0.033,0.5,0.5
-0.0019536,0.15163,0,1,0.034,0.034,0.5,0.5
-0.002111,0.15477,0,1,0.035,0.035,0.5,0.5
-0.0022683,0.1579,0,1,0.036,0.036,0.5,0.5
-0.0024256,0.16103,0,1,0.037,0.037,0.5,0.5
-0.0025829,0.16416,0,1,0.038,0.038,0.5,0.5
-0.0027402,0.16729,0,1,0.039,0.039,0.5,0.5
-0.0029434,0.16992,0,1,0.04,0.04,0.5,0.5
-0.0031496,0.17252,0,1,0.041,0.041,0.5,0.5
-0.0033558,0.17511,0,1,0.042,0.042,0.5,0.5
-0.003562,0.17771,0,1,0.043,0.043,0.5,0.5
-0.0037682,0.1803,0,1,0.044,0.044,0.5,0.5
-0.0039744,0.1829,0,1,0.045,0.045,0.5,0.5
-0.0041806,0.18549,0,1,0.046,0.046,0.5,0.5
-0.0043922,0.18803,1.5999e-08,1,0.047,0.047,0.5,0.5
-0.0046419,0.19013,1.4399e-07,1,0.048,0.048,0.5,0.5
-0.0048916,0.19223,2.7198e-07,1,0.049,0.049,0.5,0.5
-0.0051414,0.19433,3.9997e-07,1,0.05,0.05,0.5,0.5
-0.0053911,0.19644,5.2797e-07,1,0.051,0.051,0.5,0.5
-0.0056408,0.19854,6.5596e-07,1,0.052,0.052,0.5,0.5
-0.0058905,0.20064,7.8395e-07,1,0.053,0.053,0.5,0.5
-0.0061402,0.20275,9.1194e-07,1,0.054,0.054,0.5,0.5
-0.0064012,0.20471,1.0399e-06,1,0.055,0.055,0.5,0.5
-0.006687,0.20638,1.1679e-06,1,0.056,0.056,0.5,0.5
-0.0069729,0.20804,1.296e-06,1,0.057,0.057,0.5,0.5
-0.0072587,0.20971,1.424e-06,1,0.058,0.058,0.5,0.5
-0.0075446,0.21138,1.552e-06,1,0.059,0.059,0.5,0.5
-0.0078304,0.21304,1.68e-06,1,0.06,0.06,0.5,0.5
-0.0081162,0.21471,1.808e-06,1,0.061,0.061,0.5,0.5
-0.0084021,0.21638,1.936e-06,1,0.062,0.062,0.5,0.5
-0.0087077,0.21785,0,1,0.063,0.063,0.5,0.5
-0.009019,0.21914,0,1,0.064,0.064,0.5,0.5
-0.0093303,0.22043,0,1,0.065,0.065,0.5,0.5
-0.0096416,0.22172,0,1,0.066,0.066,0.5,0.5
-0.0099529,0.223,0,1,0.067,0.067,0.5,0.5
-0.010264,0.22429,0,1,0.068,0.068,0.5,0.5
-0.010576,0.22558,0,1,0.069,0.069,0.5,0.5
-0.010887,0.22687,0,1,0.07,0.07,0.5,0.5
-0.011209,0.22793,8.8059e-08,1,0.071,0.071,0.5,0.5
-0.011535,0.22889,2.1605e-07,1,0.072,0.072,0.5,0.5
-0.011862,0.22986,3.4404e-07,1,0.073,0.073,0.5,0.5
-0.012188,0.23082,4.7203e-07,1,0.074,0.074,0.5,0.5
-0.012515,0.23179,6.0003e-07,1,0.075,0.075,0.5,0.5
-0.012841,0.23275,7.2802e-07,1,0.076,0.076,0.5,0.5
-0.013168,0.23372,8.5601e-07,1,0.077,0.077,0.5,0.5
-0.013494,0.23468,9.84e-07,1,0.078,0.078,0.5,0.5
-0.013824,0.23541,1e-06,1,0.079,0.079,0.5,0.5
-0.014153,0.2361,1e-06,1,0.08,0.08,0.5,0.5
-0.014483,0.23679,1e-06,1,0.081,0.081,0.5,0.5
-0.014813,0.23748,1e-06,1,0.082,0.082,0.5,0.5
-0.015143,0.23817,1e-06,1,0.083,0.083,0.5,0.5
-0.015473,0.23886,1e-06,1,0.084,0.084,0.5,0.5
-0.015803,0.23955,1e-06,1,0.085,0.085,0.5,0.5
-0.016132,0.24023,9.9206e-07,1,0.086,0.086,0.5,0.5
-0.016456,0.24068,8.6406e-07,1,0.087,0.087,0.5,0.5
-0.01678,0.24114,7.3605e-07,1,0.088,0.088,0.5,0.5
-0.017104,0.24159,6.0804e-07,1,0.089,0.089,0.5,0.5
-0.017428,0.24205,4.8003e-07,1,0.09,0.09,0.5,0.5
-0.017751,0.24251,3.5202e-07,1,0.091,0.091,0.5,0.5
-0.018075,0.24296,2.2401e-07,1,0.092,0.092,0.5,0.5
-0.018399,0.24342,9.6006e-08,1,0.093,0.093,0.5,0.5
-0.01872,0.24382,-3.2002e-08,1,0.094,0.094,0.5,0.5
-0.01903,0.24408,-1.6001e-07,1,0.095,0.095,0.5,0.5
-0.019341,0.24433,-2.8802e-07,1,0.096,0.096,0.5,0.5
-0.019651,0.24458,-4.1603e-07,1,0.097,0.097,0.5,0.5
-0.019962,0.24483,-5.4403e-07,1,0.098,0.098,0.5,0.5
-0.020272,0.24509,-6.7204e-07,1,0.099,0.099,0.5,0.5
-0.020583,0.24534,-8.0005e-07,1,0.1,0.1,0.5,0.5
-0.020893,0.24559,-9.2806e-07,1,0.101,0.101,0.5,0.5
-0.021196,0.24577,-1e-06,1,0.102,0.102,0.5,0.5
-0.021487,0.24584,-1e-06,1,0.103,0.103,0.5,0.5
-0.021779,0.24592,-1e-06,1,0.104,0.104,0.5,0.5
-0.02207,0.24599,-1e-06,1,0.105,0.105,0.5,0.5
-0.022362,0.24607,-1e-06,1,0.106,0.106,0.5,0.5
-0.022654,0.24614,-1e-06,1,0.107,0.107,0.5,0.5
-0.022945,0.24621,-1e-06,1,0.108,0.108,0.5,0.5
-0.023237,0.24629,-1e-06,1,0.109,0.109,0.5,0.5
-0.023514,0.24626,-9.2001e-07,1,0.11,0.11,0.5,0.5
-0.023782,0.24618,-7.9201e-07,1,0.111,0.111,0.5,0.5
-0.024051,0.2461,-6.6402e-07,1,0.112,0.112,0.5,0.5
-0.024319,0.24602,-5.3603e-07,1,0.113,0.113,0.5,0.5
-0.024588,0.24593,-4.0804e-07,1,0.114,0.114,0.5,0.5
-0.024856,0.24585,-2.8005e-07,1,0.115,0.115,0.5,0.5
-0.025125,0.24577,-1.5205e-07,1,0.116,0.116,0.5,0.5
-0.025394,0.24569,-2.4063e-08,1,0.117,0.117,0.5,0.5
-0.025641,0.24549,1.0394e-07,1,0.118,0.118,0.5,0.5
-0.025884,0.24527,2.3195e-07,1,0.119,0.119,0.5,0.5
-0.026126,0.24505,3.5996e-07,1,0.12,0.12,0.5,0.5
-0.026369,0.24483,4.8797e-07,1,0.121,0.121,0.5,0.5
-0.026611,0.24461,6.1598e-07,1,0.122,0.122,0.5,0.5
-0.026854,0.24439,7.4398e-07,1,0.123,0.123,0.5,0.5
-0.027096,0.24417,8.7199e-07,1,0.124,0.124,0.5,0.5
-0.027339,0.24395,1e-06,1,0.125,0.125,0.5,0.5
-0.027551,0.24361,0,1,0.126,0.126,0.5,0.5
-0.027766,0.24327,0,1,0.127,0.127,0.5,0.5
-0.02798,0.24293,0,1,0.128,0.128,0.5,0.5
-0.028195,0.24259,0,1,0.129,0.129,0.5,0.5
-0.028409,0.24225,0,1,0.13,0.13,0.5,0.5
-0.028623,0.24191,0,1,0.131,0.131,0.5,0.5
-0.028838,0.24157,0,1,0.132,0.132,0.5,0.5
-0.029047,0.24121,0,1,0.133,0.133,0.5,0.5
-0.029232,0.24076,0,1,0.134,0.134,0.5,0.5
-0.029417,0.24032,0,1,0.135,0.135,0.5,0.5
-0.029602,0.23988,0,1,0.136,0.136,0.5,0.5
-0.029788,0.23943,0,1,0.137,0.137,0.5,0.5
-0.029973,0.23899,0,1,0.138,0.138,0.5,0.5
-0.030158,0.23854,0,1,0.139,0.139,0.5,0.5
-0.030343,0.2381,0,1,0.14,0.14,0.5,0.5
-0.030517,0.23762,0,1,0.141,0.141,0.5,0.5
-0.030673,0.23709,0,1,0.142,0.142,0.5,0.5
-0.030828,0.23655,0,1,0.143,0.143,0.5,0.5
-0.030984,0.23602,0,1,0.144,0.144,0.5,0.5
-0.031139,0.23549,0,1,0.145,0.145,0.5,0.5
-0.031295,0.23495,0,1,0.146,0.146,0.5,0.5
-0.03145,0.23442,0,1,0.147,0.147,0.5,0.5
-0.031606,0.23388,0,1,0.148,0.148,0.5,0.5
-0.031745,0.23331,0,1,0.149,0.149,0.5,0.5
-0.03187,0.2327,0,1,0.15,0.15,0.5,0.5
-0.031996,0.23209,0,1,0.151,0.151,0.5,0.5
-0.032122,0.23149,0,1,0.152,0.152,0.5,0.5
-0.032247,0.23088,0,1,0.153,0.153,0.5,0.5
-0.032373,0.23027,0,1,0.154,0.154,0.5,0.5
-0.032499,0.22967,0,1,0.155,0.155,0.5,0.5
-0.032625,0.22906,0,1,0.156,0.156,0.5,0.5
-0.032728,0.22841,0,1,0.157,0.157,0.5,0.5
-0.032824,0.22774,0,1,0.158,0.158,0.5,0.5
-0.032921,0.22707,0,1,0.159,0.159,0.5,0.5
-0.033017,0.2264,0,1,0.16,0.16,0.5,0.5
-0.033113,0.22574,0,1,0.161,0.161,0.5,0.5
-0.03321,0.22507,0,1,0.162,0.162,0.5,0.5
-0.033306,0.2244,0,1,0.163,0.163,0.5,0.5
-0.033402,0.22374,0,1,0.164,0.164,0.5,0.5
-0.033471,0.22303,0,1,0.165,0.165,0.5,0.5
-0.033538,0.22231,0,1,0.166,0.166,0.5,0.5
-0.033606,0.2216,0,1,0.167,0.167,0.5,0.5
-0.033673,0.22089,0,1,0.168,0.168,0.5,0.5
-0.03374,0.22017,0,1,0.169,0.169,0.5,0.5
-0.033808,0.21946,0,1,0.17,0.17,0.5,0.5
-0.033875,0.21875,0,1,0.171,0.171,0.5,0.5
-0.033939,0.21803,0,1,0.172,0.172,0.5,0.5
-0.033978,0.21728,0,1,0.173,0.173,0.5,0.5
-0.034018,0.21654,0,1,0.174,0.174,0.5,0.5
-0.034057,0.21579,0,1,0.175,0.175,0.5,0.5
-0.034097,0.21504,0,1,0.176,0.176,0.5,0.5
-0.034136,0.2143,0,1,0.177,0.177,0.5,0.5
-0.034175,0.21355,0,1,0.178,0.178,0.5,0.5
-0.034215,0.2128,0,1,0.179,0.179,0.5,0.5
-0.034246,0.21205,-3.9939e-08,1,0.18,0.18,0.5,0.5
-0.034258,0.21128,-1.6795e-07,1,0.181,0.181,0.5,0.5
-0.034271,0.21051,-2.9595e-07,1,0.182,0.182,0.5,0.5
-0.034283,0.20973,-4.2396e-07,1,0.183,0.183,0.5,0.5
-0.034296,0.20896,-5.5197e-07,1,0.184,0.184,0.5,0.5
-0.034308,0.20819,-6.7998e-07,1,0.185,0.185,0.5,0.5
-0.03432,0.20742,-8.0799e-07,1,0.186,0.186,0.5,0.5
-0.034333,0.20665,-9.36e-07,1,0.187,0.187,0.5,0.5
-0.034332,0.20587,0,1,0.188,0.188,0.5,0.5
-0.034319,0.20509,0,1,0.189,0.189,0.5,0.5
-0.034306,0.2043,0,1,0.19,0.19,0.5,0.5
-0.034293,0.20352,0,1,0.191,0.191,0.5,0.5
-0.03428,0.20273,0,1,0.192,0.192,0.5,0.5
-0.034266,0.20195,0,1,0.193,0.193,0.5,0.5
-0.034253,0.20116,0,1,0.194,0.194,0.5,0.5
-0.03424,0.20038,0,1,0.195,0.195,0.5,0.5
-0.03421,0.19959,0,1,0.196,0.196,0.5,0.5
-0.034173,0.1988,0,1,0.197,0.197,0.5,0.5
-0.034136,0.19801,0,1,0.198,0.198,0.5,0.5
-0.034098,0.19722,0,1,0.199,0.199,0.5,0.5
-0.034061,0.19643,0,1,0.2,0.2,0.5,0.5
-0.034023,0.19564,0,1,0.201,0.201,0.5,0.5
-0.033986,0.19485,0,1,0.202,0.202,0.5,0.5
-0.033949,0.19406,0,1,0.203,0.203,0.5,0.5
-0.033891,0.19327,0,1,0.204,0.204,0.5,0.5
-0.033831,0.19248,0,1,0.205,0.205,0.5,0.5
-0.033771,0.19169,0,1,0.206,0.206,0.5,0.5
-0.033711,0.1909,0,1,0.207,0.207,0.5,0.5
-0.033651,0.19011,0,1,0.208,0.208,0.5,0.5
-0.033591,0.18932,0,1,0.209,0.209,0.5,0.5
-0.03353,0.18853,0,1,0.21,0.21,0.5,0.5
-0.033469,0.18774,0,1,0.211,0.211,0.5,0.5
-0.033388,0.18695,0,1,0.212,0.212,0.5,0.5
-0.033306,0.18617,0,1,0.213,0.213,0.5,0.5
-0.033225,0.18539,0,1,0.214,0.214,0.5,0.5
-0.033144,0.1846,0,1,0.215,0.215,0.5,0.5
-0.033063,0.18382,0,1,0.216,0.216,0.5,0.5
-0.032981,0.18304,0,1,0.217,0.217,0.5,0.5
-0.0329,0.18225,0,1,0.218,0.218,0.5,0.5
-0.032814,0.18147,0,1,0.219,0.219,0.5,0.5
-0.032713,0.1807,0,1,0.22,0.22,0.5,0.5
-0.032613,0.17993,0,1,0.221,0.221,0.5,0.5
-0.032512,0.17915,0,1,0.222,0.222,0.5,0.5
-0.032411,0.17838,0,1,0.223,0.223,0.5,0.5
-0.032311,0.17761,0,1,0.224,0.224,0.5,0.5
-0.03221,0.17684,0,1,0.225,0.225,0.5,0.5
-0.03211,0.17606,0,1,0.226,0.226,0.5,0.5
-0.032001,0.1753,0,1,0.227,0.227,0.5,0.5
-0.031883,0.17454,0,1,0.228,0.228,0.5,0.5
-0.031765,0.17378,0,1,0.229,0.229,0.5,0.5
-0.031646,0.17302,0,1,0.23,0.23,0.5,0.5
-0.031528,0.17226,0,1,0.231,0.231,0.5,0.5
-0.03141,0.1715,0,1,0.232,0.232,0.5,0.5
-0.031292,0.17074,0,1,0.233,0.233,0.5,0.5
-0.031173,0.16999,0,1,0.234,0.234,0.5,0.5
-0.031045,0.16924,0,1,0.235,0.235,0.5,0.5
-0.030911,0.1685,0,1,0.236,0.236,0.5,0.5
-0.030777,0.16775,0,1,0.237,0.237,0.5,0.5
-0.030643,0.16701,0,1,0.238,0.238,0.5,0.5
-0.030509,0.16627,0,1,0.239,0.239,0.5,0.5
-0.030375,0.16553,0,1,0.24,0.24,0.5,0.5
-0.030241,0.16479,0,1,0.241,0.241,0.5,0.5
-0.030107,0.16404,0,1,0.242,0.242,0.5,0.5
-0.029961,0.16332,0,1,0.243,0.243,0.5,0.5
-0.029813,0.16259,0,1,0.244,0.244,0.5,0.5
-0.029664,0.16187,0,1,0.245,0.245,0.5,0.5
-0.029516,0.16115,0,1,0.246,0.246,0.5,0.5
-0.029367,0.16042,0,1,0.247,0.247,0.5,0.5
-0.029219,0.1597,0,1,0.248,0.248,0.5,0.5
-0.02907,0.15898,0,1,0.249,0.249,0.5,0.5
-0.028922,0.15825,0,1,0.25,0.25,0.5,0.5
-0.028761,0.15755,-8.7199e-07,1,0.251,0.251,0.5,0.5
-0.028601,0.15684,-7.4398e-07,1,0.252,0.252,0.5,0.5
-0.02844,0.15614,-6.1598e-07,1,0.253,0.253,0.5,0.5
-0.028279,0.15543,-4.8797e-07,1,0.254,0.254,0.5,0.5
-0.028119,0.15473,-3.5996e-07,1,0.255,0.255,0.5,0.5
-0.027958,0.15403,-2.3195e-07,1,0.256,0.256,0.5,0.5
-0.027797,0.15332,-1.0394e-07,1,0.257,0.257,0.5,0.5
-0.027635,0.15262,0,1,0.258,0.258,0.5,0.5
-0.027464,0.15194,0,1,0.259,0.259,0.5,0.5
-0.027292,0.15125,0,1,0.26,0.26,0.5,0.5
-0.027121,0.15057,0,1,0.261,0.261,0.5,0.5
-0.02695,0.14989,0,1,0.262,0.262,0.5,0.5
-0.026779,0.1492,0,1,0.263,0.263,0.5,0.5
-0.026607,0.14852,0,1,0.264,0.264,0.5,0.5
-0.026436,0.14783,0,1,0.265,0.265,0.5,0.5
-0.026261,0.14716,0,1,0.266,0.266,0.5,0.5
-0.026081,0.14649,0,1,0.267,0.267,0.5,0.5
-0.025901,0.14583,0,1,0.268,0.268,0.5,0.5
-0.025721,0.14517,0,1,0.269,0.269,0.5,0.5
-0.025541,0.1445,0,1,0.27,0.27,0.5,0.5
-0.025361,0.14384,0,1,0.271,0.271,0.5,0.5
-0.025181,0.14318,0,1,0.272,0.272,0.5,0.5
-0.025001,0.14251,0,1,0.273,0.273,0.5,0.5
-0.024817,0.14186,0,1,0.274,0.274,0.5,0.5
-0.024629,0.14122,0,1,0.275,0.275,0.5,0.5
-0.024442,0.14058,0,1,0.276,0.276,0.5,0.5
-0.024255,0.13993,0,1,0.277,0.277,0.5,0.5
-0.024068,0.13929,0,1,0.278,0.278,0.5,0.5
-0.02388,0.13865,0,1,0.279,0.279,0.5,0.5
-0.023693,0.138,0,1,0.28,0.28,0.5,0.5
-0.023506,0.13736,0,1,0.281,0.281,0.5,0.5
-0.023314,0.13673,0,1,0.282,0.282,0.5,0.5
-0.023121,0.13611,0,1,0.283,0.283,0.5,0.5
-0.022929,0.13548,0,1,0.284,0.284,0.5,0.5
-0.022736,0.13486,0,1,0.285,0.285,0.5,0.5
-0.022543,0.13424,0,1,0.286,0.286,0.5,0.5
-0.02235,0.13361,0,1,0.287,0.287,0.5,0.5
-0.022157,0.13299,0,1,0.288,0.288,0.5,0.5
-0.021964,0.13237,0,1,0.289,0.289,0.5,0.5
-0.021767,0.13176,0,1,0.29,0.29,0.5,0.5
-0.02157,0.13116,0,1,0.291,0.291,0.5,0.5
-0.021374,0.13055,0,1,0.292,0.292,0.5,0.5
-0.021177,0.12995,0,1,0.293,0.293,0.5,0.5
-0.02098,0.12934,0,1,0.294,0.294,0.5,0.5
-0.020783,0.12874,0,1,0.295,0.295,0.5,0.5
-0.020586,0.12814,0,1,0.296,0.296,0.5,0.5
-0.020389,0.12753,0,1,0.297,0.297,0.5,0.5
-0.02019,0.12695,0,1,0.298,0.298,0.5,0.5
-0.01999,0.12636,0,1,0.299,0.299,0.5,0.5
-0.019791,0.12578,0,1,0.3,0.3,0.5,0.5
-0.019591,0.12519,0,1,0.301,0.301,0.5,0.5
-0.019392,0.12461,0,1,0.302,0.302,0.5,0.5
-0.019193,0.12402,0,1,0.303,0.303,0.5,0.5
-0.018993,0.12343,0,1,0.304,0.304,0.5,0.5
-0.018793,0.12285,3.9939e-08,1,0.305,0.305,0.5,0.5
-0.018593,0.12229,1.6795e-07,1,0.306,0.306,0.5,0.5
-0.018392,0.12172,2.9596e-07,1,0.307,0.307,0.5,0.5
-0.018191,0.12115,4.2396e-07,1,0.308,0.308,0.5,0.5
-0.017991,0.12058,5.5197e-07,1,0.309,0.309,0.5,0.5
-0.01779,0.12001,6.7998e-07,1,0.31,0.31,0.5,0.5
-0.017589,0.11945,8.0799e-07,1,0.311,0.311,0.5,0.5
-0.017388,0.11888,9.36e-07,1,0.312,0.312,0.5,0.5
-0.017188,0.11832,0,1,0.313,0.313,0.5,0.5
-0.016987,0.11777,0,1,0.314,0.314,0.5,0.5
-0.016787,0.11722,0,1,0.315,0.315,0.5,0.5
-0.016586,0.11666,0,1,0.316,0.316,0.5,0.5
-0.016385,0.11611,0,1,0.317,0.317,0.5,0.5
-0.016185,0.11556,0,1,0.318,0.318,0.5,0.5
-0.015984,0.11501,0,1,0.319,0.319,0.5,0.5
-0.015784,0.11446,0,1,0.32,0.32,0.5,0.5
-0.015584,0.11392,0,1,0.321,0.321,0.5,0.5
-0.015385,0.11338,0,1,0.322,0.322,0.5,0.5
-0.015185,0.11285,0,1,0.323,0.323,0.5,0.5
-0.014986,0.11231,0,1,0.324,0.324,0.5,0.5
-0.014787,0.11178,0,1,0.325,0.325,0.5,0.5
-0.014587,0.11124,0,1,0.326,0.326,0.5,0.5
-0.014388,0.11071,0,1,0.327,0.327,0.5,0.5
-0.014189,0.11017,0,1,0.328,0.328,0.5,0.5
-0.013992,0.10965,0,1,0.329,0.329,0.5,0.5
-0.013795,0.10913,0,1,0.33,0.33,0.5,0.5
-0.013598,0.10861,0,1,0.331,0.331,0.5,0.5
-0.013401,0.10809,0,1,0.332,0.332,0.5,0.5
-0.013204,0.10757,0,1,0.333,0.333,0.5,0.5
-0.013007,0.10705,0,1,0.334,0.334,0.5,0.5
-0.01281,0.10653,0,1,0.335,0.335,0.5,0.5
-0.012613,0.10601,0,1,0.336,0.336,0.5,0.5
-0.012419,0.1055,0,1,0.337,0.337,0.5,0.5
-0.012226,0.10499,0,1,0.338,0.338,0.5,0.5
-0.012032,0.10449,0,1,0.339,0.339,0.5,0.5
-0.011839,0.10398,0,1,0.34,0.34,0.5,0.5
-0.011645,0.10347,0,1,0.341,0.341,0.5,0.5
-0.011452,0.10297,0,1,0.342,0.342,0.5,0.5
-0.011258,0.10246,0,1,0.343,0.343,0.5,0.5
-0.011066,0.10196,0,1,0.344,0.344,0.5,0.5
-0.010876,0.10146,0,1,0.345,0.345,0.5,0.5
-0.010687,0.10097,0,1,0.346,0.346,0.5,0.5
-0.010497,0.10047,0,1,0.347,0.347,0.5,0.5
-0.010308,0.099981,0,1,0.348,0.348,0.5,0.5
-0.010118,0.099488,0,1,0.349,0.349,0.5,0.5
-0.0099289,0.098994,0,1,0.35,0.35,0.5,0.5
-0.0097395,0.0985,0,1,0.351,0.351,0.5,0.5
-0.0095522,0.098012,0,1,0.352,0.352,0.5,0.5
-0.0093678,0.097531,0,1,0.353,0.353,0.5,0.5
-0.0091833,0.097049,0,1,0.354,0.354,0.5,0.5
-0.0089989,0.096568,0,1,0.355,0.355,0.5,0.5
-0.0088145,0.096086,0,1,0.356,0.356,0.5,0.5
-0.00863,0.095605,0,1,0.357,0.357,0.5,0.5
-0.0084456,0.095123,0,1,0.358,0.358,0.5,0.5
-0.0082612,0.094642,0,1,0.359,0.359,0.5,0.5
-0.0080802,0.094167,0,1,0.36,0.36,0.5,0.5
-0.0079014,0.093697,0,1,0.361,0.361,0.5,0.5
-0.0077226,0.093226,0,1,0.362,0.362,0.5,0.5
-0.0075438,0.092756,0,1,0.363,0.363,0.5,0.5
-0.007365,0.092286,0,1,0.364,0.364,0.5,0.5
-0.0071862,0.091815,0,1,0.365,0.365,0.5,0.5
-0.0070074,0.091345,0,1,0.366,0.366,0.5,0.5
-0.0068286,0.090874,0,1,0.367,0.367,0.5,0.5
-0.0066549,0.090413,1.0394e-07,1,0.368,0.368,0.5,0.5
-0.0064823,0.089953,2.3195e-07,1,0.369,0.369,0.5,0.5
-0.0063098,0.089493,3.5996e-07,1,0.37,0.37,0.5,0.5
-0.0061372,0.089033,4.8797e-07,1,0.371,0.371,0.5,0.5
-0.0059647,0.088573,6.1598e-07,1,0.372,0.372,0.5,0.5
-0.0057921,0.088113,7.4398e-07,1,0.373,0.373,0.5,0.5
-0.0056196,0.087653,8.7199e-07,1,0.374,0.374,0.5,0.5
-0.005447,0.087193,1e-06,1,0.375,0.375,0.5,0.5
-0.0052822,0.086744,0,1,0.376,0.376,0.5,0.5
-0.0051165,0.086293,0,1,0.377,0.377,0.5,0.5
-0.0049507,0.085843,0,1,0.378,0.378,0.5,0.5
-0.0047849,0.085393,0,1,0.379,0.379,0.5,0.5
-0.0046191,0.084942,0,1,0.38,0.38,0.5,0.5
-0.0044534,0.084492,0,1,0.381,0.381,0.5,0.5
-0.0042876,0.084042,0,1,0.382,0.382,0.5,0.5
-0.0041232,0.083593,0,1,0.383,0.383,0.5,0.5
-0.0039646,0.083152,0,1,0.384,0.384,0.5,0.5
-0.003806,0.08271,0,1,0.385,0.385,0.5,0.5
-0.0036474,0.082269,0,1,0.386,0.386,0.5,0.5
-0.0034889,0.081828,0,1,0.387,0.387,0.5,0.5
-0.0033303,0.081386,0,1,0.388,0.388,0.5,0.5
-0.0031717,0.080945,0,1,0.389,0.389,0.5,0.5
-0.0030131,0.080504,0,1,0.39,0.39,0.5,0.5
-0.0028573,0.080066,0,1,0.391,0.391,0.5,0.5
-0.0027062,0.079632,0,1,0.392,0.392,0.5,0.5
-0.002555,0.079199,0,1,0.393,0.393,0.5,0.5
-0.0024038,0.078766,0,1,0.394,0.394,0.5,0.5
-0.0022527,0.078333,0,1,0.395,0.395,0.5,0.5
-0.0021015,0.077899,0,1,0.396,0.396,0.5,0.5
-0.0019504,0.077466,0,1,0.397,0.397,0.5,0.5
-0.0017992,0.077033,0,1,0.398,0.398,0.5,0.5
-0.0016525,0.076604,0,1,0.399,0.399,0.5,0.5
-0.0015093,0.076178,0,1,0.4,0.4,0.5,0.5
-0.001366,0.075753,0,1,0.401,0.401,0.5,0.5
-0.0012228,0.075327,0,1,0.402,0.402,0.5,0.5
-0.0010795,0.074901,0,1,0.403,0.403,0.5,0.5
-0.00093629,0.074476,0,1,0.404,0.404,0.5,0.5
-0.00079305,0.07405,0,1,0.405,0.405,0.5,0.5
-0.00064981,0.073624,0,1,0.406,0.406,0.5,0.5
-0.00051242,0.073204,0,1,0.407,0.407,0.5,0.5
-0.00037699,0.072785,0,1,0.408,0.408,0.5,0.5
-0.00024156,0.072367,0,1,0.409,0.409,0.5,0.5
-0.00010613,0.071948,0,1,0.41,0.41,0.5,0.5
2.9308e-05,0.071529,0,1,0.411,0.411,0.5,0.5
0.00016474,0.07111,0,1,0.412,0.412,0.5,0.5
0.00030017,0.070692,0,1,0.413,0.413,0.5,0.5
0.0004356,0.070273,0,1,0.414,0.414,0.5,0.5
0.00056358,0.06986,0,1,0.415,0.415,0.5,0.5
0.00069106,0.069448,0,1,0.416,0.416,0.5,0.5
0.00081854,0.069036,0,1,0.417,0.417,0.5,0.5
0.00094602,0.068624,0,1,0.418,0.418,0.5,0.5
0.0010735,0.068211,0,1,0.419,0.419,0.5,0.5
0.001201,0.067799,0,1,0.42,0.42,0.5,0.5
0.0013285,0.067387,0,1,0.421,0.421,0.5,0.5
0.0014549,0.066975,0,1,0.422,0.422,0.5,0.5
0.0015741,0.066569,0,1,0.423,0.423,0.5,0.5
0.0016932,0.066162,0,1,0.424,0.424,0.5,0.5
0.0018124,0.065756,0,1,0.425,0.425,0.5,0.5
0.0019315,0.065349,0,1,0.426,0.426,0.5,0.5
0.0020507,0.064943,0,1,0.427,0.427,0.5,0.5
0.0021699,0.064536,0,1,0.428,0.428,0.5,0.5
0.002289,0.06413,0,1,0.429,0.429,0.5,0.5
0.0024057,0.063725,0,1,0.43,0.43,0.5,0.5
0.0025168,0.063324,0,1,0.431,0.431,0.5,0.5
0.0026279,0.062922,0,1,0.432,0.432,0.5,0.5
0.002739,0.062521,0,1,0.433,0.433,0.5,0.5
0.0028501,0.06212,0,1,0.434,0.434,0.5,0.5
0.0029612,0.061719,0,1,0.435,0.435,0.5,0.5
0.0030723,0.061318,0,1,0.436,0.436,0.5,0.5
0.0031834,0.060917,0,1,0.437,0.437,0.5,0.5
0.0032905,0.060518,0,1,0.438,0.438,0.5,0.5
0.0033936,0.060121,0,1,0.439,0.439,0.5,0.5
0.0034966,0.059725,0,1,0.44,0.44,0.5,0.5
0.0035997,0.059328,0,1,0.441,0.441,0.5,0.5
0.0037027,0.058932,0,1,0.442,0.442,0.5,0.5
0.0038058,0.058536,0,1,0.443,0.443,0.5,0.5
0.0039088,0.058139,0,1,0.444,0.444,0.5,0.5
0.0040118,0.057743,0,1,0.445,0.445,0.5,0.5
0.0041093,0.057349,0,1,0.446,0.446,0.5,0.5
0.0042041,0.056957,0,1,0.447,0.447,0.5,0.5
0.0042989,0.056566,0,1,0.448,0.448,0.5,0.5
0.0043938,0.056174,0,1,0.449,0.449,0.5,0.5
0.0044886,0.055782,0,1,0.45,0.45,0.5,0.5
0.0045835,0.05539,0,1,0.451,0.451,0.5,0.5
0.0046783,0.054998,0,1,0.452,0.452,0.5,0.5
0.0047731,0.054606,0,1,0.453,0.453,0.5,0.5
0.0048612,0.054218,0,1,0.454,0.454,0.5,0.5
0.0049482,0.05383,0,1,0.455,0.455,0.5,0.5
0.0050352,0.053442,0,1,0.456,0.456,0.5,0.5
0.0051223,0.053054,0,1,0.457,0.457,0.5,0.5
0.0052093,0.052666,0,1,0.458,0.458,0.5,0.5
0.0052963,0.052278,0,1,0.459,0.459,0.5,0.5
0.0053834,0.05189,0,1,0.46,0.46,0.5,0.5
0.0054699,0.051502,0,1,0.461,0.461,0.5,0.5
0.0055492,0.051118,0,1,0.462,0.462,0.5,0.5
0.0056284,0.050733,0,1,0.463,0.463,0.5,0.5
0.0057076,0.050349,0,1,0.464,0.464,0.5,0.5
0.0057869,0.049965,0,1,0.465,0.465,0.5,0.5
0.0058661,0.04958,0,1,0.466,0.466,0.5,0.5
0.0059453,0.049196,0,1,0.467,0.467,0.5,0.5
0.0060246,0.048811,0,1,0.468,0.468,0.5,0.5
0.0061019,0.048428,0,1,0.469,0.469,0.5,0.5
0.0061733,0.048046,0,1,0.47,0.47,0.5,0.5
0.0062447,0.047665,0,1,0.471,0.471,0.5,0.5
0.0063161,0.047284,0,1,0.472,0.472,0.5,0.5
0.0063876,0.046903,0,1,0.473,0.473,0.5,0.5
0.006459,0.046522,0,1,0.474,0.474,0.5,0.5
0.0065304,0.04614,0,1,0.475,0.475,0.5,0.5
0.0066019,0.045759,0,1,0.476,0.476,0.5,0.5
0.00667,0.045379,0,1,0.477,0.477,0.5,0.5
0.006734,0.045001,0,1,0.478,0.478,0.5,0.5
0.006798,0.044622,0,1,0.479,0.479,0.5,0.5
0.006862,0.044244,0,1,0.48,0.48,0.5,0.5
0.006926,0.043865,0,1,0.481,0.481,0.5,0.5
0.00699,0.043487,0,1,0.482,0.482,0.5,0.5
0.007054,0.043108,0,1,0.483,0.483,0.5,0.5
0.007118,0.04273,0,1,0.484,0.484,0.5,0.5
0.0071774,0.042353,0,1,0.485,0.485,0.5,0.5
0.0072341,0.041977,0,1,0.486,0.486,0.5,0.5
0.0072908,0.041601,0,1,0.487,0.487,0.5,0.5
0.0073475,0.041225,0,1,0.488,0.488,0.5,0.5
0.0074042,0.040849,0,1,0.489,0.489,0.5,0.5
0.0074609,0.040473,0,1,0.49,0.49,0.5,0.5
0.0075176,0.040098,0,1,0.491,0.491,0.5,0.5
0.0075743,0.039722,0,1,0.492,0.492,0.5,0.5
0.0076252,0.039347,0,1,0.493,0.493,0.5,0.5
0.0076748,0.038973,0,1,0.494,0.494,0.5,0.5
0.0077243,0.0386,0,1,0.495,0.495,0.5,0.5
0.0077738,0.038226,0,1,0.496,0.496,0.5,0.5
0.0078234,0.037852,0,1,0.497,0.497,0.5,0.5
0.0078729,0.037478,0,1,0.498,0.498,0.5,0.5
0.0079225,0.037104,0,1,0.499,0.499,0.5,0.5
0.007972,0.03673,0,1,0.5,0.5,0.5,0.5
0.0080146,0.036357,0,1,0.501,0.501,0.5,0.5
0.0080573,0.035985,0,1,0.502,0.502,0.5,0.5
0.0080999,0.035613,0,1,0.503,0.503,0.5,0.5
0.0081425,0.035241,0,1,0.504,0.504,0.5,0.5
0.0081851,0.034868,0,1,0.505,0.505,0.5,0.5
0.0082278,0.034496,0,1,0.506,0.506,0.5,0.5
0.0082704,0.034124,0,1,0.507,0.507,0.5,0.5
0.0083117,0.033752,0,1,0.508,0.508,0.5,0.5
0.0083476,0.033381,0,1,0.509,0.509,0.5,0.5
0.0083834,0.03301,0,1,0.51,0.51,0.5,0.5
0.0084192,0.03264,0,1,0.511,0.511,0.5,0.5
0.0084551,0.032269,0,1,0.512,0.512,0.5,0.5
0.0084909,0.031898,0,1,0.513,0.513,0.5,0.5
0.0085268,0.031527,0,1,0.514,0.514,0.5,0.5
0.0085626,0.031156,0,1,0.515,0.515,0.5,0.5
0.008596,0.030785,0,1,0.516,0.516,0.5,0.5
0.0086253,0.030416,0,1,0.517,0.517,0.5,0.5
0.0086546,0.030046,0,1,0.518,0.518,0.5,0.5
0.0086839,0.029676,0,1,0.519,0.519,0.5,0.5
0.0087132,0.029306,0,1,0.52,0.52,0.5,0.5
0.0087425,0.028936,0,1,0.521,0.521,0.5,0.5
0.0087719,0.028567,0,1,0.522,0.522,0.5,0.5
0.0088012,0.028197,0,1,0.523,0.523,0.5,0.5
0.0088269,0.027827,0,1,0.524,0.524,0.5,0.5
0.00885,0.027458,0,1,0.525,0.525,0.5,0.5
0.008873,0.027089,0,1,0.526,0.526,0.5,0.5
0.0088961,0.02672,0,1,0.527,0.527,0.5,0.5
0.0089191,0.02635,0,1,0.528,0.528,0.5,0.5
0.0089422,0.025981,0,1,0.529,0.529,0.5,0.5
0.0089652,0.025612,0,1,0.53,0.53,0.5,0.5
0.0089882,0.025242,0,1,0.531,0.531,0.5,0.5
0.0090066,0.024873,0,1,0.532,0.532,0.5,0.5
0.0090233,0.024504,0,1,0.533,0.533,0.5,0.5
0.0090401,0.024135,0,1,0.534,0.534,0.5,0.5
0.0090569,0.023767,0,1,0.535,0.535,0.5,0.5
0.0090737,0.023398,0,1,0.536,0.536,0.5,0.5
0.0090904,0.023029,0,1,0.537,0.537,0.5,0.5
0.0091072,0.02266,0,1,0.538,0.538,0.5,0.5
0.009124,0.022291,0,1,0.539,0.539,0.5,0.5
0.0091352,0.021922,0,1,0.54,0.54,0.5,0.5
0.0091461,0.021553,0,1,0.541,0.541,0.5,0.5
0.009157,0.021184,0,1,0.542,0.542,0.5,0.5
0.0091678,0.020814,0,1,0.543,0.543,0.5,0.5
0.0091787,0.020445,0,1,0.544,0.544,0.5,0.5
0.0091896,0.020076,0,1,0.545,0.545,0.5,0.5
0.0092005,0.019707,0,1,0.546,0.546,0.5,0.5
0.0092106,0.019338,0,1,0.547,0.547,0.5,0.5
0.0092155,0.018968,0,1,0.548,0.548,0.5,0.5
0.0092203,0.018599,0,1,0.549,0.549,0.5,0.5
0.0092252,0.018229,0,1,0.55,0.55,0.5,0.5
0.0092301,0.017859,0,1,0.551,0.551,0.5,0.5
0.0092349,0.01749,0,1,0.552,0.552,0.5,0.5
0.0092398,0.01712,0,1,0.553,0.553,0.5,0.5
0.0092447,0.01675,0,1,0.554,0.554,0.5,0.5
0.0092478,0.01638,0,1,0.555,0.555,0.5,0.5
0.009247,0.01601,0,1,0.556,0.556,0.5,0.5
0.0092462,0.015639,0,1,0.557,0.557,0.5,0.5
0.0092455,0.015269,0,1,0.558,0.558,0.5,0.5
0.0092447,0.014898,0,1,0.559,0.559,0.5,0.5
0.0092439,0.014527,0,1,0.56,0.56,0.5,0.5
0.0092432,0.014157,0,1,0.561,0.561,0.5,0.5
0.0092424,0.013786,0,1,0.562,0.562,0.5,0.5
0.0092398,0.013414,0,1,0.563,0.563,0.5,0.5
0.0092334,0.013042,0,1,0.564,0.564,0.5,0.5
0.009227,0.01267,0,1,0.565,0.565,0.5,0.5
0.0092206,0.012298,0,1,0.566,0.566,0.5,0.5
0.0092142,0.011926,0,1,0.567,0.567,0.5,0.5
0.0092078,0.011554,0,1,0.568,0.568,0.5,0.5
0.0092014,0.011182,0,1,0.569,0.569,0.5,0.5
0.009195,0.01081,0,1,0.57,0.57,0.5,0.5
0.0091848,0.010437,0,1,0.571,0.571,0.5,0.5
0.0091729,0.010063,0,1,0.572,0.572,0.5,0.5
0.009161,0.0096891,0,1,0.573,0.573,0.5,0.5
0.0091491,0.0093152,0,1,0.574,0.574,0.5,0.5
0.0091372,0.0089413,0,1,0.575,0.575,0.5,0.5
0.0091253,0.0085675,0,1,0.576,0.576,0.5,0.5
0.0091134,0.0081936,0,1,0.577,0.577,0.5,0.5
0.0091015,0.0078197,0,1,0.578,0.578,0.5,0.5
0.009085,0.0074439,0,1,0.579,0.579,0.5,0.5
0.0090678,0.0070677,0,1,0.58,0.58,0.5,0.5
0.0090507,0.0066915,0,1,0.581,0.581,0.5,0.5
0.0090335,0.0063153,0,1,0.582,0.582,0.5,0.5
0.0090164,0.0059392,0,1,0.583,0.583,0.5,0.5
0.0089992,0.005563,0,1,0.584,0.584,0.5,0.5
0.0089821,0.0051868,0,1,0.585,0.585,0.5,0.5
0.0089646,0.0048105,0,1,0.586,0.586,0.5,0.5
0.0089418,0.0044312,0,1,0.587,0.587,0.5,0.5
0.008919,0.0040519,0,1,0.588,0.588,0.5,0.5
0.0088962,0.0036726,0,1,0.589,0.589,0.5,0.5
0.0088734,0.0032933,0,1,0.59,0.59,0.5,0.5
0.0088507,0.002914,0,1,0.591,0.591,0.5,0.5
0.0088279,0.0025347,0,1,0.592,0.592,0.5,0.5
0.0088051,0.0021555,0,1,0.593,0.593,0.5,0.5
0.008781,0.0017753,0,1,0.594,0.594,0.5,0.5
0.008753,0.0013926,0,1,0.595,0.595,0.5,0.5
0.0087249,0.0010098,0,1,0.596,0.596,0.5,0.5
0.0086969,0.00062708,0,1,0.597,0.597,0.5,0.5
0.0086689,0.00024434,0,1,0.598,0.598,0.5,0.5
0.0086408,-0.00013839,0,1,0.599,0.599,0.5,0.5
0.0086128,-0.00052116,0,1,0.6,0.6,0.5,0.5
0.0085848,-0.00090389,0,1,0.601,0.601,0.5,0.5
0.0085543,-0.0012884,0,1,0.602,0.602,0.5,0.5
0.0085208,-0.0016752,0,1,0.603,0.603,0.5,0.5
0.0084872,-0.002062,0,1,0.604,0.604,0.5,0.5
0.0084537,-0.0024488,0,1,0.605,0.605,0.5,0.5
0.0084202,-0.0028356,0,1,0.606,0.606,0.5,0.5
0.0083866,-0.0032224,0,1,0.607,0.607,0.5,0.5
0.0083531,-0.0036092,0,1,0.608,0.608,0.5,0.5
0.0083196,-0.003996,0,1,0.609,0.609,0.5,0.5
0.0082825,-0.0043858,0,1,0.61,0.61,0.5,0.5
0.0082434,-0.0047774,0,1,0.611,0.611,0.5,0.5
0.0082042,-0.0051691,0,1,0.612,0.612,0.5,0.5
0.008165,-0.0055607,0,1,0.613,0.613,0.5,0.5
0.0081259,-0.0059524,0,1,0.614,0.614,0.5,0.5
0.0080867,-0.0063441,0,1,0.615,0.615,0.5,0.5
0.0080475,-0.0067357,0,1,0.616,0.616,0.5,0.5
0.0080084,-0.0071274,0,1,0.617,0.617,0.5,0.5
0.0079646,-0.0075235,0,1,0.618,0.618,0.5,0.5
0.0079198,-0.0079208,0,1,0.619,0.619,0.5,0.5
0.007875,-0.008318,0,1,0.62,0.62,0.5,0.5
0.0078302,-0.0087152,0,1,0.621,0.621,0.5,0.5
0.0077854,-0.0091124,0,1,0.622,0.622,0.5,0.5
0.0077406,-0.0095096,0,1,0.623,0.623,0.5,0.5
0.0076958,-0.0099068,0,1,0.624,0.624,0.5,0.5
0.007651,-0.010304,0,1,0.625,0.625,0.5,0.5
0.0076002,-0.010709,0,1,0.626,0.626,0.5,0.5
0.0075494,-0.011112,0,1,0.627,0.627,0.5,0.5
0.0074985,-0.011516,0,1,0.628,0.628,0.5,0.5
0.0074477,-0.01192,0,1,0.629,0.629,0.5,0.5
0.0073969,-0.012324,0,1,0.63,0.63,0.5,0.5
0.0073461,-0.012727,0,1,0.631,0.631,0.5,0.5
0.0072953,-0.013131,0,1,0.632,0.632,0.5,0.5
0.0072433,-0.013536,0,1,0.633,0.633,0.5,0.5
0.0071862,-0.013948,0,1,0.634,0.634,0.5,0.5
0.0071291,-0.014359,0,1,0.635,0.635,0.5,0.5
0.007072,-0.01477,0,1,0.636,0.636,0.5,0.5
0.0070149,-0.015181,0,1,0.637,0.637,0.5,0.5
0.0069578,-0.015593,0,1,0.638,0.638,0.5,0.5
0.0069008,-0.016004,0,1,0.639,0.639,0.5,0.5
0.0068437,-0.016415,0,1,0.64,0.64,0.5,0.5
0.0067841,-0.01683,0,1,0.641,0.641,0.5,0.5
0.0067204,-0.01725,0,1,0.642,0.642,0.5,0.5
0.0066566,-0.01767,0,1,0.643,0.643,0.5,0.5
0.0065929,-0.01809,0,1,0.644,0.644,0.5,0.5
0.0065291,-0.01851,0,1,0.645,0.645,0.5,0.5
0.0064654,-0.01893,0,1,0.646,0.646,0.5,0.5
0.0064017,-0.01935,0,1,0.647,0.647,0.5,0.5
0.0063379,-0.01977,0,1,0.648,0.648,0.5,0.5
0.0062701,-0.020196,0,1,0.649,0.649,0.5,0.5
0.0061992,-0.020626,0,1,0.65,0.65,0.5,0.5
0.0061283,-0.021056,0,1,0.651,0.651,0.5,0.5
0.0060574,-0.021486,0,1,0.652,0.652,0.5,0.5
0.0059865,-0.021916,0,1,0.653,0.653,0.5,0.5
0.0059156,-0.022346,0,1,0.654,0.654,0.5,0.5
0.0058446,-0.022776,0,1,0.655,0.655,0.5,0.5
0.0057737,-0.023206,0,1,0.656,0.656,0.5,0.5
0.005697,-0.023645,0,1,0.657,0.657,0.5,0.5
0.0056182,-0.024087,0,1,0.658,0.658,0.5,0.5
0.0055395,-0.024529,0,1,0.659,0.659,0.5,0.5
0.0054608,-0.024971,0,1,0.66,0.66,0.5,0.5
0.0053821,-0.025412,0,1,0.661,0.661,0.5,0.5
0.0053033,-0.025854,0,1,0.662,0.662,0.5,0.5
0.0052246,-0.026296,0,1,0.663,0.663,0.5,0.5
0.0051459,-0.026738,0,1,0.664,0.664,0.5,0.5
0.0050591,-0.027192,0,1,0.665,0.665,0.5,0.5
0.0049718,-0.027647,0,1,0.666,0.666,0.5,0.5
0.0048845,-0.028103,0,1,0.667,0.667,0.5,0.5
0.0047973,-0.028558,0,1,0.668,0.668,0.5,0.5
0.00471,-0.029013,0,1,0.669,0.669,0.5,0.5
0.0046227,-0.029468,0,1,0.67,0.67,0.5,0.5
0.0045354,-0.029924,0,1,0.671,0.671,0.5,0.5
0.0044469,-0.030381,0,1,0.672,0.672,0.5,0.5
0.0043501,-0.030852,0,1,0.673,0.673,0.5,0.5
0.0042534,-0.031323,0,1,0.674,0.674,0.5,0.5
0.0041566,-0.031794,0,1,0.675,0.675,0.5,0.5
0.0040599,-0.032265,0,1,0.676,0.676,0.5,0.5
0.0039631,-0.032737,0,1,0.677,0.677,0.5,0.5
0.0038663,-0.033208,0,1,0.678,0.678,0.5,0.5
0.0037696,-0.033679,0,1,0.679,0.679,0.5,0.5
0.0036695,-0.034156,0,1,0.68,0.68,0.5,0.5
0.0035623,-0.034646,0,1,0.681,0.681,0.5,0.5
0.003455,-0.035135,0,1,0.682,0.682,0.5,0.5
0.0033477,-0.035625,0,1,0.683,0.683,0.5,0.5
0.0032404,-0.036115,0,1,0.684,0.684,0.5,0.5
0.0031332,-0.036605,0,1,0.685,0.685,0.5,0.5
0.0030259,-0.037094,0,1,0.686,0.686,0.5,0.5
0.0029186,-0.037584,0,1,0.687,0.687,0.5,0.5
0.0028043,-0.038087,0,1,0.688,0.688,0.5,0.5
0.002685,-0.038599,0,1,0.689,0.689,0.5,0.5
0.0025657,-0.03911,0,1,0.69,0.69,0.5,0.5
0.0024464,-0.039622,0,1,0.691,0.691,0.5,0.5
0.0023271,-0.040134,0,1,0.692,0.692,0.5,0.5
0.0022078,-0.040646,0,1,0.693,0.693,0.5,0.5
0.0020885,-0.041158,0,1,0.694,0.694,0.5,0.5
0.0019692,-0.041669,0,1,0.695,0.695,0.5,0.5
0.0018406,-0.042199,0,1,0.696,0.696,0.5,0.5
0.0017077,-0.042737,0,1,0.697,0.697,0.5,0.5
0.0015749,-0.043276,0,1,0.698,0.698,0.5,0.5
0.001442,-0.043814,0,1,0.699,0.699,0.5,0.5
0.0013092,-0.044352,0,1,0.7,0.7,0.5,0.5
0.0011763,-0.04489,0,1,0.701,0.701,0.5,0.5
0.0010435,-0.045429,0,1,0.702,0.702,0.5,0.5
0.00091061,-0.045967,0,1,0.703,0.703,0.5,0.5
0.00076409,-0.046532,0,1,0.704,0.704,0.5,0.5
0.00061562,-0.047101,0,1,0.705,0.705,0.5,0.5
0.00046715,-0.047671,0,1,0.706,0.706,0.5,0.5
0.00031867,-0.04824,0,1,0.707,0.707,0.5,0.5
0.0001702,-0.048809,0,1,0.708,0.708,0.5,0.5
2.1735e-05,-0.049379,0,1,0.709,0.709,0.5,0.5
-0.00012673,-0.049948,0,1,0.71,0.71,0.5,0.5
-0.00027631,-0.05052,0,1,0.711,0.711,0.5,0.5
-0.00044246,-0.051126,0,1,0.712,0.712,0.5,0.5
-0.00060861,-0.051733,0,1,0.713,0.713,0.5,0.5
-0.00077477,-0.052339,0,1,0.714,0.714,0.5,0.5
-0.00094092,-0.052946,0,1,0.715,0.715,0.5,0.5
-0.0011071,-0.053552,0,1,0.716,0.716,0.5,0.5
-0.0012732,-0.054159,0,1,0.717,0.717,0.5,0.5
-0.0014394,-0.054765,0,1,0.718,0.718,0.5,0.5
-0.0016106,-0.055383,0,1,0.719,0.719,0.5,0.5
-0.0017968,-0.056034,0,1,0.72,0.72,0.5,0.5
-0.0019831,-0.056685,0,1,0.721,0.721,0.5,0.5
-0.0021693,-0.057335,0,1,0.722,0.722,0.5,0.5
-0.0023556,-0.057986,0,1,0.723,0.723,0.5,0.5
-0.0025418,-0.058637,0,1,0.724,0.724,0.5,0.5
-0.0027281,-0.059288,0,1,0.725,0.725,0.5,0.5
-0.0029143,-0.059939,0,1,0.726,0.726,0.5,0.5
-0.0031107,-0.060613,0,1,0.727,0.727,0.5,0.5
-0.0033201,-0.061317,0,1,0.728,0.728,0.5,0.5
-0.0035295,-0.062022,0,1,0.729,0.729,0.5,0.5
-0.0037389,-0.062726,0,1,0.73,0.73,0.5,0.5
-0.0039483,-0.06343,0,1,0.731,0.731,0.5,0.5
-0.0041577,-0.064134,0,1,0.732,0.732,0.5,0.5
-0.0043671,-0.064838,0,1,0.733,0.733,0.5,0.5
-0.0045765,-0.065542,0,1,0.734,0.734,0.5,0.5
-0.0048024,-0.066286,0,1,0.735,0.735,0.5,0.5
-0.0050381,-0.067054,0,1,0.736,0.736,0.5,0.5
-0.0052739,-0.067822,0,1,0.737,0.737,0.5,0.5
-0.0055096,-0.06859,0,1,0.738,0.738,0.5,0.5
-0.0057454,-0.069358,0,1,0.739,0.739,0.5,0.5
-0.0059812,-0.070126,0,1,0.74,0.74,0.5,0.5
-0.0062169,-0.070894,0,1,0.741,0.741,0.5,0.5
-0.0064527,-0.071662,0,1,0.742,0.742,0.5,0.5
-0.0067128,-0.072492,0,1,0.743,0.743,0.5,0.5
-0.0069785,-0.073336,0,1,0.744,0.744,0.5,0.5
-0.0072443,-0.074181,0,1,0.745,0.745,0.5,0.5
-0.00751,-0.075025,0,1,0.746,0.746,0.5,0.5
-0.0077758,-0.07587,0,1,0.747,0.747,0.5,0.5
-0.0080415,-0.076714,0,1,0.748,0.748,0.5,0.5
-0.0083073,-0.077559,0,1,0.749,0.749,0.5,0.5
-0.008573,-0.078403,0,1,0.75,0.75,0.5,0.5
-0.0088739,-0.079335,8.7199e-07,1,0.751,0.751,0.5,0.5
-0.0091749,-0.080272,7.4399e-07,1,0.752,0.752,0.5,0.5
-0.0094758,-0.081209,6.1597e-07,1,0.753,0.753,0.5,0.5
-0.0097768,-0.082146,4.8797e-07,1,0.754,0.754,0.5,0.5
-0.010078,-0.083083,3.5996e-07,1,0.755,0.755,0.5,0.5
-0.010379,-0.08402,2.3196e-07,1,0.756,0.756,0.5,0.5
-0.01068,-0.084957,1.0394e-07,1,0.757,0.757,0.5,0.5
-0.010988,-0.085914,0,1,0.758,0.758,0.5,0.5
-0.011326,-0.08696,0,1,0.759,0.759,0.5,0.5
-0.011665,-0.088005,0,1,0.76,0.76,0.5,0.5
-0.012004,-0.08905,0,1,0.761,0.761,0.5,0.5
-0.012343,-0.090095,0,1,0.762,0.762,0.5,0.5
-0.012682,-0.09114,0,1,0.763,0.763,0.5,0.5
-0.01302,-0.092185,0,1,0.764,0.764,0.5,0.5
-0.013359,-0.09323,0,1,0.765,0.765,0.5,0.5
-0.013714,-0.094323,0,1,0.766,0.766,0.5,0.5
-0.014096,-0.095495,0,1,0.767,0.767,0.5,0.5
-0.014478,-0.096667,0,1,0.768,0.768,0.5,0.5
-0.01486,-0.097839,0,1,0.769,0.769,0.5,0.5
-0.015241,-0.099011,0,1,0.77,0.77,0.5,0.5
-0.015623,-0.10018,0,1,0.771,0.771,0.5,0.5
-0.016005,-0.10136,0,1,0.772,0.772,0.5,0.5
-0.016387,-0.10253,0,1,0.773,0.773,0.5,0.5
-0.016795,-0.10378,0,1,0.774,0.774,0.5,0.5
-0.017225,-0.10511,0,1,0.775,0.775,0.5,0.5
-0.017654,-0.10643,0,1,0.776,0.776,0.5,0.5
-0.018083,-0.10775,0,1,0.777,0.777,0.5,0.5
-0.018513,-0.10907,0,1,0.778,0.778,0.5,0.5
-0.018942,-0.11039,0,1,0.779,0.779,0.5,0.5
-0.019371,-0.11172,0,1,0.78,0.78,0.5,0.5
-0.019801,-0.11304,0,1,0.781,0.781,0.5,0.5
-0.020269,-0.11449,0,1,0.782,0.782,0.5,0.5
-0.02075,-0.11599,0,1,0.783,0.783,0.5,0.5
-0.021231,-0.11748,0,1,0.784,0.784,0.5,0.5
-0.021712,-0.11898,0,1,0.785,0.785,0.5,0.5
-0.022193,-0.12047,0,1,0.786,0.786,0.5,0.5
-0.022674,-0.12197,0,1,0.787,0.787,0.5,0.5
-0.023155,-0.12347,0,1,0.788,0.788,0.5,0.5
-0.023636,-0.12496,0,1,0.789,0.789,0.5,0.5
-0.024169,-0.12665,0,1,0.79,0.79,0.5,0.5
-0.024704,-0.12834,0,1,0.791,0.791,0.5,0.5
-0.02524,-0.13004,0,1,0.792,0.792,0.5,0.5
-0.025776,-0.13173,0,1,0.793,0.793,0.5,0.5
-0.026312,-0.13343,0,1,0.794,0.794,0.5,0.5
-0.026847,-0.13512,0,1,0.795,0.795,0.5,0.5
-0.027383,-0.13681,0,1,0.796,0.796,0.5,0.5
-0.027926,-0.13854,0,1,0.797,0.797,0.5,0.5
-0.028518,-0.14046,0,1,0.798,0.798,0.5,0.5
-0.02911,-0.14237,0,1,0.799,0.799,0.5,0.5
-0.029701,-0.14429,0,1,0.8,0.8,0.5,0.5
-0.030293,-0.14621,0,1,0.801,0.801,0.5,0.5
-0.030885,-0.14813,0,1,0.802,0.802,0.5,0.5
-0.031477,-0.15004,0,1,0.803,0.803,0.5,0.5
-0.032069,-0.15196,0,1,0.804,0.804,0.5,0.5
-0.032678,-0.15396,0,1,0.805,0.805,0.5,0.5
-0.033326,-0.15612,0,1,0.806,0.806,0.5,0.5
-0.033974,-0.15828,0,1,0.807,0.807,0.5,0.5
-0.034622,-0.16044,0,1,0.808,0.808,0.5,0.5
-0.03527,-0.16261,0,1,0.809,0.809,0.5,0.5
-0.035918,-0.16477,0,1,0.81,0.81,0.5,0.5
-0.036566,-0.16693,0,1,0.811,0.811,0.5,0.5
-0.037214,-0.16909,0,1,0.812,0.812,0.5,0.5
-0.03789,-0.17137,-1.808e-06,1,0.813,0.813,0.5,0.5
-0.038593,-0.17379,-1.424e-06,1,0.814,0.814,0.5,0.5
-0.039295,-0.17621,-1.0399e-06,1,0.815,0.815,0.5,0.5
-0.039998,-0.17863,-6.5592e-07,1,0.816,0.816,0.5,0.5
-0.0407,-0.18105,-2.7191e-07,1,0.817,0.817,0.5,0.5
-0.041403,-0.18348,1.1214e-07,1,0.818,0.818,0.5,0.5
-0.042105,-0.1859,4.9615e-07,1,0.819,0.819,0.5,0.5
-0.042808,-0.18832,8.8017e-07,1,0.82,0.82,0.5,0.5
-0.043543,-0.19092,1e-06,1,0.821,0.821,0.5,0.5
-0.044293,-0.19362,1e-06,1,0.822,0.822,0.5,0.5
-0.045043,-0.19631,1e-06,1,0.823,0.823,0.5,0.5
-0.045794,-0.199,1e-06,1,0.824,0.824,0.5,0.5
-0.046544,-0.20169,1e-06,1,0.825,0.825,0.5,0.5
-0.047294,-0.20438,1e-06,1,0.826,0.826,0.5,0.5
-0.048044,-0.20707,1e-06,1,0.827,0.827,0.5,0.5
-0.048794,-0.20976,1e-06,1,0.828,0.828,0.5,0.5
-0.049576,-0.21269,1e-06,1,0.829,0.829,0.5,0.5
-0.050362,-0.21565,1e-06,1,0.83,0.83,0.5,0.5
-0.051148,-0.21861,1e-06,1,0.831,0.831,0.5,0.5
-0.051934,-0.22157,1e-06,1,0.832,0.832,0.5,0.5
-0.05272,-0.22453,1e-06,1,0.833,0.833,0.5,0.5
-0.053506,-0.22749,1e-06,1,0.834,0.834,0.5,0.5
-0.054292,-0.23045,1e-06,1,0.835,0.835,0.5,0.5
-0.055079,-0.23343,9.9206e-07,1,0.836,0.836,0.5,0.5
-0.055883,-0.23664,8.6405e-07,1,0.837,0.837,0.5,0.5
-0.056687,-0.23984,7.3604e-07,1,0.838,0.838,0.5,0.5
-0.057491,-0.24305,6.0804e-07,1,0.839,0.839,0.5,0.5
-0.058294,-0.24626,4.8003e-07,1,0.84,0.84,0.5,0.5
-0.059098,-0.24947,3.5202e-07,1,0.841,0.841,0.5,0.5
-0.059902,-0.25268,2.2401e-07,1,0.842,0.842,0.5,0.5
-0.060706,-0.25588,9.6007e-08,1,0.843,0.843,0.5,0.5
-0.061508,-0.25914,0,1,0.844,0.844,0.5,0.5
-0.062306,-0.26255,0,1,0.845,0.845,0.5,0.5
-0.063103,-0.26595,0,1,0.846,0.846,0.5,0.5
-0.0639,-0.26936,0,1,0.847,0.847,0.5,0.5
-0.064698,-0.27276,0,1,0.848,0.848,0.5,0.5
-0.065495,-0.27617,0,1,0.849,0.849,0.5,0.5
-0.066293,-0.27957,0,1,0.85,0.85,0.5,0.5
-0.06709,-0.28298,0,1,0.851,0.851,0.5,0.5
-0.067871,-0.28643,0,1,0.852,0.852,0.5,0.5
-0.068632,-0.28996,0,1,0.853,0.853,0.5,0.5
-0.069392,-0.29348,0,1,0.854,0.854,0.5,0.5
-0.070153,-0.29701,0,1,0.855,0.855,0.5,0.5
-0.070913,-0.30053,0,1,0.856,0.856,0.5,0.5
-0.071674,-0.30406,0,1,0.857,0.857,0.5,0.5
-0.072434,-0.30758,0,1,0.858,0.858,0.5,0.5
-0.073195,-0.31111,0,1,0.859,0.859,0.5,0.5
-0.07391,-0.31464,0,1,0.86,0.86,0.5,0.5
-0.074598,-0.31817,0,1,0.861,0.861,0.5,0.5
-0.075285,-0.32171,0,1,0.862,0.862,0.5,0.5
-0.075973,-0.32525,0,1,0.863,0.863,0.5,0.5
-0.076661,-0.32878,0,1,0.864,0.864,0.5,0.5
-0.077348,-0.33232,0,1,0.865,0.865,0.5,0.5
-0.078036,-0.33585,0,1,0.866,0.866,0.5,0.5
-0.078724,-0.33939,0,1,0.867,0.867,0.5,0.5
-0.079318,-0.34282,0,1,0.868,0.868,0.5,0.5
-0.07989,-0.34623,0,1,0.869,0.869,0.5,0.5
-0.080463,-0.34964,0,1,0.87,0.87,0.5,0.5
-0.081035,-0.35305,0,1,0.871,0.871,0.5,0.5
-0.081608,-0.35646,0,1,0.872,0.872,0.5,0.5
-0.08218,-0.35986,0,1,0.873,0.873,0.5,0.5
-0.082753,-0.36327,0,1,0.874,0.874,0.5,0.5
-0.083325,-0.36668,0,1,0.875,0.875,0.5,0.5
-0.083732,-0.36986,-1.2801e-07,1,0.876,0.876,0.5,0.5
-0.084135,-0.37295,-2.5601e-07,1,0.877,0.877,0.5,0.5
-0.084539,-0.37605,-3.8403e-07,1,0.878,0.878,0.5,0.5
-0.084942,-0.37914,-5.1203e-07,1,0.879,0.879,0.5,0.5
-0.085345,-0.38223,-6.4004e-07,1,0.88,0.88,0.5,0.5
-0.085748,-0.38532,-7.6804e-07,1,0.881,0.881,0.5,0.5
-0.086152,-0.38842,-8.9606e-07,1,0.882,0.882,0.5,0.5
-0.086517,-0.39142,-1e-06,1,0.883,0.883,0.5,0.5
-0.086719,-0.39401,-1e-06,1,0.884,0.884,0.5,0.5
-0.086921,-0.39661,-1e-06,1,0.885,0.885,0.5,0.5
-0.087123,-0.3992,-1e-06,1,0.886,0.886,0.5,0.5
-0.087325,-0.4018,-1e-06,1,0.887,0.887,0.5,0.5
-0.087527,-0.40439,-1e-06,1,0.888,0.888,0.5,0.5
-0.08773,-0.40699,-1e-06,1,0.889,0.889,0.5,0.5
-0.087932,-0.40958,-1e-06,1,0.89,0.89,0.5,0.5
-0.088044,-0.4119,-9.5201e-07,1,0.891,0.891,0.5,0.5
-0.088008,-0.41377,-8.2401e-07,1,0.892,0.892,0.5,0.5
-0.087972,-0.41564,-6.9602e-07,1,0.893,0.893,0.5,0.5
-0.087936,-0.41751,-5.6803e-07,1,0.894,0.894,0.5,0.5
-0.0879,-0.41938,-4.4004e-07,1,0.895,0.895,0.5,0.5
-0.087863,-0.42125,-3.1204e-07,1,0.896,0.896,0.5,0.5
-0.087827,-0.42312,-1.8405e-07,1,0.897,0.897,0.5,0.5
-0.087791,-0.42498,-5.6057e-08,1,0.898,0.898,0.5,0.5
-0.087606,-0.42633,0,1,0.899,0.899,0.5,0.5
-0.087306,-0.42726,0,1,0.9,0.9,0.5,0.5
-0.087006,-0.4282,0,1,0.901,0.901,0.5,0.5
-0.086705,-0.42913,0,1,0.902,0.902,0.5,0.5
-0.086405,-0.43007,0,1,0.903,0.903,0.5,0.5
-0.086105,-0.431,0,1,0.904,0.904,0.5,0.5
-0.085804,-0.43194,0,1,0.905,0.905,0.5,0.5
-0.085504,-0.43288,0,1,0.906,0.906,0.5,0.5
-0.084999,-0.43298,0,1,0.907,0.907,0.5,0.5
-0.084425,-0.43282,0,1,0.908,0.908,0.5,0.5
-0.083852,-0.43265,0,1,0.909,0.909,0.5,0.5
-0.083278,-0.43248,0,1,0.91,0.91,0.5,0.5
-0.082704,-0.43231,0,1,0.911,0.911,0.5,0.5
-0.082131,-0.43215,0,1,0.912,0.912,0.5,0.5
-0.081557,-0.43198,0,1,0.913,0.913,0.5,0.5
-0.080984,-0.43181,0,1,0.914,0.914,0.5,0.5
-0.080163,-0.4305,0,1,0.915,0.915,0.5,0.5
-0.079326,-0.42911,0,1,0.916,0.916,0.5,0.5
-0.078489,-0.42773,0,1,0.917,0.917,0.5,0.5
-0.077652,-0.42634,0,1,0.918,0.918,0.5,0.5
-0.076815,-0.42496,0,1,0.919,0.919,0.5,0.5
-0.075977,-0.42357,0,1,0.92,0.92,0.5,0.5
-0.07514,-0.42218,0,1,0.921,0.921,0.5,0.5
-0.074275,-0.42064,1.5998e-08,1,0.922,0.922,0.5,0.5
-0.073207,-0.41799,1.4399e-07,1,0.923,0.923,0.5,0.5
-0.072139,-0.41534,2.7199e-07,1,0.924,0.924,0.5,0.5
-0.071071,-0.41269,3.9998e-07,1,0.925,0.925,0.5,0.5
-0.070003,-0.41003,5.2797e-07,1,0.926,0.926,0.5,0.5
-0.068935,-0.40738,6.5596e-07,1,0.927,0.927,0.5,0.5
-0.067867,-0.40473,7.8395e-07,1,0.928,0.928,0.5,0.5
-0.066799,-0.40208,9.1195e-07,1,0.929,0.929,0.5,0.5
-0.065677,-0.39904,1.1598e-06,1,0.93,0.93,0.5,0.5
-0.064438,-0.39516,1.6718e-06,1,0.931,0.931,0.5,0.5
-0.063198,-0.39128,2.1838e-06,1,0.932,0.932,0.5,0.5
-0.061958,-0.3874,2.6959e-06,1,0.933,0.933,0.5,0.5
-0.060719,-0.38352,3.2079e-06,1,0.934,0.934,0.5,0.5
-0.059479,-0.37964,3.7199e-06,1,0.935,0.935,0.5,0.5
-0.058239,-0.37576,4.2319e-06,1,0.936,0.936,0.5,0.5
-0.057,-0.37188,4.744e-06,1,0.937,0.937,0.5,0.5
-0.055562,-0.36726,4.872e-06,1,0.938,0.938,0.5,0.5
-0.054306,-0.36237,4.616e-06,1,0.939,0.939,0.5,0.5
-0.053049,-0.35748,4.36e-06,1,0.94,0.94,0.5,0.5
-0.051793,-0.35259,4.1039e-06,1,0.941,0.941,0.5,0.5
-0.050537,-0.3477,3.8479e-06,1,0.942,0.942,0.5,0.5
-0.04928,-0.3428,3.5919e-06,1,0.943,0.943,0.5,0.5
-0.048024,-0.33791,3.3359e-06,1,0.944,0.944,0.5,0.5
-0.046768,-0.33302,3.0799e-06,1,0.945,0.945,0.5,0.5
-0.045476,-0.32757,2.8239e-06,1,0.946,0.946,0.5,0.5
-0.044168,-0.32185,2.5679e-06,1,0.947,0.947,0.5,0.5
-0.042861,-0.31613,2.3119e-06,1,0.948,0.948,0.5,0.5
-0.041553,-0.31041,2.0559e-06,1,0.949,0.949,0.5,0.5
-0.040245,-0.3047,1.8e-06,1,0.95,0.95,0.5,0.5
-0.038937,-0.29898,1.544e-06,1,0.951,0.951,0.5,0.5
-0.037629,-0.29326,1.288e-06,1,0.952,0.952,0.5,0.5
-0.036321,-0.28755,1.032e-06,1,0.953,0.953,0.5,0.5
-0.035043,-0.28134,7.7601e-07,1,0.954,0.954,0.5,0.5
-0.033768,-0.27507,5.2003e-07,1,0.955,0.955,0.5,0.5
-0.032494,-0.2688,2.6405e-07,1,0.956,0.956,0.5,0.5
-0.031219,-0.26252,8.0561e-09,1,0.957,0.957,0.5,0.5
-0.029945,-0.25625,-2.4792e-07,1,0.958,0.958,0.5,0.5
-0.02867,-0.24998,-5.0391e-07,1,0.959,0.959,0.5,0.5
-0.027396,-0.2437,-7.5989e-07,1,0.96,0.96,0.5,0.5
-0.026128,-0.23741,-1e-06,1,0.961,0.961,0.5,0.5
-0.024973,-0.23086,-1e-06,1,0.962,0.962,0.5,0.5
-0.023818,-0.22431,-1e-06,1,0.963,0.963,0.5,0.5
-0.022663,-0.21776,-1e-06,1,0.964,0.964,0.5,0.5
-0.021507,-0.21121,-1e-06,1,0.965,0.965,0.5,0.5
-0.020352,-0.20466,-1e-06,1,0.966,0.966,0.5,0.5
-0.019197,-0.1981,-1e-06,1,0.967,0.967,0.5,0.5
-0.018041,-0.19155,-1e-06,1,0.968,0.968,0.5,0.5
-0.016936,-0.185,-1e-06,1,0.969,0.969,0.5,0.5
-0.015978,-0.17845,-1e-06,1,0.97,0.97,0.5,0.5
-0.015021,-0.17189,-1e-06,1,0.971,0.971,0.5,0.5
-0.014063,-0.16534,-1e-06,1,0.972,0.972,0.5,0.5
-0.013106,-0.15878,-1e-06,1,0.973,0.973,0.5,0.5
-0.012148,-0.15223,-1e-06,1,0.974,0.974,0.5,0.5
-0.011191,-0.14567,-1e-06,1,0.975,0.975,0.5,0.5
-0.010233,-0.13912,-1e-06,1,0.976,0.976,0.5,0.5
-0.0093891,-0.13268,-9.4394e-07,1,0.977,0.977,0.5,0.5
-0.0086907,-0.12637,-8.1595e-07,1,0.978,0.978,0.5,0.5
-0.0079922,-0.12007,-6.8796e-07,1,0.979,0.979,0.5,0.5
-0.0072937,-0.11377,-5.5996e-07,1,0.98,0.98,0.5,0.5
-0.0065953,-0.10746,-4.3197e-07,1,0.981,0.981,0.5,0.5
-0.0058968,-0.10116,-3.0398e-07,1,0.982,0.982,0.5,0.5
-0.0051984,-0.094858,-1.7599e-07,1,0.983,0.983,0.5,0.5
-0.0044999,-0.088554,-4.7994e-08,1,0.984,0.984,0.5,0.5
-0.0039854,-0.082544,0,1,0.985,0.985,0.5,0.5
-0.0035814,-0.076709,0,1,0.986,0.986,0.5,0.5
-0.0031773,-0.070873,0,1,0.987,0.987,0.5,0.5
-0.0027733,-0.065038,0,1,0.988,0.988,0.5,0.5
-0.0023692,-0.059203,0,1,0.989,0.989,0.5,0.5
-0.0019651,-0.053367,0,1,0.99,0.99,0.5,0.5
-0.001561,-0.047532,0,1,0.991,0.991,0.5,0.5
-0.001157,-0.041697,0,1,0.992,0.992,0.5,0.5
-0.00099203,-0.036376,-1.0394e-07,1,0.993,0.993,0.5,0.5
-0.00088245,-0.031174,-2.3196e-07,1,0.994,0.994,0.5,0.5
-0.00077287,-0.025972,-3.5996e-07,1,0.995,0.995,0.5,0.5
-0.0006633,-0.02077,-4.8797e-07,1,0.996,0.996,0.5,0.5
-0.00055373,-0.015568,-6.1597e-07,1,0.997,0.997,0.5,0.5
-0.00044415,-0.010366,-7.4399e-07,1,0.998,0.998,0.5,0.5
-0.00033457,-0.0051639,-8.7199e-07,1,0.999,0.999,0.5,0.5
-0.000225,3.8e-05,-1e-06,1,1,1,0.5,0.5


==> re1000-3d-p4-8-strong-bc-ux-vertical-centerline.txt <==
"a","b","c","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.000305,0.000383,-4.5e-05,1,0,0.5,0,0.5
-0.048643,0.00073116,1.452e-05,1,0.01,0.5,0.01,0.5
-0.093676,0.0015517,4.828e-05,1,0.02,0.5,0.02,0.5
-0.13368,0.0029795,4.892e-05,1,0.03,0.5,0.03,0.5
-0.16607,0.0044146,1.036e-05,1,0.04,0.5,0.04,0.5
-0.1949,0.00569,-3.28e-05,1,0.05,0.5,0.05,0.5
-0.21828,0.0066116,-7.376e-05,1,0.06,0.5,0.06,0.5
-0.23652,0.0070902,-7.632e-05,1,0.07,0.5,0.07,0.5
-0.25198,0.0073595,-5.396e-05,1,0.08,0.5,0.08,0.5
-0.26286,0.007362,2.092e-05,1,0.09,0.5,0.09,0.5
-0.27095,0.007473,0.000103,1,0.1,0.5,0.1,0.5
-0.27715,0.0076994,0.00018052,1,0.11,0.5,0.11,0.5
-0.28004,0.0086825,0.00012484,1,0.12,0.5,0.12,0.5
-0.28055,0.010028,6.284e-05,1,0.13,0.5,0.13,0.5
-0.27805,0.010738,4.228e-05,1,0.14,0.5,0.14,0.5
-0.27207,0.012001,-4e-06,1,0.15,0.5,0.15,0.5
-0.26459,0.013249,-4.088e-05,1,0.16,0.5,0.16,0.5
-0.25505,0.014471,-6.456e-05,1,0.17,0.5,0.17,0.5
-0.24357,0.015613,-7.212e-05,1,0.18,0.5,0.18,0.5
-0.23128,0.016707,-7.228e-05,1,0.19,0.5,0.19,0.5
-0.21787,0.01771,-6.14e-05,1,0.2,0.5,0.2,0.5
-0.20401,0.018638,-4.524e-05,1,0.21,0.5,0.21,0.5
-0.18994,0.019524,-2.7e-05,1,0.22,0.5,0.22,0.5
-0.17592,0.020357,-1.1e-05,1,0.23,0.5,0.23,0.5
-0.16227,0.021208,-5.44e-06,1,0.24,0.5,0.24,0.5
-0.14891,0.022073,-8e-06,1,0.25,0.5,0.25,0.5
-0.13655,0.022616,2.492e-05,1,0.26,0.5,0.26,0.5
-0.1246,0.023266,1.448e-05,1,0.27,0.5,0.27,0.5
-0.11325,0.02391,8.72e-06,1,0.28,0.5,0.28,0.5
-0.10288,0.024553,5.76e-06,1,0.29,0.5,0.29,0.5
-0.092994,0.025197,3.4e-06,1,0.3,0.5,0.3,0.5
-0.083868,0.025842,1.48e-06,1,0.31,0.5,0.31,0.5
-0.07552,0.026489,1.96e-06,1,0.32,0.5,0.32,0.5
-0.067609,0.027138,4.44e-06,1,0.33,0.5,0.33,0.5
-0.060464,0.02779,1.212e-05,1,0.34,0.5,0.34,0.5
-0.053837,0.028442,2.54e-05,1,0.35,0.5,0.35,0.5
-0.047563,0.029095,4.272e-05,1,0.36,0.5,0.36,0.5
-0.041954,0.029747,7.024e-05,1,0.37,0.5,0.37,0.5
-0.036644,0.030446,-4.2e-06,1,0.38,0.5,0.38,0.5
-0.031616,0.031145,5.08e-06,1,0.39,0.5,0.39,0.5
-0.027081,0.031781,2e-06,1,0.4,0.5,0.4,0.5
-0.022737,0.032411,-1.2e-06,1,0.41,0.5,0.41,0.5
-0.018655,0.033032,-4.4e-06,1,0.42,0.5,0.42,0.5
-0.014855,0.033641,-6.04e-06,1,0.43,0.5,0.43,0.5
-0.01119,0.034243,-6.84e-06,1,0.44,0.5,0.44,0.5
-0.0077364,0.03483,-6.2e-06,1,0.45,0.5,0.45,0.5
-0.0044368,0.035402,-4.68e-06,1,0.46,0.5,0.46,0.5
-0.0012297,0.035963,-2.52e-06,1,0.47,0.5,0.47,0.5
0.0018205,0.036499,1.32e-06,1,0.48,0.5,0.48,0.5
0.0047908,0.037015,4.08e-06,1,0.49,0.5,0.49,0.5
0.007699,0.037516,6e-06,1,0.5,0.5,0.5,0.5
0.010501,0.037899,-3.16e-06,1,0.51,0.5,0.51,0.5
0.013265,0.038345,-1.6e-07,1,0.52,0.5,0.52,0.5
0.01599,0.038767,1.76e-06,1,0.53,0.5,0.53,0.5
0.018673,0.03915,2.56e-06,1,0.54,0.5,0.54,0.5
0.021342,0.039514,2.8e-06,1,0.55,0.5,0.55,0.5
0.023992,0.039848,2.16e-06,1,0.56,0.5,0.56,0.5
0.026633,0.04015,1.52e-06,1,0.57,0.5,0.57,0.5
0.029273,0.040435,6.4e-07,1,0.58,0.5,0.58,0.5
0.031917,0.040687,-1.28e-06,1,0.59,0.5,0.59,0.5
0.034573,0.040916,-4e-06,1,0.6,0.5,0.6,0.5
0.037239,0.041129,-7.28e-06,1,0.61,0.5,0.61,0.5
0.039936,0.041308,-1.176e-05,1,0.62,0.5,0.62,0.5
0.042691,0.041461,2.24e-06,1,0.63,0.5,0.63,0.5
0.045437,0.041643,1.8e-06,1,0.64,0.5,0.64,0.5
0.04824,0.041728,3.8e-06,1,0.65,0.5,0.65,0.5
0.051069,0.041792,5e-06,1,0.66,0.5,0.66,0.5
0.053937,0.041827,5e-06,1,0.67,0.5,0.67,0.5
0.056863,0.041834,3.44e-06,1,0.68,0.5,0.68,0.5
0.059823,0.041828,1.52e-06,1,0.69,0.5,0.69,0.5
0.062849,0.041803,-4e-07,1,0.7,0.5,0.7,0.5
0.065951,0.041767,-1.88e-06,1,0.71,0.5,0.71,0.5
0.069106,0.041726,-3e-06,1,0.72,0.5,0.72,0.5
0.072384,0.041682,-3e-06,1,0.73,0.5,0.73,0.5
0.075765,0.041639,-1.56e-06,1,0.74,0.5,0.74,0.5
0.079225,0.041599,1e-06,1,0.75,0.5,0.75,0.5
0.082896,0.041229,2.56e-05,1,0.76,0.5,0.76,0.5
0.086524,0.041152,1.444e-05,1,0.77,0.5,0.77,0.5
0.090167,0.041013,-2.84e-06,1,0.78,0.5,0.78,0.5
0.094036,0.040765,-1.676e-05,1,0.79,0.5,0.79,0.5
0.098056,0.040474,-2.68e-05,1,0.8,0.5,0.8,0.5
0.10233,0.040125,-2.936e-05,1,0.81,0.5,0.81,0.5
0.1069,0.039774,-2.376e-05,1,0.82,0.5,0.82,0.5
0.11163,0.039441,-1.448e-05,1,0.83,0.5,0.83,0.5
0.11662,0.039189,-1.04e-06,1,0.84,0.5,0.84,0.5
0.12173,0.03907,8.4e-06,1,0.85,0.5,0.85,0.5
0.1269,0.03905,1.416e-05,1,0.86,0.5,0.86,0.5
0.13205,0.039323,7.1999e-07,1,0.87,0.5,0.87,0.5
0.14359,0.034314,-7.584e-05,1,0.88,0.5,0.88,0.5
0.1516,0.035993,3.492e-05,1,0.89,0.5,0.89,0.5
0.16484,0.034145,0.0001344,1,0.9,0.5,0.9,0.5
0.17876,0.032368,0.00018536,1,0.91,0.5,0.91,0.5
0.19333,0.030742,0.00014632,1,0.92,0.5,0.92,0.5
0.21827,0.028548,1.68e-05,1,0.93,0.5,0.93,0.5
0.25323,0.025751,-0.0001232,1,0.94,0.5,0.94,0.5
0.31107,0.021536,-0.000232,1,0.95,0.5,0.95,0.5
0.3998,0.015885,-0.00022464,1,0.96,0.5,0.96,0.5
0.5084,0.0095729,-0.00014888,1,0.97,0.5,0.97,0.5
0.65785,0.0032126,3.608e-05,1,0.98,0.5,0.98,0.5
0.8222,-7.7241e-05,8.712e-05,1,0.99,0.5,0.99,0.5
0.99813,-0.000979,3.4e-05,1,1,0.5,1,0.5


==> re1000-3d-p4-8-strong-bc-uy-horizontal-centerline.txt <==
"a","b","c","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.000264,-0.000146,-0.000142,1,0,0,0.5,0.5
-0.00024672,0.052473,8.4e-06,1,0.01,0.01,0.5,0.5
-0.00066792,0.099709,8.712e-05,1,0.02,0.02,0.5,0.5
-0.0016529,0.14003,7.368e-05,1,0.03,0.03,0.5,0.5
-0.0034588,0.17037,2.944e-05,1,0.04,0.04,0.5,0.5
-0.0056136,0.19621,-1.28e-05,1,0.05,0.05,0.5,0.5
-0.0082779,0.21531,-4.096e-05,1,0.06,0.06,0.5,0.5
-0.011285,0.22853,-4.752e-05,1,0.07,0.07,0.5,0.5
-0.014432,0.23868,-4.364e-05,1,0.08,0.08,0.5,0.5
-0.017687,0.2441,-2.572e-05,1,0.09,0.09,0.5,0.5
-0.020828,0.24695,-3e-06,1,0.1,0.1,0.5,0.5
-0.023871,0.24809,2.448e-05,1,0.11,0.11,0.5,0.5
-0.026497,0.24649,8.016e-05,1,0.12,0.12,0.5,0.5
-0.028721,0.24368,-1.836e-05,1,0.13,0.13,0.5,0.5
-0.030641,0.23994,-2.436e-05,1,0.14,0.14,0.5,0.5
-0.032072,0.23437,-1.72e-05,1,0.15,0.15,0.5,0.5
-0.033243,0.22827,-4.08e-06,1,0.16,0.16,0.5,0.5
-0.034039,0.22143,1.704e-05,1,0.17,0.17,0.5,0.5
-0.034377,0.21406,3.816e-05,1,0.18,0.18,0.5,0.5
-0.034484,0.20649,5.528e-05,1,0.19,0.19,0.5,0.5
-0.034214,0.19874,6.04e-05,1,0.2,0.2,0.5,0.5
-0.033644,0.19101,4.792e-05,1,0.21,0.21,0.5,0.5
-0.032888,0.18331,2.424e-05,1,0.22,0.22,0.5,0.5
-0.031789,0.17581,-2.184e-05,1,0.23,0.23,0.5,0.5
-0.030475,0.16846,-7.332e-05,1,0.24,0.24,0.5,0.5
-0.028991,0.16121,-0.000129,1,0.25,0.25,0.5,0.5
-0.027375,0.15431,1.228e-05,1,0.26,0.26,0.5,0.5
-0.025646,0.14755,1.104e-05,1,0.27,0.27,0.5,0.5
-0.02381,0.14102,6.56e-06,1,0.28,0.28,0.5,0.5
-0.021874,0.13482,-2.96e-06,1,0.29,0.29,0.5,0.5
-0.019909,0.12877,-1.36e-05,1,0.3,0.3,0.5,0.5
-0.017908,0.12297,-2.512e-05,1,0.31,0.31,0.5,0.5
-0.015908,0.1174,-3.136e-05,1,0.32,0.32,0.5,0.5
-0.013915,0.11196,-3.332e-05,1,0.33,0.33,0.5,0.5
-0.011958,0.10675,-2.436e-05,1,0.34,0.34,0.5,0.5
-0.010054,0.10168,-5.4e-06,1,0.35,0.35,0.5,0.5
-0.00819,0.096719,2.024e-05,1,0.36,0.36,0.5,0.5
-0.006446,0.091944,5.608e-05,1,0.37,0.37,0.5,0.5
-0.0047856,0.087258,-1.432e-05,1,0.38,0.38,0.5,0.5
-0.0031854,0.082708,3.5999e-07,1,0.39,0.39,0.5,0.5
-0.0017064,0.078273,4e-06,1,0.4,0.4,0.5,0.5
-0.00029792,0.073898,6e-06,1,0.41,0.41,0.5,0.5
0.001009,0.069606,6e-06,1,0.42,0.42,0.5,0.5
0.0021801,0.065407,6.52e-06,1,0.43,0.43,0.5,0.5
0.0032787,0.061254,7e-06,1,0.44,0.44,0.5,0.5
0.0042534,0.057176,7e-06,1,0.45,0.45,0.5,0.5
0.005119,0.053158,7.44e-06,1,0.46,0.46,0.5,0.5
0.0059164,0.049175,8e-06,1,0.47,0.47,0.5,0.5
0.0065832,0.045256,8e-06,1,0.48,0.48,0.5,0.5
0.0071716,0.041373,7.28e-06,1,0.49,0.49,0.5,0.5
0.007699,0.037516,6e-06,1,0.5,0.5,0.5,0.5
0.0080721,0.033655,-7.2e-07,1,0.51,0.51,0.5,0.5
0.008397,0.029825,2.8e-07,1,0.52,0.52,0.5,0.5
0.0086486,0.02599,9.2e-07,1,0.53,0.53,0.5,0.5
0.0087886,0.02215,1.56e-06,1,0.54,0.54,0.5,0.5
0.0088744,0.018306,2.4e-06,1,0.55,0.55,0.5,0.5
0.0088757,0.014457,3.68e-06,1,0.56,0.56,0.5,0.5
0.0087882,0.010602,5.44e-06,1,0.57,0.57,0.5,0.5
0.0086504,0.0067427,7.24e-06,1,0.58,0.58,0.5,0.5
0.0084232,0.0028746,8.52e-06,1,0.59,0.59,0.5,0.5
0.0081352,-0.001004,7.8e-06,1,0.6,0.6,0.5,0.5
0.0078058,-0.0048905,5.64e-06,1,0.61,0.61,0.5,0.5
0.0074033,-0.0088022,-1.2e-07,1,0.62,0.62,0.5,0.5
0.0069173,-0.013085,-1.256e-05,1,0.63,0.63,0.5,0.5
0.0064412,-0.016987,1.444e-05,1,0.64,0.64,0.5,0.5
0.0057748,-0.021366,9.2e-06,1,0.65,0.65,0.5,0.5
0.0050118,-0.025891,5.52e-06,1,0.66,0.66,0.5,0.5
0.0041101,-0.03062,4.24e-06,1,0.67,0.67,0.5,0.5
0.0030263,-0.03562,4.52e-06,1,0.68,0.68,0.5,0.5
0.0018428,-0.040779,5.16e-06,1,0.69,0.69,0.5,0.5
0.000486,-0.046228,5.8e-06,1,0.7,0.7,0.5,0.5
-0.0010415,-0.052023,2.92e-06,1,0.71,0.71,0.5,0.5
-0.0026824,-0.058064,-2.76e-06,1,0.72,0.72,0.5,0.5
-0.0045736,-0.064719,-1.684e-05,1,0.73,0.73,0.5,0.5
-0.0066639,-0.071938,-4.064e-05,1,0.74,0.74,0.5,0.5
-0.008909,-0.079596,-7.2e-05,1,0.75,0.75,0.5,0.5
-0.012111,-0.089044,3.136e-05,1,0.76,0.76,0.5,0.5
-0.015938,-0.099993,3.632e-05,1,0.77,0.77,0.5,0.5
-0.020454,-0.11287,4.848e-05,1,0.78,0.78,0.5,0.5
-0.02609,-0.12976,5.504e-05,1,0.79,0.79,0.5,0.5
-0.032237,-0.1488,5.7e-05,1,0.8,0.8,0.5,0.5
-0.039151,-0.17135,5.06e-05,1,0.81,0.81,0.5,0.5
-0.046583,-0.19747,3.844e-05,1,0.82,0.82,0.5,0.5
-0.054185,-0.22544,2.388e-05,1,0.83,0.83,0.5,0.5
-0.06177,-0.25618,7.24e-06,1,0.84,0.84,0.5,0.5
-0.068697,-0.28747,-9e-06,1,0.85,0.85,0.5,0.5
-0.075077,-0.31887,-2.516e-05,1,0.86,0.86,0.5,0.5
-0.079174,-0.34731,-4.372e-05,1,0.87,0.87,0.5,0.5
-0.087865,-0.38158,0.000321,1,0.88,0.88,0.5,0.5
-0.089607,-0.40999,-0.00018556,1,0.89,0.89,0.5,0.5
-0.089068,-0.42649,-0.000125,1,0.9,0.9,0.5,0.5
-0.085192,-0.43246,-5.74e-05,1,0.91,0.91,0.5,0.5
-0.076721,-0.4231,1.62e-05,1,0.92,0.92,0.5,0.5
-0.064825,-0.39469,6.952e-05,1,0.93,0.93,0.5,0.5
-0.051973,-0.35723,0.00010568,1,0.94,0.94,0.5,0.5
-0.038626,-0.30579,0.0001044,1,0.95,0.95,0.5,0.5
-0.027038,-0.24664,5.956e-05,1,0.96,0.96,0.5,0.5
-0.016833,-0.18373,-1.316e-05,1,0.97,0.97,0.5,0.5
-0.01072,-0.11898,-0.00014244,1,0.98,0.98,0.5,0.5
-0.0073808,-0.05852,-0.00030376,1,0.99,0.99,0.5,0.5
-0.0062,-0.001403,-0.00049,1,1,1,0.5,0.5


==> re1000-3d-p8-8-strong-bc-ux-vertical-centerline.txt <==
"a","b","c","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
6e-06,-2e-06,0,1,0,0.5,0,0.5
-0.0048391,8.8752e-05,6.4e-08,1,0.001,0.5,0.001,0.5
-0.0096842,0.0001795,1.28e-07,1,0.002,0.5,0.002,0.5
-0.014529,0.00027026,1.92e-07,1,0.003,0.5,0.003,0.5
-0.019374,0.00036101,2.56e-07,1,0.004,0.5,0.004,0.5
-0.02422,0.00045176,3.2e-07,1,0.005,0.5,0.005,0.5
-0.029065,0.00054251,3.84e-07,1,0.006,0.5,0.006,0.5
-0.03391,0.00063326,4.48e-07,1,0.007,0.5,0.007,0.5
-0.038755,0.00072402,5.12e-07,1,0.008,0.5,0.008,0.5
-0.0436,0.00081477,5.76e-07,1,0.009,0.5,0.009,0.5
-0.048445,0.00090552,6.4e-07,1,0.01,0.5,0.01,0.5
-0.05329,0.00099627,7.04e-07,1,0.011,0.5,0.011,0.5
-0.058135,0.001087,7.68e-07,1,0.012,0.5,0.012,0.5
-0.062981,0.0011778,8.32e-07,1,0.013,0.5,0.013,0.5
-0.067826,0.0012685,8.96e-07,1,0.014,0.5,0.014,0.5
-0.072671,0.0013593,9.6e-07,1,0.015,0.5,0.015,0.5
-0.077182,0.0014809,1e-06,1,0.016,0.5,0.016,0.5
-0.081137,0.001654,1e-06,1,0.017,0.5,0.017,0.5
-0.085091,0.0018272,1e-06,1,0.018,0.5,0.018,0.5
-0.089046,0.0020003,1e-06,1,0.019,0.5,0.019,0.5
-0.093001,0.0021734,1e-06,1,0.02,0.5,0.02,0.5
-0.096955,0.0023465,1e-06,1,0.021,0.5,0.021,0.5
-0.10091,0.0025196,1e-06,1,0.022,0.5,0.022,0.5
-0.10486,0.0026928,1e-06,1,0.023,0.5,0.023,0.5
-0.10882,0.0028659,1e-06,1,0.024,0.5,0.024,0.5
-0.11277,0.003039,1e-06,1,0.025,0.5,0.025,0.5
-0.11673,0.0032121,1e-06,1,0.026,0.5,0.026,0.5
-0.12068,0.0033852,1e-06,1,0.027,0.5,0.027,0.5
-0.12464,0.0035584,1e-06,1,0.028,0.5,0.028,0.5
-0.12859,0.0037315,1e-06,1,0.029,0.5,0.029,0.5
-0.13255,0.0039046,1e-06,1,0.03,0.5,0.03,0.5
-0.1365,0.0040777,1e-06,1,0.031,0.5,0.031,0.5
-0.1398,0.0042352,8.56e-07,1,0.032,0.5,0.032,0.5
-0.14288,0.0043874,6.64e-07,1,0.033,0.5,0.033,0.5
-0.14595,0.0045397,4.72e-07,1,0.034,0.5,0.034,0.5
-0.14903,0.004692,2.8e-07,1,0.035,0.5,0.035,0.5
-0.15211,0.0048442,8.8e-08,1,0.036,0.5,0.036,0.5
-0.15519,0.0049965,-1.04e-07,1,0.037,0.5,0.037,0.5
-0.15826,0.0051487,-2.96e-07,1,0.038,0.5,0.038,0.5
-0.16134,0.005301,-4.88e-07,1,0.039,0.5,0.039,0.5
-0.16442,0.0054532,-6.8e-07,1,0.04,0.5,0.04,0.5
-0.1675,0.0056055,-8.72e-07,1,0.041,0.5,0.041,0.5
-0.17057,0.0057578,-1.064e-06,1,0.042,0.5,0.042,0.5
-0.17365,0.00591,-1.256e-06,1,0.043,0.5,0.043,0.5
-0.17673,0.0060623,-1.448e-06,1,0.044,0.5,0.044,0.5
-0.17981,0.0062145,-1.64e-06,1,0.045,0.5,0.045,0.5
-0.18288,0.0063668,-1.832e-06,1,0.046,0.5,0.046,0.5
-0.18586,0.0065122,-1.992e-06,1,0.047,0.5,0.047,0.5
-0.18817,0.0066094,-1.928e-06,1,0.048,0.5,0.048,0.5
-0.19047,0.0067067,-1.864e-06,1,0.049,0.5,0.049,0.5
-0.19278,0.006804,-1.8e-06,1,0.05,0.5,0.05,0.5
-0.19508,0.0069013,-1.736e-06,1,0.051,0.5,0.051,0.5
-0.19739,0.0069986,-1.672e-06,1,0.052,0.5,0.052,0.5
-0.19969,0.0070958,-1.608e-06,1,0.053,0.5,0.053,0.5
-0.20199,0.0071931,-1.544e-06,1,0.054,0.5,0.054,0.5
-0.2043,0.0072904,-1.48e-06,1,0.055,0.5,0.055,0.5
-0.2066,0.0073877,-1.416e-06,1,0.056,0.5,0.056,0.5
-0.20891,0.007485,-1.352e-06,1,0.057,0.5,0.057,0.5
-0.21121,0.0075822,-1.288e-06,1,0.058,0.5,0.058,0.5
-0.21352,0.0076795,-1.224e-06,1,0.059,0.5,0.059,0.5
-0.21582,0.0077768,-1.16e-06,1,0.06,0.5,0.06,0.5
-0.21813,0.0078741,-1.096e-06,1,0.061,0.5,0.061,0.5
-0.22043,0.0079714,-1.032e-06,1,0.062,0.5,0.062,0.5
-0.22242,0.0080484,-8.72e-07,1,0.063,0.5,0.063,0.5
-0.2241,0.0081051,-6.16e-07,1,0.064,0.5,0.064,0.5
-0.22578,0.0081618,-3.6e-07,1,0.065,0.5,0.065,0.5
-0.22746,0.0082185,-1.04e-07,1,0.066,0.5,0.066,0.5
-0.22914,0.0082752,1.52e-07,1,0.067,0.5,0.067,0.5
-0.23082,0.0083319,4.08e-07,1,0.068,0.5,0.068,0.5
-0.2325,0.0083886,6.64e-07,1,0.069,0.5,0.069,0.5
-0.23418,0.0084453,9.2e-07,1,0.07,0.5,0.07,0.5
-0.23586,0.008502,1.176e-06,1,0.071,0.5,0.071,0.5
-0.23754,0.0085587,1.432e-06,1,0.072,0.5,0.072,0.5
-0.23922,0.0086154,1.688e-06,1,0.073,0.5,0.073,0.5
-0.2409,0.0086721,1.944e-06,1,0.074,0.5,0.074,0.5
-0.24258,0.0087288,2.2e-06,1,0.075,0.5,0.075,0.5
-0.24426,0.0087855,2.456e-06,1,0.076,0.5,0.076,0.5
-0.24594,0.0088422,2.712e-06,1,0.077,0.5,0.077,0.5
-0.24762,0.0088989,2.968e-06,1,0.078,0.5,0.078,0.5
-0.24885,0.0089477,2.832e-06,1,0.079,0.5,0.079,0.5
-0.25002,0.0089953,2.64e-06,1,0.08,0.5,0.08,0.5
-0.25118,0.0090429,2.448e-06,1,0.081,0.5,0.081,0.5
-0.25235,0.0090905,2.256e-06,1,0.082,0.5,0.082,0.5
-0.25351,0.0091381,2.064e-06,1,0.083,0.5,0.083,0.5
-0.25468,0.0091857,1.872e-06,1,0.084,0.5,0.084,0.5
-0.25585,0.0092334,1.68e-06,1,0.085,0.5,0.085,0.5
-0.25701,0.009281,1.488e-06,1,0.086,0.5,0.086,0.5
-0.25818,0.0093286,1.296e-06,1,0.087,0.5,0.087,0.5
-0.25934,0.0093762,1.104e-06,1,0.088,0.5,0.088,0.5
-0.26051,0.0094238,9.12e-07,1,0.089,0.5,0.089,0.5
-0.26168,0.0094714,7.2e-07,1,0.09,0.5,0.09,0.5
-0.26284,0.0095191,5.28e-07,1,0.091,0.5,0.091,0.5
-0.26401,0.0095667,3.36e-07,1,0.092,0.5,0.092,0.5
-0.26517,0.0096143,1.44e-07,1,0.093,0.5,0.093,0.5
-0.26622,0.0096652,-4.7999e-08,1,0.094,0.5,0.094,0.5
-0.26691,0.009726,-2.4e-07,1,0.095,0.5,0.095,0.5
-0.26761,0.0097868,-4.32e-07,1,0.096,0.5,0.096,0.5
-0.2683,0.0098476,-6.24e-07,1,0.097,0.5,0.097,0.5
-0.26899,0.0099084,-8.16e-07,1,0.098,0.5,0.098,0.5
-0.26968,0.0099692,-1.008e-06,1,0.099,0.5,0.099,0.5
-0.27038,0.01003,-1.2e-06,1,0.1,0.5,0.1,0.5
-0.27107,0.010091,-1.392e-06,1,0.101,0.5,0.101,0.5
-0.27176,0.010152,-1.584e-06,1,0.102,0.5,0.102,0.5
-0.27245,0.010212,-1.776e-06,1,0.103,0.5,0.103,0.5
-0.27315,0.010273,-1.968e-06,1,0.104,0.5,0.104,0.5
-0.27384,0.010334,-2.16e-06,1,0.105,0.5,0.105,0.5
-0.27453,0.010395,-2.352e-06,1,0.106,0.5,0.106,0.5
-0.27522,0.010456,-2.544e-06,1,0.107,0.5,0.107,0.5
-0.27592,0.010516,-2.736e-06,1,0.108,0.5,0.108,0.5
-0.27661,0.010577,-2.928e-06,1,0.109,0.5,0.109,0.5
-0.27701,0.01065,-2.8e-06,1,0.11,0.5,0.11,0.5
-0.27724,0.010731,-2.48e-06,1,0.111,0.5,0.111,0.5
-0.27747,0.010811,-2.16e-06,1,0.112,0.5,0.112,0.5
-0.2777,0.010891,-1.84e-06,1,0.113,0.5,0.113,0.5
-0.27794,0.010972,-1.52e-06,1,0.114,0.5,0.114,0.5
-0.27817,0.011052,-1.2e-06,1,0.115,0.5,0.115,0.5
-0.2784,0.011133,-8.8e-07,1,0.116,0.5,0.116,0.5
-0.27863,0.011213,-5.6e-07,1,0.117,0.5,0.117,0.5
-0.27886,0.011293,-2.4e-07,1,0.118,0.5,0.118,0.5
-0.27909,0.011374,8.0001e-08,1,0.119,0.5,0.119,0.5
-0.27932,0.011454,4e-07,1,0.12,0.5,0.12,0.5
-0.27955,0.011534,7.2e-07,1,0.121,0.5,0.121,0.5
-0.27978,0.011615,1.04e-06,1,0.122,0.5,0.122,0.5
-0.28001,0.011695,1.36e-06,1,0.123,0.5,0.123,0.5
-0.28024,0.011776,1.68e-06,1,0.124,0.5,0.124,0.5
-0.28047,0.011856,2e-06,1,0.125,0.5,0.125,0.5
-0.28025,0.011946,1.808e-06,1,0.126,0.5,0.126,0.5
-0.28004,0.012042,1.616e-06,1,0.127,0.5,0.127,0.5
-0.27982,0.012139,1.424e-06,1,0.128,0.5,0.128,0.5
-0.27961,0.012235,1.232e-06,1,0.129,0.5,0.129,0.5
-0.2794,0.012331,1.04e-06,1,0.13,0.5,0.13,0.5
-0.27918,0.012427,8.48e-07,1,0.131,0.5,0.131,0.5
-0.27897,0.012523,6.56e-07,1,0.132,0.5,0.132,0.5
-0.27876,0.01262,4.64e-07,1,0.133,0.5,0.133,0.5
-0.27854,0.012716,2.72e-07,1,0.134,0.5,0.134,0.5
-0.27833,0.012812,7.9999e-08,1,0.135,0.5,0.135,0.5
-0.27812,0.012908,-1.12e-07,1,0.136,0.5,0.136,0.5
-0.2779,0.013004,-3.04e-07,1,0.137,0.5,0.137,0.5
-0.27769,0.0131,-4.96e-07,1,0.138,0.5,0.138,0.5
-0.27748,0.013197,-6.88e-07,1,0.139,0.5,0.139,0.5
-0.27726,0.013293,-8.8e-07,1,0.14,0.5,0.14,0.5
-0.2769,0.013392,-1e-06,1,0.141,0.5,0.141,0.5
-0.27628,0.013495,-1e-06,1,0.142,0.5,0.142,0.5
-0.27567,0.013598,-1e-06,1,0.143,0.5,0.143,0.5
-0.27505,0.013701,-1e-06,1,0.144,0.5,0.144,0.5
-0.27443,0.013804,-1e-06,1,0.145,0.5,0.145,0.5
-0.27382,0.013908,-1e-06,1,0.146,0.5,0.146,0.5
-0.2732,0.014011,-1e-06,1,0.147,0.5,0.147,0.5
-0.27258,0.014114,-1e-06,1,0.148,0.5,0.148,0.5
-0.27197,0.014217,-1e-06,1,0.149,0.5,0.149,0.5
-0.27135,0.01432,-1e-06,1,0.15,0.5,0.15,0.5
-0.27073,0.014423,-1e-06,1,0.151,0.5,0.151,0.5
-0.27012,0.014527,-1e-06,1,0.152,0.5,0.152,0.5
-0.2695,0.01463,-1e-06,1,0.153,0.5,0.153,0.5
-0.26888,0.014733,-1e-06,1,0.154,0.5,0.154,0.5
-0.26827,0.014836,-1e-06,1,0.155,0.5,0.155,0.5
-0.26765,0.014939,-1e-06,1,0.156,0.5,0.156,0.5
-0.26679,0.015041,-9.52e-07,1,0.157,0.5,0.157,0.5
-0.26584,0.015143,-8.88e-07,1,0.158,0.5,0.158,0.5
-0.26489,0.015245,-8.24e-07,1,0.159,0.5,0.159,0.5
-0.26394,0.015347,-7.6e-07,1,0.16,0.5,0.16,0.5
-0.26299,0.015449,-6.96e-07,1,0.161,0.5,0.161,0.5
-0.26204,0.01555,-6.32e-07,1,0.162,0.5,0.162,0.5
-0.26109,0.015652,-5.68e-07,1,0.163,0.5,0.163,0.5
-0.26014,0.015754,-5.04e-07,1,0.164,0.5,0.164,0.5
-0.2592,0.015856,-4.4e-07,1,0.165,0.5,0.165,0.5
-0.25825,0.015958,-3.76e-07,1,0.166,0.5,0.166,0.5
-0.2573,0.01606,-3.12e-07,1,0.167,0.5,0.167,0.5
-0.25635,0.016161,-2.48e-07,1,0.168,0.5,0.168,0.5
-0.2554,0.016263,-1.84e-07,1,0.169,0.5,0.169,0.5
-0.25445,0.016365,-1.2e-07,1,0.17,0.5,0.17,0.5
-0.2535,0.016467,-5.6e-08,1,0.171,0.5,0.171,0.5
-0.25252,0.016568,0,1,0.172,0.5,0.172,0.5
-0.25133,0.016662,0,1,0.173,0.5,0.173,0.5
-0.25014,0.016756,0,1,0.174,0.5,0.174,0.5
-0.24894,0.016851,0,1,0.175,0.5,0.175,0.5
-0.24775,0.016945,0,1,0.176,0.5,0.176,0.5
-0.24656,0.017039,0,1,0.177,0.5,0.177,0.5
-0.24536,0.017134,0,1,0.178,0.5,0.178,0.5
-0.24417,0.017228,0,1,0.179,0.5,0.179,0.5
-0.24298,0.017322,0,1,0.18,0.5,0.18,0.5
-0.24179,0.017417,0,1,0.181,0.5,0.181,0.5
-0.24059,0.017511,0,1,0.182,0.5,0.182,0.5
-0.2394,0.017605,0,1,0.183,0.5,0.183,0.5
-0.23821,0.0177,0,1,0.184,0.5,0.184,0.5
-0.23701,0.017794,0,1,0.185,0.5,0.185,0.5
-0.23582,0.017888,0,1,0.186,0.5,0.186,0.5
-0.23463,0.017983,0,1,0.187,0.5,0.187,0.5
-0.23336,0.018072,0,1,0.188,0.5,0.188,0.5
-0.23201,0.018155,0,1,0.189,0.5,0.189,0.5
-0.23067,0.018239,0,1,0.19,0.5,0.19,0.5
-0.22933,0.018322,0,1,0.191,0.5,0.191,0.5
-0.22798,0.018406,0,1,0.192,0.5,0.192,0.5
-0.22664,0.018489,0,1,0.193,0.5,0.193,0.5
-0.22529,0.018572,0,1,0.194,0.5,0.194,0.5
-0.22395,0.018656,0,1,0.195,0.5,0.195,0.5
-0.22261,0.018739,0,1,0.196,0.5,0.196,0.5
-0.22126,0.018823,0,1,0.197,0.5,0.197,0.5
-0.21992,0.018906,0,1,0.198,0.5,0.198,0.5
-0.21857,0.01899,0,1,0.199,0.5,0.199,0.5
-0.21723,0.019073,0,1,0.2,0.5,0.2,0.5
-0.21589,0.019157,0,1,0.201,0.5,0.201,0.5
-0.21454,0.01924,0,1,0.202,0.5,0.202,0.5
-0.2132,0.019324,0,1,0.203,0.5,0.203,0.5
-0.2118,0.019397,0,1,0.204,0.5,0.204,0.5
-0.21039,0.019469,0,1,0.205,0.5,0.205,0.5
-0.20898,0.019541,0,1,0.206,0.5,0.206,0.5
-0.20757,0.019613,0,1,0.207,0.5,0.207,0.5
-0.20616,0.019685,0,1,0.208,0.5,0.208,0.5
-0.20475,0.019757,0,1,0.209,0.5,0.209,0.5
-0.20334,0.019829,0,1,0.21,0.5,0.21,0.5
-0.20193,0.019901,0,1,0.211,0.5,0.211,0.5
-0.20053,0.019973,0,1,0.212,0.5,0.212,0.5
-0.19912,0.020045,0,1,0.213,0.5,0.213,0.5
-0.19771,0.020117,0,1,0.214,0.5,0.214,0.5
-0.1963,0.020189,0,1,0.215,0.5,0.215,0.5
-0.19489,0.020261,0,1,0.216,0.5,0.216,0.5
-0.19348,0.020333,0,1,0.217,0.5,0.217,0.5
-0.19207,0.020405,0,1,0.218,0.5,0.218,0.5
-0.19066,0.020475,0,1,0.219,0.5,0.219,0.5
-0.18926,0.020537,0,1,0.22,0.5,0.22,0.5
-0.18786,0.020599,0,1,0.221,0.5,0.221,0.5
-0.18646,0.020661,0,1,0.222,0.5,0.222,0.5
-0.18505,0.020723,0,1,0.223,0.5,0.223,0.5
-0.18365,0.020785,0,1,0.224,0.5,0.224,0.5
-0.18225,0.020847,0,1,0.225,0.5,0.225,0.5
-0.18085,0.020909,0,1,0.226,0.5,0.226,0.5
-0.17944,0.020971,0,1,0.227,0.5,0.227,0.5
-0.17804,0.021033,0,1,0.228,0.5,0.228,0.5
-0.17664,0.021095,0,1,0.229,0.5,0.229,0.5
-0.17523,0.021157,0,1,0.23,0.5,0.23,0.5
-0.17383,0.021219,0,1,0.231,0.5,0.231,0.5
-0.17243,0.021282,0,1,0.232,0.5,0.232,0.5
-0.17103,0.021344,0,1,0.233,0.5,0.233,0.5
-0.16962,0.021406,0,1,0.234,0.5,0.234,0.5
-0.16826,0.021463,0,1,0.235,0.5,0.235,0.5
-0.16691,0.021518,0,1,0.236,0.5,0.236,0.5
-0.16557,0.021573,0,1,0.237,0.5,0.237,0.5
-0.16422,0.021628,0,1,0.238,0.5,0.238,0.5
-0.16288,0.021683,0,1,0.239,0.5,0.239,0.5
-0.16154,0.021738,0,1,0.24,0.5,0.24,0.5
-0.16019,0.021793,0,1,0.241,0.5,0.241,0.5
-0.15885,0.021848,0,1,0.242,0.5,0.242,0.5
-0.1575,0.021903,0,1,0.243,0.5,0.243,0.5
-0.15616,0.021958,0,1,0.244,0.5,0.244,0.5
-0.15482,0.022013,0,1,0.245,0.5,0.245,0.5
-0.15347,0.022068,0,1,0.246,0.5,0.246,0.5
-0.15213,0.022123,0,1,0.247,0.5,0.247,0.5
-0.15078,0.022178,0,1,0.248,0.5,0.248,0.5
-0.14944,0.022233,0,1,0.249,0.5,0.249,0.5
-0.14809,0.022288,0,1,0.25,0.5,0.25,0.5
-0.14684,0.022338,0,1,0.251,0.5,0.251,0.5
-0.14559,0.022388,0,1,0.252,0.5,0.252,0.5
-0.14434,0.022439,0,1,0.253,0.5,0.253,0.5
-0.14309,0.022489,0,1,0.254,0.5,0.254,0.5
-0.14184,0.02254,0,1,0.255,0.5,0.255,0.5
-0.14059,0.022591,0,1,0.256,0.5,0.256,0.5
-0.13934,0.022641,0,1,0.257,0.5,0.257,0.5
-0.13808,0.022692,0,1,0.258,0.5,0.258,0.5
-0.13683,0.022743,0,1,0.259,0.5,0.259,0.5
-0.13558,0.022793,0,1,0.26,0.5,0.26,0.5
-0.13433,0.022844,0,1,0.261,0.5,0.261,0.5
-0.13308,0.022894,0,1,0.262,0.5,0.262,0.5
-0.13183,0.022945,0,1,0.263,0.5,0.263,0.5
-0.13058,0.022996,0,1,0.264,0.5,0.264,0.5
-0.12932,0.023046,0,1,0.265,0.5,0.265,0.5
-0.12811,0.023097,0,1,0.266,0.5,0.266,0.5
-0.12697,0.023146,0,1,0.267,0.5,0.267,0.5
-0.12583,0.023195,0,1,0.268,0.5,0.268,0.5
-0.12469,0.023245,0,1,0.269,0.5,0.269,0.5
-0.12355,0.023294,0,1,0.27,0.5,0.27,0.5
-0.12241,0.023343,0,1,0.271,0.5,0.271,0.5
-0.12127,0.023393,0,1,0.272,0.5,0.272,0.5
-0.12013,0.023442,0,1,0.273,0.5,0.273,0.5
-0.11899,0.023491,0,1,0.274,0.5,0.274,0.5
-0.11785,0.023541,0,1,0.275,0.5,0.275,0.5
-0.1167,0.02359,0,1,0.276,0.5,0.276,0.5
-0.11556,0.023639,0,1,0.277,0.5,0.277,0.5
-0.11442,0.023689,0,1,0.278,0.5,0.278,0.5
-0.11328,0.023738,0,1,0.279,0.5,0.279,0.5
-0.11214,0.023787,0,1,0.28,0.5,0.28,0.5
-0.111,0.023837,0,1,0.281,0.5,0.281,0.5
-0.10995,0.023887,0,1,0.282,0.5,0.282,0.5
-0.10892,0.023937,0,1,0.283,0.5,0.283,0.5
-0.1079,0.023987,0,1,0.284,0.5,0.284,0.5
-0.10687,0.024037,0,1,0.285,0.5,0.285,0.5
-0.10585,0.024087,0,1,0.286,0.5,0.286,0.5
-0.10482,0.024137,0,1,0.287,0.5,0.287,0.5
-0.1038,0.024187,0,1,0.288,0.5,0.288,0.5
-0.10277,0.024237,0,1,0.289,0.5,0.289,0.5
-0.10175,0.024287,0,1,0.29,0.5,0.29,0.5
-0.10072,0.024337,0,1,0.291,0.5,0.291,0.5
-0.099696,0.024387,0,1,0.292,0.5,0.292,0.5
-0.098671,0.024437,0,1,0.293,0.5,0.293,0.5
-0.097647,0.024487,0,1,0.294,0.5,0.294,0.5
-0.096622,0.024537,0,1,0.295,0.5,0.295,0.5
-0.095597,0.024587,0,1,0.296,0.5,0.296,0.5
-0.094586,0.024638,0,1,0.297,0.5,0.297,0.5
-0.093675,0.02469,0,1,0.298,0.5,0.298,0.5
-0.092763,0.024742,0,1,0.299,0.5,0.299,0.5
-0.091852,0.024794,0,1,0.3,0.5,0.3,0.5
-0.09094,0.024846,0,1,0.301,0.5,0.301,0.5
-0.090029,0.024898,0,1,0.302,0.5,0.302,0.5
-0.089118,0.02495,0,1,0.303,0.5,0.303,0.5
-0.088206,0.025002,0,1,0.304,0.5,0.304,0.5
-0.087295,0.025054,0,1,0.305,0.5,0.305,0.5
-0.086383,0.025106,0,1,0.306,0.5,0.306,0.5
-0.085472,0.025158,0,1,0.307,0.5,0.307,0.5
-0.08456,0.025211,0,1,0.308,0.5,0.308,0.5
-0.083649,0.025263,0,1,0.309,0.5,0.309,0.5
-0.082738,0.025315,0,1,0.31,0.5,0.31,0.5
-0.081826,0.025367,0,1,0.311,0.5,0.311,0.5
-0.080915,0.025419,0,1,0.312,0.5,0.312,0.5
-0.080056,0.025472,0,1,0.313,0.5,0.313,0.5
-0.07925,0.025527,0,1,0.314,0.5,0.314,0.5
-0.078444,0.025582,0,1,0.315,0.5,0.315,0.5
-0.077637,0.025637,0,1,0.316,0.5,0.316,0.5
-0.076831,0.025692,0,1,0.317,0.5,0.317,0.5
-0.076025,0.025746,0,1,0.318,0.5,0.318,0.5
-0.075219,0.025801,0,1,0.319,0.5,0.319,0.5
-0.074413,0.025856,0,1,0.32,0.5,0.32,0.5
-0.073607,0.025911,0,1,0.321,0.5,0.321,0.5
-0.072801,0.025965,0,1,0.322,0.5,0.322,0.5
-0.071994,0.02602,0,1,0.323,0.5,0.323,0.5
-0.071188,0.026075,0,1,0.324,0.5,0.324,0.5
-0.070382,0.02613,0,1,0.325,0.5,0.325,0.5
-0.069576,0.026185,0,1,0.326,0.5,0.326,0.5
-0.06877,0.026239,0,1,0.327,0.5,0.327,0.5
-0.067964,0.026294,0,1,0.328,0.5,0.328,0.5
-0.06724,0.026351,0,1,0.329,0.5,0.329,0.5
-0.066529,0.026409,0,1,0.33,0.5,0.33,0.5
-0.065817,0.026466,0,1,0.331,0.5,0.331,0.5
-0.065106,0.026524,0,1,0.332,0.5,0.332,0.5
-0.064394,0.026581,0,1,0.333,0.5,0.333,0.5
-0.063683,0.026639,0,1,0.334,0.5,0.334,0.5
-0.062971,0.026696,0,1,0.335,0.5,0.335,0.5
-0.06226,0.026754,0,1,0.336,0.5,0.336,0.5
-0.061548,0.026811,0,1,0.337,0.5,0.337,0.5
-0.060836,0.026869,0,1,0.338,0.5,0.338,0.5
-0.060125,0.026926,0,1,0.339,0.5,0.339,0.5
-0.059413,0.026983,0,1,0.34,0.5,0.34,0.5
-0.058702,0.027041,0,1,0.341,0.5,0.341,0.5
-0.05799,0.027098,0,1,0.342,0.5,0.342,0.5
-0.057279,0.027156,0,1,0.343,0.5,0.343,0.5
-0.056588,0.027214,0,1,0.344,0.5,0.344,0.5
-0.055959,0.027274,0,1,0.345,0.5,0.345,0.5
-0.05533,0.027333,0,1,0.346,0.5,0.346,0.5
-0.054702,0.027393,0,1,0.347,0.5,0.347,0.5
-0.054073,0.027453,0,1,0.348,0.5,0.348,0.5
-0.053444,0.027512,0,1,0.349,0.5,0.349,0.5
-0.052815,0.027572,0,1,0.35,0.5,0.35,0.5
-0.052187,0.027631,0,1,0.351,0.5,0.351,0.5
-0.051558,0.027691,0,1,0.352,0.5,0.352,0.5
-0.050929,0.027751,0,1,0.353,0.5,0.353,0.5
-0.0503,0.02781,0,1,0.354,0.5,0.354,0.5
-0.049672,0.02787,0,1,0.355,0.5,0.355,0.5
-0.049043,0.02793,0,1,0.356,0.5,0.356,0.5
-0.048414,0.027989,0,1,0.357,0.5,0.357,0.5
-0.047786,0.028049,0,1,0.358,0.5,0.358,0.5
-0.047157,0.028109,0,1,0.359,0.5,0.359,0.5
-0.046573,0.028169,0,1,0.36,0.5,0.36,0.5
-0.046015,0.02823,0,1,0.361,0.5,0.361,0.5
-0.045458,0.028291,0,1,0.362,0.5,0.362,0.5
-0.0449,0.028352,0,1,0.363,0.5,0.363,0.5
-0.044343,0.028413,0,1,0.364,0.5,0.364,0.5
-0.043785,0.028474,0,1,0.365,0.5,0.365,0.5
-0.043228,0.028535,0,1,0.366,0.5,0.366,0.5
-0.042671,0.028596,0,1,0.367,0.5,0.367,0.5
-0.042113,0.028657,0,1,0.368,0.5,0.368,0.5
-0.041556,0.028718,0,1,0.369,0.5,0.369,0.5
-0.040998,0.028779,0,1,0.37,0.5,0.37,0.5
-0.040441,0.02884,0,1,0.371,0.5,0.371,0.5
-0.039883,0.028901,0,1,0.372,0.5,0.372,0.5
-0.039326,0.028962,0,1,0.373,0.5,0.373,0.5
-0.038768,0.029023,0,1,0.374,0.5,0.374,0.5
-0.038211,0.029084,0,1,0.375,0.5,0.375,0.5
-0.037713,0.029148,0,1,0.376,0.5,0.376,0.5
-0.037216,0.029209,0,1,0.377,0.5,0.377,0.5
-0.036719,0.029271,0,1,0.378,0.5,0.378,0.5
-0.036222,0.029333,0,1,0.379,0.5,0.379,0.5
-0.035725,0.029394,0,1,0.38,0.5,0.38,0.5
-0.035228,0.029456,0,1,0.381,0.5,0.381,0.5
-0.034731,0.029517,0,1,0.382,0.5,0.382,0.5
-0.034234,0.029579,0,1,0.383,0.5,0.383,0.5
-0.033737,0.029641,0,1,0.384,0.5,0.384,0.5
-0.03324,0.029702,0,1,0.385,0.5,0.385,0.5
-0.032743,0.029764,0,1,0.386,0.5,0.386,0.5
-0.032246,0.029826,0,1,0.387,0.5,0.387,0.5
-0.031749,0.029887,0,1,0.388,0.5,0.388,0.5
-0.031252,0.029949,0,1,0.389,0.5,0.389,0.5
-0.030755,0.03001,0,1,0.39,0.5,0.39,0.5
-0.030277,0.030072,0,1,0.391,0.5,0.391,0.5
-0.02983,0.030134,0,1,0.392,0.5,0.392,0.5
-0.029384,0.030195,0,1,0.393,0.5,0.393,0.5
-0.028938,0.030257,0,1,0.394,0.5,0.394,0.5
-0.028491,0.030318,0,1,0.395,0.5,0.395,0.5
-0.028045,0.03038,0,1,0.396,0.5,0.396,0.5
-0.027599,0.030441,0,1,0.397,0.5,0.397,0.5
-0.027152,0.030503,0,1,0.398,0.5,0.398,0.5
-0.026706,0.030565,0,1,0.399,0.5,0.399,0.5
-0.02626,0.030626,0,1,0.4,0.5,0.4,0.5
-0.025813,0.030688,0,1,0.401,0.5,0.401,0.5
-0.025367,0.030749,0,1,0.402,0.5,0.402,0.5
-0.024921,0.030811,0,1,0.403,0.5,0.403,0.5
-0.024474,0.030872,0,1,0.404,0.5,0.404,0.5
-0.024028,0.030934,0,1,0.405,0.5,0.405,0.5
-0.023582,0.030996,0,1,0.406,0.5,0.406,0.5
-0.023167,0.031057,0,1,0.407,0.5,0.407,0.5
-0.022762,0.031117,0,1,0.408,0.5,0.408,0.5
-0.022358,0.031178,0,1,0.409,0.5,0.409,0.5
-0.021953,0.031239,0,1,0.41,0.5,0.41,0.5
-0.021549,0.031299,0,1,0.411,0.5,0.411,0.5
-0.021145,0.03136,0,1,0.412,0.5,0.412,0.5
-0.02074,0.031421,0,1,0.413,0.5,0.413,0.5
-0.020336,0.031481,0,1,0.414,0.5,0.414,0.5
-0.019931,0.031542,0,1,0.415,0.5,0.415,0.5
-0.019527,0.031603,0,1,0.416,0.5,0.416,0.5
-0.019123,0.031663,0,1,0.417,0.5,0.417,0.5
-0.018718,0.031724,0,1,0.418,0.5,0.418,0.5
-0.018314,0.031785,0,1,0.419,0.5,0.419,0.5
-0.017909,0.031845,0,1,0.42,0.5,0.42,0.5
-0.017505,0.031906,0,1,0.421,0.5,0.421,0.5
-0.017105,0.031966,0,1,0.422,0.5,0.422,0.5
-0.016735,0.032025,0,1,0.423,0.5,0.423,0.5
-0.016365,0.032084,0,1,0.424,0.5,0.424,0.5
-0.015995,0.032143,0,1,0.425,0.5,0.425,0.5
-0.015625,0.032202,0,1,0.426,0.5,0.426,0.5
-0.015255,0.032261,0,1,0.427,0.5,0.427,0.5
-0.014886,0.03232,0,1,0.428,0.5,0.428,0.5
-0.014516,0.032379,0,1,0.429,0.5,0.429,0.5
-0.014146,0.032438,0,1,0.43,0.5,0.43,0.5
-0.013776,0.032497,0,1,0.431,0.5,0.431,0.5
-0.013406,0.032556,0,1,0.432,0.5,0.432,0.5
-0.013036,0.032615,0,1,0.433,0.5,0.433,0.5
-0.012667,0.032674,0,1,0.434,0.5,0.434,0.5
-0.012297,0.032733,0,1,0.435,0.5,0.435,0.5
-0.011927,0.032792,0,1,0.436,0.5,0.436,0.5
-0.011557,0.032851,0,1,0.437,0.5,0.437,0.5
-0.011201,0.032909,0,1,0.438,0.5,0.438,0.5
-0.010859,0.032966,0,1,0.439,0.5,0.439,0.5
-0.010518,0.033023,0,1,0.44,0.5,0.44,0.5
-0.010176,0.03308,0,1,0.441,0.5,0.441,0.5
-0.0098341,0.033136,0,1,0.442,0.5,0.442,0.5
-0.0094923,0.033193,0,1,0.443,0.5,0.443,0.5
-0.0091506,0.03325,0,1,0.444,0.5,0.444,0.5
-0.0088088,0.033307,0,1,0.445,0.5,0.445,0.5
-0.008467,0.033364,0,1,0.446,0.5,0.446,0.5
-0.0081253,0.03342,0,1,0.447,0.5,0.447,0.5
-0.0077835,0.033477,0,1,0.448,0.5,0.448,0.5
-0.0074418,0.033534,0,1,0.449,0.5,0.449,0.5
-0.0071,0.033591,0,1,0.45,0.5,0.45,0.5
-0.0067582,0.033647,0,1,0.451,0.5,0.451,0.5
-0.0064165,0.033704,0,1,0.452,0.5,0.452,0.5
-0.0060747,0.033761,0,1,0.453,0.5,0.453,0.5
-0.0057528,0.033815,0,1,0.454,0.5,0.454,0.5
-0.0054337,0.03387,0,1,0.455,0.5,0.455,0.5
-0.0051146,0.033924,0,1,0.456,0.5,0.456,0.5
-0.0047955,0.033978,0,1,0.457,0.5,0.457,0.5
-0.0044764,0.034032,0,1,0.458,0.5,0.458,0.5
-0.0041573,0.034086,0,1,0.459,0.5,0.459,0.5
-0.0038382,0.034141,0,1,0.46,0.5,0.46,0.5
-0.0035191,0.034195,0,1,0.461,0.5,0.461,0.5
-0.0031999,0.034249,0,1,0.462,0.5,0.462,0.5
-0.0028808,0.034303,0,1,0.463,0.5,0.463,0.5
-0.0025617,0.034358,0,1,0.464,0.5,0.464,0.5
-0.0022426,0.034412,0,1,0.465,0.5,0.465,0.5
-0.0019235,0.034466,0,1,0.466,0.5,0.466,0.5
-0.0016044,0.03452,0,1,0.467,0.5,0.467,0.5
-0.0012853,0.034574,0,1,0.468,0.5,0.468,0.5
-0.00097067,0.034628,0,1,0.469,0.5,0.469,0.5
-0.00066936,0.034679,0,1,0.47,0.5,0.47,0.5
-0.00036805,0.034731,0,1,0.471,0.5,0.471,0.5
-6.6735e-05,0.034782,0,1,0.472,0.5,0.472,0.5
0.00023457,0.034834,0,1,0.473,0.5,0.473,0.5
0.00053589,0.034885,0,1,0.474,0.5,0.474,0.5
0.0008372,0.034937,0,1,0.475,0.5,0.475,0.5
0.0011385,0.034988,0,1,0.476,0.5,0.476,0.5
0.0014398,0.03504,0,1,0.477,0.5,0.477,0.5
0.0017411,0.035091,0,1,0.478,0.5,0.478,0.5
0.0020424,0.035142,0,1,0.479,0.5,0.479,0.5
0.0023438,0.035194,0,1,0.48,0.5,0.48,0.5
0.0026451,0.035245,0,1,0.481,0.5,0.481,0.5
0.0029464,0.035297,0,1,0.482,0.5,0.482,0.5
0.0032477,0.035348,0,1,0.483,0.5,0.483,0.5
0.003549,0.0354,0,1,0.484,0.5,0.484,0.5
0.0038416,0.035449,0,1,0.485,0.5,0.485,0.5
0.004129,0.035497,0,1,0.486,0.5,0.486,0.5
0.0044163,0.035545,0,1,0.487,0.5,0.487,0.5
0.0047037,0.035593,0,1,0.488,0.5,0.488,0.5
0.004991,0.035642,0,1,0.489,0.5,0.489,0.5
0.0052784,0.03569,0,1,0.49,0.5,0.49,0.5
0.0055658,0.035738,0,1,0.491,0.5,0.491,0.5
0.0058531,0.035786,0,1,0.492,0.5,0.492,0.5
0.0061405,0.035834,0,1,0.493,0.5,0.493,0.5
0.0064278,0.035882,0,1,0.494,0.5,0.494,0.5
0.0067152,0.03593,0,1,0.495,0.5,0.495,0.5
0.0070026,0.035978,0,1,0.496,0.5,0.496,0.5
0.0072899,0.036027,0,1,0.497,0.5,0.497,0.5
0.0075773,0.036075,0,1,0.498,0.5,0.498,0.5
0.0078646,0.036123,0,1,0.499,0.5,0.499,0.5
0.008152,0.036171,0,1,0.5,0.5,0.5,0.5
0.0084279,0.036213,0,1,0.501,0.5,0.501,0.5
0.0087047,0.036258,0,1,0.502,0.5,0.502,0.5
0.0089816,0.036303,0,1,0.503,0.5,0.503,0.5
0.0092585,0.036348,0,1,0.504,0.5,0.504,0.5
0.0095353,0.036393,0,1,0.505,0.5,0.505,0.5
0.0098122,0.036438,0,1,0.506,0.5,0.506,0.5
0.010089,0.036483,0,1,0.507,0.5,0.507,0.5
0.010366,0.036528,0,1,0.508,0.5,0.508,0.5
0.010643,0.036573,0,1,0.509,0.5,0.509,0.5
0.01092,0.036618,0,1,0.51,0.5,0.51,0.5
0.011196,0.036663,0,1,0.511,0.5,0.511,0.5
0.011473,0.036708,0,1,0.512,0.5,0.512,0.5
0.01175,0.036753,0,1,0.513,0.5,0.513,0.5
0.012027,0.036798,0,1,0.514,0.5,0.514,0.5
0.012304,0.036843,0,1,0.515,0.5,0.515,0.5
0.012578,0.036887,0,1,0.516,0.5,0.516,0.5
0.012847,0.036928,0,1,0.517,0.5,0.517,0.5
0.013117,0.036969,0,1,0.518,0.5,0.518,0.5
0.013386,0.037011,0,1,0.519,0.5,0.519,0.5
0.013656,0.037052,0,1,0.52,0.5,0.52,0.5
0.013925,0.037094,0,1,0.521,0.5,0.521,0.5
0.014194,0.037135,0,1,0.522,0.5,0.522,0.5
0.014464,0.037176,0,1,0.523,0.5,0.523,0.5
0.014733,0.037218,0,1,0.524,0.5,0.524,0.5
0.015002,0.037259,0,1,0.525,0.5,0.525,0.5
0.015272,0.037301,0,1,0.526,0.5,0.526,0.5
0.015541,0.037342,0,1,0.527,0.5,0.527,0.5
0.015811,0.037383,0,1,0.528,0.5,0.528,0.5
0.01608,0.037425,0,1,0.529,0.5,0.529,0.5
0.016349,0.037466,0,1,0.53,0.5,0.53,0.5
0.016619,0.037508,0,1,0.531,0.5,0.531,0.5
0.016884,0.037546,0,1,0.532,0.5,0.532,0.5
0.017148,0.037584,0,1,0.533,0.5,0.533,0.5
0.017413,0.037621,0,1,0.534,0.5,0.534,0.5
0.017677,0.037659,0,1,0.535,0.5,0.535,0.5
0.017941,0.037696,0,1,0.536,0.5,0.536,0.5
0.018205,0.037734,0,1,0.537,0.5,0.537,0.5
0.01847,0.037771,0,1,0.538,0.5,0.538,0.5
0.018734,0.037809,0,1,0.539,0.5,0.539,0.5
0.018998,0.037846,0,1,0.54,0.5,0.54,0.5
0.019262,0.037884,0,1,0.541,0.5,0.541,0.5
0.019527,0.037921,0,1,0.542,0.5,0.542,0.5
0.019791,0.037959,0,1,0.543,0.5,0.543,0.5
0.020055,0.037996,0,1,0.544,0.5,0.544,0.5
0.02032,0.038034,0,1,0.545,0.5,0.545,0.5
0.020584,0.038071,0,1,0.546,0.5,0.546,0.5
0.020848,0.038108,0,1,0.547,0.5,0.547,0.5
0.021109,0.038142,0,1,0.548,0.5,0.548,0.5
0.02137,0.038176,0,1,0.549,0.5,0.549,0.5
0.021632,0.03821,0,1,0.55,0.5,0.55,0.5
0.021893,0.038243,0,1,0.551,0.5,0.551,0.5
0.022154,0.038277,0,1,0.552,0.5,0.552,0.5
0.022416,0.038311,0,1,0.553,0.5,0.553,0.5
0.022677,0.038345,0,1,0.554,0.5,0.554,0.5
0.022938,0.038379,0,1,0.555,0.5,0.555,0.5
0.023199,0.038412,0,1,0.556,0.5,0.556,0.5
0.023461,0.038446,0,1,0.557,0.5,0.557,0.5
0.023722,0.03848,0,1,0.558,0.5,0.558,0.5
0.023983,0.038514,0,1,0.559,0.5,0.559,0.5
0.024245,0.038548,0,1,0.56,0.5,0.56,0.5
0.024506,0.038581,0,1,0.561,0.5,0.561,0.5
0.024767,0.038615,0,1,0.562,0.5,0.562,0.5
0.025028,0.038647,0,1,0.563,0.5,0.563,0.5
0.025288,0.038677,0,1,0.564,0.5,0.564,0.5
0.025549,0.038707,0,1,0.565,0.5,0.565,0.5
0.025809,0.038737,0,1,0.566,0.5,0.566,0.5
0.026069,0.038767,0,1,0.567,0.5,0.567,0.5
0.026329,0.038797,0,1,0.568,0.5,0.568,0.5
0.026589,0.038827,0,1,0.569,0.5,0.569,0.5
0.02685,0.038857,0,1,0.57,0.5,0.57,0.5
0.02711,0.038887,0,1,0.571,0.5,0.571,0.5
0.02737,0.038917,0,1,0.572,0.5,0.572,0.5
0.02763,0.038947,0,1,0.573,0.5,0.573,0.5
0.027891,0.038977,0,1,0.574,0.5,0.574,0.5
0.028151,0.039007,0,1,0.575,0.5,0.575,0.5
0.028411,0.039037,0,1,0.576,0.5,0.576,0.5
0.028671,0.039067,0,1,0.577,0.5,0.577,0.5
0.028931,0.039097,0,1,0.578,0.5,0.578,0.5
0.029192,0.039124,0,1,0.579,0.5,0.579,0.5
0.029453,0.03915,0,1,0.58,0.5,0.58,0.5
0.029714,0.039176,0,1,0.581,0.5,0.581,0.5
0.029975,0.039202,0,1,0.582,0.5,0.582,0.5
0.030236,0.039228,0,1,0.583,0.5,0.583,0.5
0.030497,0.039254,0,1,0.584,0.5,0.584,0.5
0.030757,0.039281,0,1,0.585,0.5,0.585,0.5
0.031018,0.039307,0,1,0.586,0.5,0.586,0.5
0.031279,0.039333,0,1,0.587,0.5,0.587,0.5
0.03154,0.039359,0,1,0.588,0.5,0.588,0.5
0.031801,0.039385,0,1,0.589,0.5,0.589,0.5
0.032062,0.039411,0,1,0.59,0.5,0.59,0.5
0.032323,0.039437,0,1,0.591,0.5,0.591,0.5
0.032583,0.039463,0,1,0.592,0.5,0.592,0.5
0.032844,0.039489,0,1,0.593,0.5,0.593,0.5
0.033106,0.039514,0,1,0.594,0.5,0.594,0.5
0.033369,0.039536,0,1,0.595,0.5,0.595,0.5
0.033632,0.039558,0,1,0.596,0.5,0.596,0.5
0.033895,0.03958,0,1,0.597,0.5,0.597,0.5
0.034158,0.039602,0,1,0.598,0.5,0.598,0.5
0.034421,0.039624,0,1,0.599,0.5,0.599,0.5
0.034684,0.039646,0,1,0.6,0.5,0.6,0.5
0.034947,0.039668,0,1,0.601,0.5,0.601,0.5
0.03521,0.03969,0,1,0.602,0.5,0.602,0.5
0.035473,0.039712,0,1,0.603,0.5,0.603,0.5
0.035735,0.039734,0,1,0.604,0.5,0.604,0.5
0.035998,0.039756,0,1,0.605,0.5,0.605,0.5
0.036261,0.039778,0,1,0.606,0.5,0.606,0.5
0.036524,0.0398,0,1,0.607,0.5,0.607,0.5
0.036787,0.039822,0,1,0.608,0.5,0.608,0.5
0.03705,0.039844,0,1,0.609,0.5,0.609,0.5
0.037315,0.039863,0,1,0.61,0.5,0.61,0.5
0.037581,0.039881,0,1,0.611,0.5,0.611,0.5
0.037848,0.039899,0,1,0.612,0.5,0.612,0.5
0.038114,0.039916,0,1,0.613,0.5,0.613,0.5
0.03838,0.039934,0,1,0.614,0.5,0.614,0.5
0.038646,0.039952,0,1,0.615,0.5,0.615,0.5
0.038912,0.039969,0,1,0.616,0.5,0.616,0.5
0.039178,0.039987,0,1,0.617,0.5,0.617,0.5
0.039444,0.040005,0,1,0.618,0.5,0.618,0.5
0.03971,0.040023,0,1,0.619,0.5,0.619,0.5
0.039976,0.04004,0,1,0.62,0.5,0.62,0.5
0.040243,0.040058,0,1,0.621,0.5,0.621,0.5
0.040509,0.040076,0,1,0.622,0.5,0.622,0.5
0.040775,0.040094,0,1,0.623,0.5,0.623,0.5
0.041041,0.040111,0,1,0.624,0.5,0.624,0.5
0.041307,0.040129,0,1,0.625,0.5,0.625,0.5
0.041578,0.040148,0,1,0.626,0.5,0.626,0.5
0.041848,0.040161,0,1,0.627,0.5,0.627,0.5
0.042119,0.040175,0,1,0.628,0.5,0.628,0.5
0.042389,0.040189,0,1,0.629,0.5,0.629,0.5
0.04266,0.040202,0,1,0.63,0.5,0.63,0.5
0.04293,0.040216,0,1,0.631,0.5,0.631,0.5
0.043201,0.040229,0,1,0.632,0.5,0.632,0.5
0.043471,0.040243,0,1,0.633,0.5,0.633,0.5
0.043742,0.040257,0,1,0.634,0.5,0.634,0.5
0.044012,0.04027,0,1,0.635,0.5,0.635,0.5
0.044283,0.040284,0,1,0.636,0.5,0.636,0.5
0.044553,0.040298,0,1,0.637,0.5,0.637,0.5
0.044824,0.040311,0,1,0.638,0.5,0.638,0.5
0.045094,0.040325,0,1,0.639,0.5,0.639,0.5
0.045365,0.040338,0,1,0.64,0.5,0.64,0.5
0.045638,0.040351,0,1,0.641,0.5,0.641,0.5
0.045915,0.04036,0,1,0.642,0.5,0.642,0.5
0.046191,0.04037,0,1,0.643,0.5,0.643,0.5
0.046468,0.04038,0,1,0.644,0.5,0.644,0.5
0.046745,0.04039,0,1,0.645,0.5,0.645,0.5
0.047022,0.0404,0,1,0.646,0.5,0.646,0.5
0.047299,0.040409,0,1,0.647,0.5,0.647,0.5
0.047575,0.040419,0,1,0.648,0.5,0.648,0.5
0.047852,0.040429,0,1,0.649,0.5,0.649,0.5
0.048129,0.040439,0,1,0.65,0.5,0.65,0.5
0.048406,0.040449,0,1,0.651,0.5,0.651,0.5
0.048683,0.040458,0,1,0.652,0.5,0.652,0.5
0.048959,0.040468,0,1,0.653,0.5,0.653,0.5
0.049236,0.040478,0,1,0.654,0.5,0.654,0.5
0.049513,0.040488,0,1,0.655,0.5,0.655,0.5
0.04979,0.040498,0,1,0.656,0.5,0.656,0.5
0.050072,0.040504,0,1,0.657,0.5,0.657,0.5
0.050355,0.04051,0,1,0.658,0.5,0.658,0.5
0.050639,0.040516,0,1,0.659,0.5,0.659,0.5
0.050923,0.040522,0,1,0.66,0.5,0.66,0.5
0.051207,0.040528,0,1,0.661,0.5,0.661,0.5
0.05149,0.040534,0,1,0.662,0.5,0.662,0.5
0.051774,0.04054,0,1,0.663,0.5,0.663,0.5
0.052058,0.040546,0,1,0.664,0.5,0.664,0.5
0.052341,0.040552,0,1,0.665,0.5,0.665,0.5
0.052625,0.040557,0,1,0.666,0.5,0.666,0.5
0.052909,0.040563,0,1,0.667,0.5,0.667,0.5
0.053193,0.040569,0,1,0.668,0.5,0.668,0.5
0.053476,0.040575,0,1,0.669,0.5,0.669,0.5
0.05376,0.040581,0,1,0.67,0.5,0.67,0.5
0.054044,0.040587,0,1,0.671,0.5,0.671,0.5
0.054328,0.040592,0,1,0.672,0.5,0.672,0.5
0.05462,0.040594,0,1,0.673,0.5,0.673,0.5
0.054912,0.040596,0,1,0.674,0.5,0.674,0.5
0.055203,0.040598,0,1,0.675,0.5,0.675,0.5
0.055495,0.0406,0,1,0.676,0.5,0.676,0.5
0.055786,0.040602,0,1,0.677,0.5,0.677,0.5
0.056078,0.040604,0,1,0.678,0.5,0.678,0.5
0.05637,0.040606,0,1,0.679,0.5,0.679,0.5
0.056661,0.040608,0,1,0.68,0.5,0.68,0.5
0.056953,0.04061,0,1,0.681,0.5,0.681,0.5
0.057244,0.040612,0,1,0.682,0.5,0.682,0.5
0.057536,0.040614,0,1,0.683,0.5,0.683,0.5
0.057827,0.040616,0,1,0.684,0.5,0.684,0.5
0.058119,0.040618,0,1,0.685,0.5,0.685,0.5
0.058411,0.04062,0,1,0.686,0.5,0.686,0.5
0.058702,0.040622,0,1,0.687,0.5,0.687,0.5
0.058999,0.040622,0,1,0.688,0.5,0.688,0.5
0.059299,0.04062,0,1,0.689,0.5,0.689,0.5
0.0596,0.040618,0,1,0.69,0.5,0.69,0.5
0.059901,0.040617,0,1,0.691,0.5,0.691,0.5
0.060202,0.040615,0,1,0.692,0.5,0.692,0.5
0.060503,0.040613,0,1,0.693,0.5,0.693,0.5
0.060804,0.040611,0,1,0.694,0.5,0.694,0.5
0.061105,0.040609,0,1,0.695,0.5,0.695,0.5
0.061406,0.040607,0,1,0.696,0.5,0.696,0.5
0.061707,0.040605,0,1,0.697,0.5,0.697,0.5
0.062008,0.040604,0,1,0.698,0.5,0.698,0.5
0.062309,0.040602,0,1,0.699,0.5,0.699,0.5
0.06261,0.0406,0,1,0.7,0.5,0.7,0.5
0.062911,0.040598,0,1,0.701,0.5,0.701,0.5
0.063212,0.040596,0,1,0.702,0.5,0.702,0.5
0.063513,0.040594,0,1,0.703,0.5,0.703,0.5
0.063824,0.040589,0,1,0.704,0.5,0.704,0.5
0.064137,0.040584,0,1,0.705,0.5,0.705,0.5
0.064449,0.040578,0,1,0.706,0.5,0.706,0.5
0.064762,0.040572,0,1,0.707,0.5,0.707,0.5
0.065074,0.040567,0,1,0.708,0.5,0.708,0.5
0.065387,0.040561,0,1,0.709,0.5,0.709,0.5
0.0657,0.040556,0,1,0.71,0.5,0.71,0.5
0.066012,0.04055,0,1,0.711,0.5,0.711,0.5
0.066325,0.040545,0,1,0.712,0.5,0.712,0.5
0.066637,0.040539,0,1,0.713,0.5,0.713,0.5
0.06695,0.040533,0,1,0.714,0.5,0.714,0.5
0.067262,0.040528,0,1,0.715,0.5,0.715,0.5
0.067575,0.040522,0,1,0.716,0.5,0.716,0.5
0.067887,0.040517,0,1,0.717,0.5,0.717,0.5
0.0682,0.040511,0,1,0.718,0.5,0.718,0.5
0.068515,0.040505,0,1,0.719,0.5,0.719,0.5
0.06884,0.040496,0,1,0.72,0.5,0.72,0.5
0.069165,0.040488,0,1,0.721,0.5,0.721,0.5
0.06949,0.040479,0,1,0.722,0.5,0.722,0.5
0.069815,0.040471,0,1,0.723,0.5,0.723,0.5
0.070141,0.040462,0,1,0.724,0.5,0.724,0.5
0.070466,0.040454,0,1,0.725,0.5,0.725,0.5
0.070791,0.040445,0,1,0.726,0.5,0.726,0.5
0.071116,0.040437,0,1,0.727,0.5,0.727,0.5
0.071441,0.040428,0,1,0.728,0.5,0.728,0.5
0.071766,0.04042,0,1,0.729,0.5,0.729,0.5
0.072091,0.040411,0,1,0.73,0.5,0.73,0.5
0.072416,0.040403,0,1,0.731,0.5,0.731,0.5
0.072741,0.040394,0,1,0.732,0.5,0.732,0.5
0.073066,0.040386,0,1,0.733,0.5,0.733,0.5
0.073391,0.040377,0,1,0.734,0.5,0.734,0.5
0.073722,0.040368,4.0001e-08,1,0.735,0.5,0.735,0.5
0.074057,0.040358,1.04e-07,1,0.736,0.5,0.736,0.5
0.074392,0.040348,1.68e-07,1,0.737,0.5,0.737,0.5
0.074728,0.040339,2.32e-07,1,0.738,0.5,0.738,0.5
0.075063,0.040329,2.96e-07,1,0.739,0.5,0.739,0.5
0.075398,0.040319,3.6e-07,1,0.74,0.5,0.74,0.5
0.075733,0.04031,4.24e-07,1,0.741,0.5,0.741,0.5
0.076068,0.0403,4.88e-07,1,0.742,0.5,0.742,0.5
0.076403,0.04029,5.52e-07,1,0.743,0.5,0.743,0.5
0.076738,0.04028,6.16e-07,1,0.744,0.5,0.744,0.5
0.077073,0.040271,6.8e-07,1,0.745,0.5,0.745,0.5
0.077408,0.040261,7.44e-07,1,0.746,0.5,0.746,0.5
0.077743,0.040251,8.08e-07,1,0.747,0.5,0.747,0.5
0.078078,0.040241,8.72e-07,1,0.748,0.5,0.748,0.5
0.078413,0.040232,9.36e-07,1,0.749,0.5,0.749,0.5
0.078748,0.040222,1e-06,1,0.75,0.5,0.75,0.5
0.079179,0.040158,-8.72e-07,1,0.751,0.5,0.751,0.5
0.079535,0.040144,-7.44e-07,1,0.752,0.5,0.752,0.5
0.079891,0.04013,-6.16e-07,1,0.753,0.5,0.753,0.5
0.080247,0.040115,-4.88e-07,1,0.754,0.5,0.754,0.5
0.080603,0.040101,-3.6e-07,1,0.755,0.5,0.755,0.5
0.08096,0.040087,-2.32e-07,1,0.756,0.5,0.756,0.5
0.081316,0.040073,-1.04e-07,1,0.757,0.5,0.757,0.5
0.081672,0.040059,2.4002e-08,1,0.758,0.5,0.758,0.5
0.082028,0.040045,1.52e-07,1,0.759,0.5,0.759,0.5
0.082384,0.040031,2.8e-07,1,0.76,0.5,0.76,0.5
0.08274,0.040016,4.08e-07,1,0.761,0.5,0.761,0.5
0.083096,0.040002,5.36e-07,1,0.762,0.5,0.762,0.5
0.083452,0.039988,6.64e-07,1,0.763,0.5,0.763,0.5
0.083808,0.039974,7.92e-07,1,0.764,0.5,0.764,0.5
0.084164,0.03996,9.2e-07,1,0.765,0.5,0.765,0.5
0.084528,0.039945,9.76e-07,1,0.766,0.5,0.766,0.5
0.084904,0.039927,9.12e-07,1,0.767,0.5,0.767,0.5
0.08528,0.03991,8.48e-07,1,0.768,0.5,0.768,0.5
0.085656,0.039893,7.84e-07,1,0.769,0.5,0.769,0.5
0.086031,0.039876,7.2e-07,1,0.77,0.5,0.77,0.5
0.086407,0.039858,6.56e-07,1,0.771,0.5,0.771,0.5
0.086783,0.039841,5.92e-07,1,0.772,0.5,0.772,0.5
0.087159,0.039824,5.28e-07,1,0.773,0.5,0.773,0.5
0.087535,0.039807,4.64e-07,1,0.774,0.5,0.774,0.5
0.087911,0.03979,4e-07,1,0.775,0.5,0.775,0.5
0.088287,0.039772,3.36e-07,1,0.776,0.5,0.776,0.5
0.088663,0.039755,2.72e-07,1,0.777,0.5,0.777,0.5
0.089038,0.039738,2.08e-07,1,0.778,0.5,0.778,0.5
0.089414,0.039721,1.44e-07,1,0.779,0.5,0.779,0.5
0.08979,0.039704,8.0002e-08,1,0.78,0.5,0.78,0.5
0.090166,0.039686,1.5999e-08,1,0.781,0.5,0.781,0.5
0.090556,0.039669,-4.8e-08,1,0.782,0.5,0.782,0.5
0.090951,0.039652,-1.12e-07,1,0.783,0.5,0.783,0.5
0.091346,0.039634,-1.76e-07,1,0.784,0.5,0.784,0.5
0.09174,0.039617,-2.4e-07,1,0.785,0.5,0.785,0.5
0.092135,0.0396,-3.04e-07,1,0.786,0.5,0.786,0.5
0.09253,0.039583,-3.68e-07,1,0.787,0.5,0.787,0.5
0.092925,0.039565,-4.32e-07,1,0.788,0.5,0.788,0.5
0.093319,0.039548,-4.96e-07,1,0.789,0.5,0.789,0.5
0.093714,0.039531,-5.6e-07,1,0.79,0.5,0.79,0.5
0.094109,0.039514,-6.24e-07,1,0.791,0.5,0.791,0.5
0.094504,0.039496,-6.88e-07,1,0.792,0.5,0.792,0.5
0.094898,0.039479,-7.52e-07,1,0.793,0.5,0.793,0.5
0.095293,0.039462,-8.16e-07,1,0.794,0.5,0.794,0.5
0.095688,0.039444,-8.8e-07,1,0.795,0.5,0.795,0.5
0.096083,0.039427,-9.44e-07,1,0.796,0.5,0.796,0.5
0.096481,0.039409,-9.92e-07,1,0.797,0.5,0.797,0.5
0.096905,0.039386,-9.28e-07,1,0.798,0.5,0.798,0.5
0.097328,0.039363,-8.64e-07,1,0.799,0.5,0.799,0.5
0.097752,0.03934,-8e-07,1,0.8,0.5,0.8,0.5
0.098176,0.039317,-7.36e-07,1,0.801,0.5,0.801,0.5
0.0986,0.039294,-6.72e-07,1,0.802,0.5,0.802,0.5
0.099023,0.039271,-6.08e-07,1,0.803,0.5,0.803,0.5
0.099447,0.039248,-5.44e-07,1,0.804,0.5,0.804,0.5
0.099871,0.039225,-4.8e-07,1,0.805,0.5,0.805,0.5
0.10029,0.039202,-4.16e-07,1,0.806,0.5,0.806,0.5
0.10072,0.039179,-3.52e-07,1,0.807,0.5,0.807,0.5
0.10114,0.039156,-2.88e-07,1,0.808,0.5,0.808,0.5
0.10157,0.039133,-2.24e-07,1,0.809,0.5,0.809,0.5
0.10199,0.03911,-1.6e-07,1,0.81,0.5,0.81,0.5
0.10241,0.039087,-9.6001e-08,1,0.811,0.5,0.811,0.5
0.10284,0.039064,-3.2001e-08,1,0.812,0.5,0.812,0.5
0.10328,0.039038,0,1,0.813,0.5,0.813,0.5
0.10374,0.039011,0,1,0.814,0.5,0.814,0.5
0.10419,0.038984,0,1,0.815,0.5,0.815,0.5
0.10465,0.038956,0,1,0.816,0.5,0.816,0.5
0.10511,0.038929,0,1,0.817,0.5,0.817,0.5
0.10557,0.038901,0,1,0.818,0.5,0.818,0.5
0.10603,0.038874,0,1,0.819,0.5,0.819,0.5
0.10648,0.038847,0,1,0.82,0.5,0.82,0.5
0.10694,0.038819,0,1,0.821,0.5,0.821,0.5
0.1074,0.038792,0,1,0.822,0.5,0.822,0.5
0.10786,0.038764,0,1,0.823,0.5,0.823,0.5
0.10832,0.038737,0,1,0.824,0.5,0.824,0.5
0.10877,0.03871,0,1,0.825,0.5,0.825,0.5
0.10923,0.038682,0,1,0.826,0.5,0.826,0.5
0.10969,0.038655,0,1,0.827,0.5,0.827,0.5
0.11015,0.038627,0,1,0.828,0.5,0.828,0.5
0.11064,0.038599,0,1,0.829,0.5,0.829,0.5
0.11113,0.03857,0,1,0.83,0.5,0.83,0.5
0.11163,0.03854,0,1,0.831,0.5,0.831,0.5
0.11213,0.038511,0,1,0.832,0.5,0.832,0.5
0.11262,0.038482,0,1,0.833,0.5,0.833,0.5
0.11312,0.038453,0,1,0.834,0.5,0.834,0.5
0.11361,0.038424,0,1,0.835,0.5,0.835,0.5
0.11411,0.038395,0,1,0.836,0.5,0.836,0.5
0.1146,0.038366,0,1,0.837,0.5,0.837,0.5
0.1151,0.038337,0,1,0.838,0.5,0.838,0.5
0.1156,0.038308,0,1,0.839,0.5,0.839,0.5
0.11609,0.038279,0,1,0.84,0.5,0.84,0.5
0.11659,0.03825,0,1,0.841,0.5,0.841,0.5
0.11708,0.038221,0,1,0.842,0.5,0.842,0.5
0.11758,0.038192,0,1,0.843,0.5,0.843,0.5
0.11809,0.038161,0,1,0.844,0.5,0.844,0.5
0.11864,0.038125,0,1,0.845,0.5,0.845,0.5
0.11918,0.038088,0,1,0.846,0.5,0.846,0.5
0.11973,0.038052,0,1,0.847,0.5,0.847,0.5
0.12028,0.038016,0,1,0.848,0.5,0.848,0.5
0.12083,0.037979,0,1,0.849,0.5,0.849,0.5
0.12138,0.037943,0,1,0.85,0.5,0.85,0.5
0.12192,0.037907,0,1,0.851,0.5,0.851,0.5
0.12247,0.037871,0,1,0.852,0.5,0.852,0.5
0.12302,0.037834,0,1,0.853,0.5,0.853,0.5
0.12357,0.037798,0,1,0.854,0.5,0.854,0.5
0.12411,0.037762,0,1,0.855,0.5,0.855,0.5
0.12466,0.037725,0,1,0.856,0.5,0.856,0.5
0.12521,0.037689,0,1,0.857,0.5,0.857,0.5
0.12576,0.037653,0,1,0.858,0.5,0.858,0.5
0.12631,0.037617,0,1,0.859,0.5,0.859,0.5
0.12691,0.037565,4.0001e-08,1,0.86,0.5,0.86,0.5
0.12756,0.037505,1.04e-07,1,0.861,0.5,0.861,0.5
0.12821,0.037444,1.68e-07,1,0.862,0.5,0.862,0.5
0.12885,0.037383,2.32e-07,1,0.863,0.5,0.863,0.5
0.1295,0.037323,2.96e-07,1,0.864,0.5,0.864,0.5
0.13014,0.037262,3.6e-07,1,0.865,0.5,0.865,0.5
0.13079,0.037201,4.24e-07,1,0.866,0.5,0.866,0.5
0.13144,0.037141,4.88e-07,1,0.867,0.5,0.867,0.5
0.13208,0.03708,5.52e-07,1,0.868,0.5,0.868,0.5
0.13273,0.03702,6.16e-07,1,0.869,0.5,0.869,0.5
0.13337,0.036959,6.8e-07,1,0.87,0.5,0.87,0.5
0.13402,0.036898,7.44e-07,1,0.871,0.5,0.871,0.5
0.13467,0.036838,8.08e-07,1,0.872,0.5,0.872,0.5
0.13531,0.036777,8.72e-07,1,0.873,0.5,0.873,0.5
0.13596,0.036717,9.36e-07,1,0.874,0.5,0.874,0.5
0.1366,0.036656,1e-06,1,0.875,0.5,0.875,0.5
0.13703,0.036795,-1.616e-06,1,0.876,0.5,0.876,0.5
0.13785,0.036717,-1.232e-06,1,0.877,0.5,0.877,0.5
0.13867,0.036639,-8.4799e-07,1,0.878,0.5,0.878,0.5
0.13948,0.03656,-4.64e-07,1,0.879,0.5,0.879,0.5
0.1403,0.036482,-8.0002e-08,1,0.88,0.5,0.88,0.5
0.14111,0.036404,3.0399e-07,1,0.881,0.5,0.881,0.5
0.14193,0.036326,6.8801e-07,1,0.882,0.5,0.882,0.5
0.14275,0.036248,1.072e-06,1,0.883,0.5,0.883,0.5
0.14356,0.03617,1.456e-06,1,0.884,0.5,0.884,0.5
0.14438,0.036092,1.84e-06,1,0.885,0.5,0.885,0.5
0.1452,0.036013,2.224e-06,1,0.886,0.5,0.886,0.5
0.14601,0.035935,2.608e-06,1,0.887,0.5,0.887,0.5
0.14683,0.035857,2.992e-06,1,0.888,0.5,0.888,0.5
0.14765,0.035779,3.376e-06,1,0.889,0.5,0.889,0.5
0.14846,0.035701,3.76e-06,1,0.89,0.5,0.89,0.5
0.14939,0.035604,3.952e-06,1,0.891,0.5,0.891,0.5
0.1505,0.035477,3.824e-06,1,0.892,0.5,0.892,0.5
0.15161,0.03535,3.696e-06,1,0.893,0.5,0.893,0.5
0.15272,0.035222,3.568e-06,1,0.894,0.5,0.894,0.5
0.15383,0.035095,3.44e-06,1,0.895,0.5,0.895,0.5
0.15494,0.034967,3.312e-06,1,0.896,0.5,0.896,0.5
0.15605,0.03484,3.184e-06,1,0.897,0.5,0.897,0.5
0.15716,0.034713,3.056e-06,1,0.898,0.5,0.898,0.5
0.15827,0.034585,2.928e-06,1,0.899,0.5,0.899,0.5
0.15939,0.034458,2.8e-06,1,0.9,0.5,0.9,0.5
0.1605,0.034331,2.672e-06,1,0.901,0.5,0.901,0.5
0.16161,0.034203,2.544e-06,1,0.902,0.5,0.902,0.5
0.16272,0.034076,2.416e-06,1,0.903,0.5,0.903,0.5
0.16383,0.033949,2.288e-06,1,0.904,0.5,0.904,0.5
0.16494,0.033821,2.16e-06,1,0.905,0.5,0.905,0.5
0.16605,0.033694,2.032e-06,1,0.906,0.5,0.906,0.5
0.16767,0.033516,1.472e-06,1,0.907,0.5,0.907,0.5
0.16946,0.033321,7.6801e-07,1,0.908,0.5,0.908,0.5
0.17125,0.033125,6.4014e-08,1,0.909,0.5,0.909,0.5
0.17304,0.03293,-6.4002e-07,1,0.91,0.5,0.91,0.5
0.17483,0.032735,-1.344e-06,1,0.911,0.5,0.911,0.5
0.17662,0.03254,-2.048e-06,1,0.912,0.5,0.912,0.5
0.1784,0.032345,-2.752e-06,1,0.913,0.5,0.913,0.5
0.18019,0.03215,-3.456e-06,1,0.914,0.5,0.914,0.5
0.18198,0.031955,-4.16e-06,1,0.915,0.5,0.915,0.5
0.18377,0.031759,-4.864e-06,1,0.916,0.5,0.916,0.5
0.18556,0.031564,-5.568e-06,1,0.917,0.5,0.917,0.5
0.18735,0.031369,-6.272e-06,1,0.918,0.5,0.918,0.5
0.18914,0.031174,-6.976e-06,1,0.919,0.5,0.919,0.5
0.19093,0.030979,-7.68e-06,1,0.92,0.5,0.92,0.5
0.19272,0.030784,-8.384e-06,1,0.921,0.5,0.921,0.5
0.19468,0.030574,-8.896e-06,1,0.922,0.5,0.922,0.5
0.19786,0.030264,-8.064e-06,1,0.923,0.5,0.923,0.5
0.20104,0.029955,-7.232e-06,1,0.924,0.5,0.924,0.5
0.20422,0.029645,-6.4e-06,1,0.925,0.5,0.925,0.5
0.2074,0.029335,-5.568e-06,1,0.926,0.5,0.926,0.5
0.21058,0.029025,-4.736e-06,1,0.927,0.5,0.927,0.5
0.21376,0.028715,-3.904e-06,1,0.928,0.5,0.928,0.5
0.21694,0.028405,-3.072e-06,1,0.929,0.5,0.929,0.5
0.22013,0.028096,-2.24e-06,1,0.93,0.5,0.93,0.5
0.22331,0.027786,-1.408e-06,1,0.931,0.5,0.931,0.5
0.22649,0.027476,-5.7602e-07,1,0.932,0.5,0.932,0.5
0.22967,0.027166,2.5602e-07,1,0.933,0.5,0.933,0.5
0.23285,0.026856,1.088e-06,1,0.934,0.5,0.934,0.5
0.23603,0.026547,1.92e-06,1,0.935,0.5,0.935,0.5
0.23921,0.026237,2.752e-06,1,0.936,0.5,0.936,0.5
0.24239,0.025927,3.584e-06,1,0.937,0.5,0.937,0.5
0.24683,0.025547,4.256e-06,1,0.938,0.5,0.938,0.5
0.25252,0.025097,4.768e-06,1,0.939,0.5,0.939,0.5
0.25822,0.024648,5.28e-06,1,0.94,0.5,0.94,0.5
0.26391,0.024198,5.792e-06,1,0.941,0.5,0.941,0.5
0.26961,0.023749,6.304e-06,1,0.942,0.5,0.942,0.5
0.2753,0.023299,6.816e-06,1,0.943,0.5,0.943,0.5
0.281,0.022849,7.328e-06,1,0.944,0.5,0.944,0.5
0.28669,0.0224,7.84e-06,1,0.945,0.5,0.945,0.5
0.29238,0.02195,8.352e-06,1,0.946,0.5,0.946,0.5
0.29808,0.0215,8.864e-06,1,0.947,0.5,0.947,0.5
0.30377,0.021051,9.376e-06,1,0.948,0.5,0.948,0.5
0.30947,0.020601,9.888e-06,1,0.949,0.5,0.949,0.5
0.31516,0.020151,1.04e-05,1,0.95,0.5,0.95,0.5
0.32086,0.019702,1.0912e-05,1,0.951,0.5,0.951,0.5
0.32655,0.019252,1.1424e-05,1,0.952,0.5,0.952,0.5
0.33225,0.018802,1.1936e-05,1,0.953,0.5,0.953,0.5
0.34146,0.018279,1.0824e-05,1,0.954,0.5,0.954,0.5
0.35117,0.017744,9.48e-06,1,0.955,0.5,0.955,0.5
0.36088,0.01721,8.136e-06,1,0.956,0.5,0.956,0.5
0.37059,0.016676,6.792e-06,1,0.957,0.5,0.957,0.5
0.3803,0.016142,5.448e-06,1,0.958,0.5,0.958,0.5
0.39001,0.015608,4.104e-06,1,0.959,0.5,0.959,0.5
0.39972,0.015074,2.76e-06,1,0.96,0.5,0.96,0.5
0.40943,0.01454,1.416e-06,1,0.961,0.5,0.961,0.5
0.41914,0.014005,7.1983e-08,1,0.962,0.5,0.962,0.5
0.42885,0.013471,-1.272e-06,1,0.963,0.5,0.963,0.5
0.43856,0.012937,-2.616e-06,1,0.964,0.5,0.964,0.5
0.44827,0.012403,-3.96e-06,1,0.965,0.5,0.965,0.5
0.45799,0.011869,-5.304e-06,1,0.966,0.5,0.966,0.5
0.4677,0.011335,-6.648e-06,1,0.967,0.5,0.967,0.5
0.47741,0.010801,-7.992e-06,1,0.968,0.5,0.968,0.5
0.48836,0.010283,-8.952e-06,1,0.969,0.5,0.969,0.5
0.50305,0.009815,-8.76e-06,1,0.97,0.5,0.97,0.5
0.51774,0.0093471,-8.568e-06,1,0.971,0.5,0.971,0.5
0.53243,0.0088791,-8.376e-06,1,0.972,0.5,0.972,0.5
0.54711,0.0084111,-8.184e-06,1,0.973,0.5,0.973,0.5
0.5618,0.0079432,-7.992e-06,1,0.974,0.5,0.974,0.5
0.57649,0.0074752,-7.8e-06,1,0.975,0.5,0.975,0.5
0.59118,0.0070072,-7.608e-06,1,0.976,0.5,0.976,0.5
0.60587,0.0065393,-7.416e-06,1,0.977,0.5,0.977,0.5
0.62055,0.0060713,-7.224e-06,1,0.978,0.5,0.978,0.5
0.63524,0.0056033,-7.032e-06,1,0.979,0.5,0.979,0.5
0.64993,0.0051354,-6.84e-06,1,0.98,0.5,0.98,0.5
0.66462,0.0046674,-6.648e-06,1,0.981,0.5,0.981,0.5
0.67931,0.0041994,-6.456e-06,1,0.982,0.5,0.982,0.5
0.69399,0.0037315,-6.264e-06,1,0.983,0.5,0.983,0.5
0.70868,0.0032635,-6.072e-06,1,0.984,0.5,0.984,0.5
0.72562,0.0029696,-5.28e-06,1,0.985,0.5,0.985,0.5
0.74391,0.0027803,-4.128e-06,1,0.986,0.5,0.986,0.5
0.76219,0.0025909,-2.976e-06,1,0.987,0.5,0.987,0.5
0.78048,0.0024015,-1.824e-06,1,0.988,0.5,0.988,0.5
0.79876,0.0022121,-6.7197e-07,1,0.989,0.5,0.989,0.5
0.81705,0.0020228,4.8001e-07,1,0.99,0.5,0.99,0.5
0.83534,0.0018334,1.632e-06,1,0.991,0.5,0.991,0.5
0.85362,0.001644,2.784e-06,1,0.992,0.5,0.992,0.5
0.87191,0.0014546,3.936e-06,1,0.993,0.5,0.993,0.5
0.89019,0.0012653,5.088e-06,1,0.994,0.5,0.994,0.5
0.90848,0.0010759,6.24e-06,1,0.995,0.5,0.995,0.5
0.92677,0.00088651,7.392e-06,1,0.996,0.5,0.996,0.5
0.94505,0.00069713,8.544e-06,1,0.997,0.5,0.997,0.5
0.96334,0.00050775,9.696e-06,1,0.998,0.5,0.998,0.5
0.98163,0.00031837,1.0848e-05,1,0.999,0.5,0.999,0.5
0.99991,0.000129,1.2e-05,1,1,0.5,1,0.5


==> re1000-3d-p8-8-strong-bc-uy-horizontal-centerline.txt <==
"a","b","c","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-4e-06,2e-06,-1e-06,1,0,0,0.5,0.5
-1.8208e-05,0.0051459,-9.36e-07,1,0.001,0.001,0.5,0.5
-3.2416e-05,0.01029,-8.72e-07,1,0.002,0.002,0.5,0.5
-4.6624e-05,0.015434,-8.08e-07,1,0.003,0.003,0.5,0.5
-6.0832e-05,0.020577,-7.44e-07,1,0.004,0.004,0.5,0.5
-7.504e-05,0.025721,-6.8e-07,1,0.005,0.005,0.5,0.5
-8.9248e-05,0.030865,-6.16e-07,1,0.006,0.006,0.5,0.5
-0.00010346,0.036009,-5.52e-07,1,0.007,0.007,0.5,0.5
-0.00011766,0.041153,-4.88e-07,1,0.008,0.008,0.5,0.5
-0.00013187,0.046297,-4.24e-07,1,0.009,0.009,0.5,0.5
-0.00014608,0.051441,-3.6e-07,1,0.01,0.01,0.5,0.5
-0.00016029,0.056585,-2.96e-07,1,0.011,0.011,0.5,0.5
-0.0001745,0.061728,-2.32e-07,1,0.012,0.012,0.5,0.5
-0.0001887,0.066872,-1.68e-07,1,0.013,0.013,0.5,0.5
-0.00020291,0.072016,-1.04e-07,1,0.014,0.014,0.5,0.5
-0.00021712,0.07716,-4e-08,1,0.015,0.015,0.5,0.5
-0.00025648,0.08187,0,1,0.016,0.016,0.5,0.5
-0.00033776,0.085855,0,1,0.017,0.017,0.5,0.5
-0.00041904,0.089841,0,1,0.018,0.018,0.5,0.5
-0.00050032,0.093827,0,1,0.019,0.019,0.5,0.5
-0.0005816,0.097813,0,1,0.02,0.02,0.5,0.5
-0.00066288,0.1018,0,1,0.021,0.021,0.5,0.5
-0.00074416,0.10578,0,1,0.022,0.022,0.5,0.5
-0.00082544,0.10977,0,1,0.023,0.023,0.5,0.5
-0.00090672,0.11376,0,1,0.024,0.024,0.5,0.5
-0.000988,0.11774,0,1,0.025,0.025,0.5,0.5
-0.0010693,0.12173,0,1,0.026,0.026,0.5,0.5
-0.0011506,0.12571,0,1,0.027,0.027,0.5,0.5
-0.0012318,0.1297,0,1,0.028,0.028,0.5,0.5
-0.0013131,0.13368,0,1,0.029,0.029,0.5,0.5
-0.0013944,0.13767,0,1,0.03,0.03,0.5,0.5
-0.0014757,0.14166,0,1,0.031,0.031,0.5,0.5
-0.0016304,0.1448,0,1,0.032,0.032,0.5,0.5
-0.0018095,0.14766,0,1,0.033,0.033,0.5,0.5
-0.0019886,0.15052,0,1,0.034,0.034,0.5,0.5
-0.0021678,0.15339,0,1,0.035,0.035,0.5,0.5
-0.0023469,0.15625,0,1,0.036,0.036,0.5,0.5
-0.002526,0.15911,0,1,0.037,0.037,0.5,0.5
-0.0027052,0.16197,0,1,0.038,0.038,0.5,0.5
-0.0028843,0.16483,0,1,0.039,0.039,0.5,0.5
-0.0030634,0.16769,0,1,0.04,0.04,0.5,0.5
-0.0032426,0.17056,0,1,0.041,0.041,0.5,0.5
-0.0034217,0.17342,0,1,0.042,0.042,0.5,0.5
-0.0036008,0.17628,0,1,0.043,0.043,0.5,0.5
-0.00378,0.17914,0,1,0.044,0.044,0.5,0.5
-0.0039591,0.182,0,1,0.045,0.045,0.5,0.5
-0.0041383,0.18487,0,1,0.046,0.046,0.5,0.5
-0.0043284,0.18761,7.9999e-09,1,0.047,0.047,0.5,0.5
-0.0045957,0.1895,7.2e-08,1,0.048,0.048,0.5,0.5
-0.0048629,0.19139,1.36e-07,1,0.049,0.049,0.5,0.5
-0.0051302,0.19329,2e-07,1,0.05,0.05,0.5,0.5
-0.0053975,0.19518,2.64e-07,1,0.051,0.051,0.5,0.5
-0.0056647,0.19707,3.28e-07,1,0.052,0.052,0.5,0.5
-0.005932,0.19897,3.92e-07,1,0.053,0.053,0.5,0.5
-0.0061993,0.20086,4.56e-07,1,0.054,0.054,0.5,0.5
-0.0064665,0.20275,5.2e-07,1,0.055,0.055,0.5,0.5
-0.0067338,0.20465,5.84e-07,1,0.056,0.056,0.5,0.5
-0.007001,0.20654,6.48e-07,1,0.057,0.057,0.5,0.5
-0.0072683,0.20843,7.12e-07,1,0.058,0.058,0.5,0.5
-0.0075356,0.21033,7.76e-07,1,0.059,0.059,0.5,0.5
-0.0078028,0.21222,8.4e-07,1,0.06,0.06,0.5,0.5
-0.0080701,0.21411,9.04e-07,1,0.061,0.061,0.5,0.5
-0.0083374,0.21601,9.68e-07,1,0.062,0.062,0.5,0.5
-0.0086302,0.21753,9.36e-07,1,0.063,0.063,0.5,0.5
-0.0089487,0.21867,8.08e-07,1,0.064,0.064,0.5,0.5
-0.0092672,0.21981,6.8e-07,1,0.065,0.065,0.5,0.5
-0.0095856,0.22096,5.52e-07,1,0.066,0.066,0.5,0.5
-0.0099041,0.2221,4.24e-07,1,0.067,0.067,0.5,0.5
-0.010223,0.22325,2.96e-07,1,0.068,0.068,0.5,0.5
-0.010541,0.22439,1.68e-07,1,0.069,0.069,0.5,0.5
-0.010859,0.22554,4e-08,1,0.07,0.07,0.5,0.5
-0.011178,0.22668,-8.8e-08,1,0.071,0.071,0.5,0.5
-0.011496,0.22783,-2.16e-07,1,0.072,0.072,0.5,0.5
-0.011815,0.22897,-3.44e-07,1,0.073,0.073,0.5,0.5
-0.012133,0.23011,-4.72e-07,1,0.074,0.074,0.5,0.5
-0.012452,0.23126,-6e-07,1,0.075,0.075,0.5,0.5
-0.01277,0.2324,-7.28e-07,1,0.076,0.076,0.5,0.5
-0.013089,0.23355,-8.56e-07,1,0.077,0.077,0.5,0.5
-0.013407,0.23469,-9.84e-07,1,0.078,0.078,0.5,0.5
-0.013734,0.23535,-1e-06,1,0.079,0.079,0.5,0.5
-0.014061,0.23595,-1e-06,1,0.08,0.08,0.5,0.5
-0.014389,0.23654,-1e-06,1,0.081,0.081,0.5,0.5
-0.014717,0.23714,-1e-06,1,0.082,0.082,0.5,0.5
-0.015044,0.23773,-1e-06,1,0.083,0.083,0.5,0.5
-0.015372,0.23832,-1e-06,1,0.084,0.084,0.5,0.5
-0.015699,0.23892,-1e-06,1,0.085,0.085,0.5,0.5
-0.016027,0.23951,-1e-06,1,0.086,0.086,0.5,0.5
-0.016355,0.2401,-1e-06,1,0.087,0.087,0.5,0.5
-0.016682,0.2407,-1e-06,1,0.088,0.088,0.5,0.5
-0.01701,0.24129,-1e-06,1,0.089,0.089,0.5,0.5
-0.017337,0.24188,-1e-06,1,0.09,0.09,0.5,0.5
-0.017665,0.24248,-1e-06,1,0.091,0.091,0.5,0.5
-0.017993,0.24307,-1e-06,1,0.092,0.092,0.5,0.5
-0.01832,0.24366,-1e-06,1,0.093,0.093,0.5,0.5
-0.018642,0.24416,-9.68e-07,1,0.094,0.094,0.5,0.5
-0.018945,0.24434,-8.4e-07,1,0.095,0.095,0.5,0.5
-0.019249,0.24452,-7.12e-07,1,0.096,0.096,0.5,0.5
-0.019552,0.2447,-5.84e-07,1,0.097,0.097,0.5,0.5
-0.019856,0.24488,-4.56e-07,1,0.098,0.098,0.5,0.5
-0.020159,0.24507,-3.28e-07,1,0.099,0.099,0.5,0.5
-0.020462,0.24525,-2e-07,1,0.1,0.1,0.5,0.5
-0.020766,0.24543,-7.2e-08,1,0.101,0.101,0.5,0.5
-0.021069,0.24561,5.6e-08,1,0.102,0.102,0.5,0.5
-0.021373,0.2458,1.84e-07,1,0.103,0.103,0.5,0.5
-0.021676,0.24598,3.12e-07,1,0.104,0.104,0.5,0.5
-0.02198,0.24616,4.4e-07,1,0.105,0.105,0.5,0.5
-0.022283,0.24634,5.68e-07,1,0.106,0.106,0.5,0.5
-0.022586,0.24653,6.96e-07,1,0.107,0.107,0.5,0.5
-0.02289,0.24671,8.24e-07,1,0.108,0.108,0.5,0.5
-0.023193,0.24689,9.52e-07,1,0.109,0.109,0.5,0.5
-0.023468,0.24687,9.6e-07,1,0.11,0.11,0.5,0.5
-0.023727,0.24674,8.96e-07,1,0.111,0.111,0.5,0.5
-0.023985,0.2466,8.32e-07,1,0.112,0.112,0.5,0.5
-0.024243,0.24646,7.68e-07,1,0.113,0.113,0.5,0.5
-0.024501,0.24633,7.04e-07,1,0.114,0.114,0.5,0.5
-0.02476,0.24619,6.4e-07,1,0.115,0.115,0.5,0.5
-0.025018,0.24605,5.76e-07,1,0.116,0.116,0.5,0.5
-0.025276,0.24592,5.12e-07,1,0.117,0.117,0.5,0.5
-0.025534,0.24578,4.48e-07,1,0.118,0.118,0.5,0.5
-0.025793,0.24564,3.84e-07,1,0.119,0.119,0.5,0.5
-0.026051,0.24551,3.2e-07,1,0.12,0.12,0.5,0.5
-0.026309,0.24537,2.56e-07,1,0.121,0.121,0.5,0.5
-0.026567,0.24523,1.92e-07,1,0.122,0.122,0.5,0.5
-0.026826,0.2451,1.28e-07,1,0.123,0.123,0.5,0.5
-0.027084,0.24496,6.4e-08,1,0.124,0.124,0.5,0.5
-0.027342,0.24482,0,1,0.125,0.125,0.5,0.5
-0.027543,0.24444,0,1,0.126,0.126,0.5,0.5
-0.027745,0.24405,0,1,0.127,0.127,0.5,0.5
-0.027948,0.24367,0,1,0.128,0.128,0.5,0.5
-0.02815,0.24328,0,1,0.129,0.129,0.5,0.5
-0.028353,0.2429,0,1,0.13,0.13,0.5,0.5
-0.028556,0.24251,0,1,0.131,0.131,0.5,0.5
-0.028758,0.24212,0,1,0.132,0.132,0.5,0.5
-0.028961,0.24174,0,1,0.133,0.133,0.5,0.5
-0.029164,0.24135,0,1,0.134,0.134,0.5,0.5
-0.029366,0.24097,0,1,0.135,0.135,0.5,0.5
-0.029569,0.24058,0,1,0.136,0.136,0.5,0.5
-0.029771,0.2402,0,1,0.137,0.137,0.5,0.5
-0.029974,0.23981,0,1,0.138,0.138,0.5,0.5
-0.030177,0.23943,0,1,0.139,0.139,0.5,0.5
-0.030379,0.23904,0,1,0.14,0.14,0.5,0.5
-0.03056,0.23859,0,1,0.141,0.141,0.5,0.5
-0.030703,0.23802,0,1,0.142,0.142,0.5,0.5
-0.030846,0.23745,0,1,0.143,0.143,0.5,0.5
-0.030989,0.23688,0,1,0.144,0.144,0.5,0.5
-0.031133,0.23631,0,1,0.145,0.145,0.5,0.5
-0.031276,0.23574,0,1,0.146,0.146,0.5,0.5
-0.031419,0.23517,0,1,0.147,0.147,0.5,0.5
-0.031562,0.2346,0,1,0.148,0.148,0.5,0.5
-0.031706,0.23403,0,1,0.149,0.149,0.5,0.5
-0.031849,0.23346,0,1,0.15,0.15,0.5,0.5
-0.031992,0.23289,0,1,0.151,0.151,0.5,0.5
-0.032135,0.23232,0,1,0.152,0.152,0.5,0.5
-0.032278,0.23175,0,1,0.153,0.153,0.5,0.5
-0.032422,0.23118,0,1,0.154,0.154,0.5,0.5
-0.032565,0.23061,0,1,0.155,0.155,0.5,0.5
-0.032708,0.23004,0,1,0.156,0.156,0.5,0.5
-0.032807,0.22938,0,1,0.157,0.157,0.5,0.5
-0.032891,0.22868,0,1,0.158,0.158,0.5,0.5
-0.032974,0.22799,0,1,0.159,0.159,0.5,0.5
-0.033058,0.22729,0,1,0.16,0.16,0.5,0.5
-0.033142,0.2266,0,1,0.161,0.161,0.5,0.5
-0.033226,0.2259,0,1,0.162,0.162,0.5,0.5
-0.033309,0.22521,0,1,0.163,0.163,0.5,0.5
-0.033393,0.22451,0,1,0.164,0.164,0.5,0.5
-0.033477,0.22382,0,1,0.165,0.165,0.5,0.5
-0.033561,0.22312,0,1,0.166,0.166,0.5,0.5
-0.033645,0.22243,0,1,0.167,0.167,0.5,0.5
-0.033728,0.22173,0,1,0.168,0.168,0.5,0.5
-0.033812,0.22103,0,1,0.169,0.169,0.5,0.5
-0.033896,0.22034,0,1,0.17,0.17,0.5,0.5
-0.03398,0.21964,0,1,0.171,0.171,0.5,0.5
-0.034056,0.21894,0,1,0.172,0.172,0.5,0.5
-0.034084,0.21817,0,1,0.173,0.173,0.5,0.5
-0.034111,0.2174,0,1,0.174,0.174,0.5,0.5
-0.034138,0.21663,0,1,0.175,0.175,0.5,0.5
-0.034166,0.21587,0,1,0.176,0.176,0.5,0.5
-0.034193,0.2151,0,1,0.177,0.177,0.5,0.5
-0.03422,0.21433,0,1,0.178,0.178,0.5,0.5
-0.034248,0.21356,0,1,0.179,0.179,0.5,0.5
-0.034275,0.21279,0,1,0.18,0.18,0.5,0.5
-0.034302,0.21202,0,1,0.181,0.181,0.5,0.5
-0.03433,0.21125,0,1,0.182,0.182,0.5,0.5
-0.034357,0.21049,0,1,0.183,0.183,0.5,0.5
-0.034384,0.20972,0,1,0.184,0.184,0.5,0.5
-0.034412,0.20895,0,1,0.185,0.185,0.5,0.5
-0.034439,0.20818,0,1,0.186,0.186,0.5,0.5
-0.034466,0.20741,0,1,0.187,0.187,0.5,0.5
-0.034468,0.20663,0,1,0.188,0.188,0.5,0.5
-0.034443,0.20583,0,1,0.189,0.189,0.5,0.5
-0.034418,0.20503,0,1,0.19,0.19,0.5,0.5
-0.034394,0.20423,0,1,0.191,0.191,0.5,0.5
-0.034369,0.20343,0,1,0.192,0.192,0.5,0.5
-0.034344,0.20263,0,1,0.193,0.193,0.5,0.5
-0.03432,0.20183,0,1,0.194,0.194,0.5,0.5
-0.034295,0.20103,0,1,0.195,0.195,0.5,0.5
-0.034271,0.20023,0,1,0.196,0.196,0.5,0.5
-0.034246,0.19943,0,1,0.197,0.197,0.5,0.5
-0.034221,0.19863,0,1,0.198,0.198,0.5,0.5
-0.034197,0.19783,0,1,0.199,0.199,0.5,0.5
-0.034172,0.19703,0,1,0.2,0.2,0.5,0.5
-0.034147,0.19623,0,1,0.201,0.201,0.5,0.5
-0.034123,0.19543,0,1,0.202,0.202,0.5,0.5
-0.034098,0.19463,0,1,0.203,0.203,0.5,0.5
-0.034033,0.19383,0,1,0.204,0.204,0.5,0.5
-0.033963,0.19303,0,1,0.205,0.205,0.5,0.5
-0.033892,0.19224,0,1,0.206,0.206,0.5,0.5
-0.033821,0.19144,0,1,0.207,0.207,0.5,0.5
-0.033751,0.19064,0,1,0.208,0.208,0.5,0.5
-0.03368,0.18984,0,1,0.209,0.209,0.5,0.5
-0.03361,0.18904,0,1,0.21,0.21,0.5,0.5
-0.033539,0.18824,0,1,0.211,0.211,0.5,0.5
-0.033468,0.18744,0,1,0.212,0.212,0.5,0.5
-0.033398,0.18664,0,1,0.213,0.213,0.5,0.5
-0.033327,0.18584,0,1,0.214,0.214,0.5,0.5
-0.033257,0.18504,0,1,0.215,0.215,0.5,0.5
-0.033186,0.18424,0,1,0.216,0.216,0.5,0.5
-0.033116,0.18344,0,1,0.217,0.217,0.5,0.5
-0.033045,0.18264,0,1,0.218,0.218,0.5,0.5
-0.032965,0.18185,0,1,0.219,0.219,0.5,0.5
-0.032855,0.18107,0,1,0.22,0.22,0.5,0.5
-0.032745,0.18029,0,1,0.221,0.221,0.5,0.5
-0.032635,0.17951,0,1,0.222,0.222,0.5,0.5
-0.032525,0.17873,0,1,0.223,0.223,0.5,0.5
-0.032415,0.17796,0,1,0.224,0.224,0.5,0.5
-0.032305,0.17718,0,1,0.225,0.225,0.5,0.5
-0.032195,0.1764,0,1,0.226,0.226,0.5,0.5
-0.032085,0.17562,0,1,0.227,0.227,0.5,0.5
-0.031976,0.17484,0,1,0.228,0.228,0.5,0.5
-0.031866,0.17406,0,1,0.229,0.229,0.5,0.5
-0.031756,0.17328,0,1,0.23,0.23,0.5,0.5
-0.031646,0.17251,0,1,0.231,0.231,0.5,0.5
-0.031536,0.17173,0,1,0.232,0.232,0.5,0.5
-0.031426,0.17095,0,1,0.233,0.233,0.5,0.5
-0.031316,0.17017,0,1,0.234,0.234,0.5,0.5
-0.031186,0.16941,0,1,0.235,0.235,0.5,0.5
-0.031044,0.16867,0,1,0.236,0.236,0.5,0.5
-0.030902,0.16792,0,1,0.237,0.237,0.5,0.5
-0.03076,0.16718,0,1,0.238,0.238,0.5,0.5
-0.030618,0.16644,0,1,0.239,0.239,0.5,0.5
-0.030475,0.16569,0,1,0.24,0.24,0.5,0.5
-0.030333,0.16495,0,1,0.241,0.241,0.5,0.5
-0.030191,0.1642,0,1,0.242,0.242,0.5,0.5
-0.030049,0.16346,0,1,0.243,0.243,0.5,0.5
-0.029907,0.16271,0,1,0.244,0.244,0.5,0.5
-0.029765,0.16197,0,1,0.245,0.245,0.5,0.5
-0.029623,0.16122,0,1,0.246,0.246,0.5,0.5
-0.02948,0.16048,0,1,0.247,0.247,0.5,0.5
-0.029338,0.15973,0,1,0.248,0.248,0.5,0.5
-0.029196,0.15899,0,1,0.249,0.249,0.5,0.5
-0.029054,0.15824,0,1,0.25,0.25,0.5,0.5
-0.028886,0.15754,0,1,0.251,0.251,0.5,0.5
-0.028719,0.15684,0,1,0.252,0.252,0.5,0.5
-0.028552,0.15613,0,1,0.253,0.253,0.5,0.5
-0.028385,0.15543,0,1,0.254,0.254,0.5,0.5
-0.028217,0.15472,0,1,0.255,0.255,0.5,0.5
-0.02805,0.15402,0,1,0.256,0.256,0.5,0.5
-0.027883,0.15331,0,1,0.257,0.257,0.5,0.5
-0.027716,0.15261,0,1,0.258,0.258,0.5,0.5
-0.027549,0.15191,0,1,0.259,0.259,0.5,0.5
-0.027382,0.1512,0,1,0.26,0.26,0.5,0.5
-0.027215,0.1505,0,1,0.261,0.261,0.5,0.5
-0.027048,0.14979,0,1,0.262,0.262,0.5,0.5
-0.026881,0.14909,0,1,0.263,0.263,0.5,0.5
-0.026714,0.14838,0,1,0.264,0.264,0.5,0.5
-0.026546,0.14768,0,1,0.265,0.265,0.5,0.5
-0.026373,0.14699,0,1,0.266,0.266,0.5,0.5
-0.026187,0.14633,0,1,0.267,0.267,0.5,0.5
-0.026002,0.14567,0,1,0.268,0.268,0.5,0.5
-0.025817,0.145,0,1,0.269,0.269,0.5,0.5
-0.025632,0.14434,0,1,0.27,0.27,0.5,0.5
-0.025447,0.14368,0,1,0.271,0.271,0.5,0.5
-0.025262,0.14302,0,1,0.272,0.272,0.5,0.5
-0.025077,0.14235,0,1,0.273,0.273,0.5,0.5
-0.024891,0.14169,0,1,0.274,0.274,0.5,0.5
-0.024706,0.14103,0,1,0.275,0.275,0.5,0.5
-0.024521,0.14037,0,1,0.276,0.276,0.5,0.5
-0.024336,0.1397,0,1,0.277,0.277,0.5,0.5
-0.024151,0.13904,0,1,0.278,0.278,0.5,0.5
-0.023966,0.13838,0,1,0.279,0.279,0.5,0.5
-0.02378,0.13772,0,1,0.28,0.28,0.5,0.5
-0.023595,0.13705,0,1,0.281,0.281,0.5,0.5
-0.023402,0.13642,0,1,0.282,0.282,0.5,0.5
-0.023205,0.1358,0,1,0.283,0.283,0.5,0.5
-0.023009,0.13518,0,1,0.284,0.284,0.5,0.5
-0.022812,0.13456,0,1,0.285,0.285,0.5,0.5
-0.022616,0.13394,0,1,0.286,0.286,0.5,0.5
-0.022419,0.13332,0,1,0.287,0.287,0.5,0.5
-0.022223,0.1327,0,1,0.288,0.288,0.5,0.5
-0.022026,0.13207,0,1,0.289,0.289,0.5,0.5
-0.02183,0.13145,0,1,0.29,0.29,0.5,0.5
-0.021633,0.13083,0,1,0.291,0.291,0.5,0.5
-0.021437,0.13021,0,1,0.292,0.292,0.5,0.5
-0.02124,0.12959,0,1,0.293,0.293,0.5,0.5
-0.021044,0.12897,0,1,0.294,0.294,0.5,0.5
-0.020847,0.12835,0,1,0.295,0.295,0.5,0.5
-0.020651,0.12773,0,1,0.296,0.296,0.5,0.5
-0.020454,0.12711,0,1,0.297,0.297,0.5,0.5
-0.020252,0.12653,0,1,0.298,0.298,0.5,0.5
-0.02005,0.12594,0,1,0.299,0.299,0.5,0.5
-0.019848,0.12536,0,1,0.3,0.3,0.5,0.5
-0.019647,0.12478,0,1,0.301,0.301,0.5,0.5
-0.019445,0.1242,0,1,0.302,0.302,0.5,0.5
-0.019243,0.12361,0,1,0.303,0.303,0.5,0.5
-0.019041,0.12303,0,1,0.304,0.304,0.5,0.5
-0.018839,0.12245,0,1,0.305,0.305,0.5,0.5
-0.018638,0.12186,0,1,0.306,0.306,0.5,0.5
-0.018436,0.12128,0,1,0.307,0.307,0.5,0.5
-0.018234,0.1207,0,1,0.308,0.308,0.5,0.5
-0.018032,0.12012,0,1,0.309,0.309,0.5,0.5
-0.01783,0.11953,0,1,0.31,0.31,0.5,0.5
-0.017629,0.11895,0,1,0.311,0.311,0.5,0.5
-0.017427,0.11837,0,1,0.312,0.312,0.5,0.5
-0.017225,0.1178,0,1,0.313,0.313,0.5,0.5
-0.017024,0.11725,0,1,0.314,0.314,0.5,0.5
-0.016822,0.11671,0,1,0.315,0.315,0.5,0.5
-0.01662,0.11616,0,1,0.316,0.316,0.5,0.5
-0.016419,0.11561,0,1,0.317,0.317,0.5,0.5
-0.016217,0.11506,0,1,0.318,0.318,0.5,0.5
-0.016015,0.11451,0,1,0.319,0.319,0.5,0.5
-0.015814,0.11397,0,1,0.32,0.32,0.5,0.5
-0.015612,0.11342,0,1,0.321,0.321,0.5,0.5
-0.01541,0.11287,0,1,0.322,0.322,0.5,0.5
-0.015209,0.11232,0,1,0.323,0.323,0.5,0.5
-0.015007,0.11177,0,1,0.324,0.324,0.5,0.5
-0.014805,0.11123,0,1,0.325,0.325,0.5,0.5
-0.014604,0.11068,0,1,0.326,0.326,0.5,0.5
-0.014402,0.11013,0,1,0.327,0.327,0.5,0.5
-0.0142,0.10958,0,1,0.328,0.328,0.5,0.5
-0.014003,0.10906,0,1,0.329,0.329,0.5,0.5
-0.013806,0.10854,0,1,0.33,0.33,0.5,0.5
-0.013609,0.10803,0,1,0.331,0.331,0.5,0.5
-0.013412,0.10751,0,1,0.332,0.332,0.5,0.5
-0.013215,0.10699,0,1,0.333,0.333,0.5,0.5
-0.013018,0.10648,0,1,0.334,0.334,0.5,0.5
-0.012821,0.10596,0,1,0.335,0.335,0.5,0.5
-0.012624,0.10544,0,1,0.336,0.336,0.5,0.5
-0.012427,0.10493,0,1,0.337,0.337,0.5,0.5
-0.01223,0.10441,0,1,0.338,0.338,0.5,0.5
-0.012033,0.10389,0,1,0.339,0.339,0.5,0.5
-0.011836,0.10337,0,1,0.34,0.34,0.5,0.5
-0.01164,0.10286,0,1,0.341,0.341,0.5,0.5
-0.011443,0.10234,0,1,0.342,0.342,0.5,0.5
-0.011246,0.10182,0,1,0.343,0.343,0.5,0.5
-0.011051,0.10131,0,1,0.344,0.344,0.5,0.5
-0.010862,0.10082,0,1,0.345,0.345,0.5,0.5
-0.010674,0.10033,0,1,0.346,0.346,0.5,0.5
-0.010485,0.099844,0,1,0.347,0.347,0.5,0.5
-0.010297,0.099354,0,1,0.348,0.348,0.5,0.5
-0.010108,0.098864,0,1,0.349,0.349,0.5,0.5
-0.0099196,0.098374,0,1,0.35,0.35,0.5,0.5
-0.0097311,0.097884,0,1,0.351,0.351,0.5,0.5
-0.0095425,0.097394,0,1,0.352,0.352,0.5,0.5
-0.009354,0.096904,0,1,0.353,0.353,0.5,0.5
-0.0091654,0.096414,0,1,0.354,0.354,0.5,0.5
-0.0089769,0.095924,0,1,0.355,0.355,0.5,0.5
-0.0087883,0.095434,0,1,0.356,0.356,0.5,0.5
-0.0085998,0.094945,0,1,0.357,0.357,0.5,0.5
-0.0084112,0.094455,0,1,0.358,0.358,0.5,0.5
-0.0082227,0.093965,0,1,0.359,0.359,0.5,0.5
-0.0080413,0.093489,0,1,0.36,0.36,0.5,0.5
-0.0078641,0.093023,0,1,0.361,0.361,0.5,0.5
-0.007687,0.092556,0,1,0.362,0.362,0.5,0.5
-0.0075098,0.09209,0,1,0.363,0.363,0.5,0.5
-0.0073327,0.091623,0,1,0.364,0.364,0.5,0.5
-0.0071555,0.091157,0,1,0.365,0.365,0.5,0.5
-0.0069784,0.09069,0,1,0.366,0.366,0.5,0.5
-0.0068012,0.090224,0,1,0.367,0.367,0.5,0.5
-0.0066241,0.089757,0,1,0.368,0.368,0.5,0.5
-0.0064469,0.089291,0,1,0.369,0.369,0.5,0.5
-0.0062698,0.088824,0,1,0.37,0.37,0.5,0.5
-0.0060926,0.088358,0,1,0.371,0.371,0.5,0.5
-0.0059155,0.087891,0,1,0.372,0.372,0.5,0.5
-0.0057383,0.087425,0,1,0.373,0.373,0.5,0.5
-0.0055611,0.086958,0,1,0.374,0.374,0.5,0.5
-0.005384,0.086492,0,1,0.375,0.375,0.5,0.5
-0.0052204,0.086045,0,1,0.376,0.376,0.5,0.5
-0.0050568,0.085598,0,1,0.377,0.377,0.5,0.5
-0.0048932,0.085152,0,1,0.378,0.378,0.5,0.5
-0.0047297,0.084705,0,1,0.379,0.379,0.5,0.5
-0.0045661,0.084259,0,1,0.38,0.38,0.5,0.5
-0.0044025,0.083813,0,1,0.381,0.381,0.5,0.5
-0.0042389,0.083366,0,1,0.382,0.382,0.5,0.5
-0.0040753,0.08292,0,1,0.383,0.383,0.5,0.5
-0.0039117,0.082473,0,1,0.384,0.384,0.5,0.5
-0.0037482,0.082027,0,1,0.385,0.385,0.5,0.5
-0.0035846,0.081581,0,1,0.386,0.386,0.5,0.5
-0.003421,0.081134,0,1,0.387,0.387,0.5,0.5
-0.0032574,0.080688,0,1,0.388,0.388,0.5,0.5
-0.0030938,0.080241,0,1,0.389,0.389,0.5,0.5
-0.0029302,0.079795,0,1,0.39,0.39,0.5,0.5
-0.0027723,0.079355,0,1,0.391,0.391,0.5,0.5
-0.0026238,0.078926,0,1,0.392,0.392,0.5,0.5
-0.0024754,0.078496,0,1,0.393,0.393,0.5,0.5
-0.0023269,0.078067,0,1,0.394,0.394,0.5,0.5
-0.0021784,0.077638,0,1,0.395,0.395,0.5,0.5
-0.0020299,0.077208,0,1,0.396,0.396,0.5,0.5
-0.0018814,0.076779,0,1,0.397,0.397,0.5,0.5
-0.001733,0.07635,0,1,0.398,0.398,0.5,0.5
-0.0015845,0.075921,0,1,0.399,0.399,0.5,0.5
-0.001436,0.075491,0,1,0.4,0.4,0.5,0.5
-0.0012875,0.075062,0,1,0.401,0.401,0.5,0.5
-0.001139,0.074633,0,1,0.402,0.402,0.5,0.5
-0.00099056,0.074203,0,1,0.403,0.403,0.5,0.5
-0.00084208,0.073774,0,1,0.404,0.404,0.5,0.5
-0.0006936,0.073345,0,1,0.405,0.405,0.5,0.5
-0.00054512,0.072915,0,1,0.406,0.406,0.5,0.5
-0.00040864,0.072497,0,1,0.407,0.407,0.5,0.5
-0.00027616,0.072082,0,1,0.408,0.408,0.5,0.5
-0.00014368,0.071667,0,1,0.409,0.409,0.5,0.5
-1.12e-05,0.071252,0,1,0.41,0.41,0.5,0.5
0.00012128,0.070837,0,1,0.411,0.411,0.5,0.5
0.00025376,0.070422,0,1,0.412,0.412,0.5,0.5
0.00038624,0.070007,0,1,0.413,0.413,0.5,0.5
0.00051872,0.069592,0,1,0.414,0.414,0.5,0.5
0.0006512,0.069178,0,1,0.415,0.415,0.5,0.5
0.00078368,0.068763,0,1,0.416,0.416,0.5,0.5
0.00091616,0.068348,0,1,0.417,0.417,0.5,0.5
0.0010486,0.067933,0,1,0.418,0.418,0.5,0.5
0.0011811,0.067518,0,1,0.419,0.419,0.5,0.5
0.0013136,0.067103,0,1,0.42,0.42,0.5,0.5
0.0014461,0.066688,0,1,0.421,0.421,0.5,0.5
0.0015765,0.066275,0,1,0.422,0.422,0.5,0.5
0.0016926,0.065872,0,1,0.423,0.423,0.5,0.5
0.0018087,0.065469,0,1,0.424,0.424,0.5,0.5
0.0019248,0.065067,0,1,0.425,0.425,0.5,0.5
0.0020409,0.064664,0,1,0.426,0.426,0.5,0.5
0.002157,0.064261,0,1,0.427,0.427,0.5,0.5
0.0022731,0.063859,0,1,0.428,0.428,0.5,0.5
0.0023892,0.063456,0,1,0.429,0.429,0.5,0.5
0.0025053,0.063053,0,1,0.43,0.43,0.5,0.5
0.0026214,0.06265,0,1,0.431,0.431,0.5,0.5
0.0027375,0.062248,0,1,0.432,0.432,0.5,0.5
0.0028536,0.061845,0,1,0.433,0.433,0.5,0.5
0.0029697,0.061442,0,1,0.434,0.434,0.5,0.5
0.0030858,0.06104,0,1,0.435,0.435,0.5,0.5
0.0032019,0.060637,0,1,0.436,0.436,0.5,0.5
0.003318,0.060234,0,1,0.437,0.437,0.5,0.5
0.0034259,0.059837,0,1,0.438,0.438,0.5,0.5
0.0035258,0.059444,0,1,0.439,0.439,0.5,0.5
0.0036256,0.059052,0,1,0.44,0.44,0.5,0.5
0.0037254,0.058659,0,1,0.441,0.441,0.5,0.5
0.0038253,0.058266,0,1,0.442,0.442,0.5,0.5
0.0039251,0.057874,0,1,0.443,0.443,0.5,0.5
0.004025,0.057481,0,1,0.444,0.444,0.5,0.5
0.0041248,0.057089,0,1,0.445,0.445,0.5,0.5
0.0042246,0.056696,0,1,0.446,0.446,0.5,0.5
0.0043245,0.056304,0,1,0.447,0.447,0.5,0.5
0.0044243,0.055911,0,1,0.448,0.448,0.5,0.5
0.0045242,0.055518,0,1,0.449,0.449,0.5,0.5
0.004624,0.055126,0,1,0.45,0.45,0.5,0.5
0.0047238,0.054733,0,1,0.451,0.451,0.5,0.5
0.0048237,0.054341,0,1,0.452,0.452,0.5,0.5
0.0049235,0.053948,0,1,0.453,0.453,0.5,0.5
0.0050093,0.053563,0,1,0.454,0.454,0.5,0.5
0.0050931,0.053178,0,1,0.455,0.455,0.5,0.5
0.0051769,0.052794,0,1,0.456,0.456,0.5,0.5
0.0052606,0.05241,0,1,0.457,0.457,0.5,0.5
0.0053444,0.052025,0,1,0.458,0.458,0.5,0.5
0.0054282,0.051641,0,1,0.459,0.459,0.5,0.5
0.005512,0.051257,0,1,0.46,0.46,0.5,0.5
0.0055957,0.050872,0,1,0.461,0.461,0.5,0.5
0.0056795,0.050488,0,1,0.462,0.462,0.5,0.5
0.0057633,0.050104,0,1,0.463,0.463,0.5,0.5
0.0058471,0.04972,0,1,0.464,0.464,0.5,0.5
0.0059308,0.049335,0,1,0.465,0.465,0.5,0.5
0.0060146,0.048951,0,1,0.466,0.466,0.5,0.5
0.0060984,0.048567,0,1,0.467,0.467,0.5,0.5
0.0061822,0.048182,0,1,0.468,0.468,0.5,0.5
0.0062621,0.0478,0,1,0.469,0.469,0.5,0.5
0.0063304,0.047422,0,1,0.47,0.47,0.5,0.5
0.0063988,0.047044,0,1,0.471,0.471,0.5,0.5
0.0064671,0.046666,0,1,0.472,0.472,0.5,0.5
0.0065355,0.046289,0,1,0.473,0.473,0.5,0.5
0.0066038,0.045911,0,1,0.474,0.474,0.5,0.5
0.0066722,0.045533,0,1,0.475,0.475,0.5,0.5
0.0067406,0.045155,0,1,0.476,0.476,0.5,0.5
0.0068089,0.044778,0,1,0.477,0.477,0.5,0.5
0.0068773,0.0444,0,1,0.478,0.478,0.5,0.5
0.0069456,0.044022,0,1,0.479,0.479,0.5,0.5
0.007014,0.043645,0,1,0.48,0.48,0.5,0.5
0.0070823,0.043267,0,1,0.481,0.481,0.5,0.5
0.0071507,0.042889,0,1,0.482,0.482,0.5,0.5
0.007219,0.042511,0,1,0.483,0.483,0.5,0.5
0.0072874,0.042134,0,1,0.484,0.484,0.5,0.5
0.0073466,0.041759,0,1,0.485,0.485,0.5,0.5
0.0074003,0.041387,0,1,0.486,0.486,0.5,0.5
0.007454,0.041014,0,1,0.487,0.487,0.5,0.5
0.0075076,0.040642,0,1,0.488,0.488,0.5,0.5
0.0075613,0.040269,0,1,0.489,0.489,0.5,0.5
0.007615,0.039896,0,1,0.49,0.49,0.5,0.5
0.0076687,0.039524,0,1,0.491,0.491,0.5,0.5
0.0077224,0.039151,0,1,0.492,0.492,0.5,0.5
0.0077761,0.038779,0,1,0.493,0.493,0.5,0.5
0.0078298,0.038406,0,1,0.494,0.494,0.5,0.5
0.0078835,0.038034,0,1,0.495,0.495,0.5,0.5
0.0079372,0.037661,0,1,0.496,0.496,0.5,0.5
0.0079909,0.037289,0,1,0.497,0.497,0.5,0.5
0.0080446,0.036916,0,1,0.498,0.498,0.5,0.5
0.0080983,0.036544,0,1,0.499,0.499,0.5,0.5
0.008152,0.036171,0,1,0.5,0.5,0.5,0.5
0.0081927,0.035803,0,1,0.501,0.501,0.5,0.5
0.0082324,0.035434,0,1,0.502,0.502,0.5,0.5
0.008272,0.035065,0,1,0.503,0.503,0.5,0.5
0.0083117,0.034696,0,1,0.504,0.504,0.5,0.5
0.0083514,0.034327,0,1,0.505,0.505,0.5,0.5
0.0083911,0.033957,0,1,0.506,0.506,0.5,0.5
0.0084308,0.033588,0,1,0.507,0.507,0.5,0.5
0.0084704,0.033219,0,1,0.508,0.508,0.5,0.5
0.0085101,0.03285,0,1,0.509,0.509,0.5,0.5
0.0085498,0.032481,0,1,0.51,0.51,0.5,0.5
0.0085895,0.032112,0,1,0.511,0.511,0.5,0.5
0.0086292,0.031743,0,1,0.512,0.512,0.5,0.5
0.0086688,0.031374,0,1,0.513,0.513,0.5,0.5
0.0087085,0.031005,0,1,0.514,0.514,0.5,0.5
0.0087482,0.030636,0,1,0.515,0.515,0.5,0.5
0.0087829,0.030267,0,1,0.516,0.516,0.5,0.5
0.0088094,0.0299,0,1,0.517,0.517,0.5,0.5
0.0088359,0.029533,0,1,0.518,0.518,0.5,0.5
0.0088624,0.029166,0,1,0.519,0.519,0.5,0.5
0.0088889,0.028799,0,1,0.52,0.52,0.5,0.5
0.0089154,0.028432,0,1,0.521,0.521,0.5,0.5
0.0089419,0.028066,0,1,0.522,0.522,0.5,0.5
0.0089684,0.027699,0,1,0.523,0.523,0.5,0.5
0.0089949,0.027332,0,1,0.524,0.524,0.5,0.5
0.0090214,0.026965,0,1,0.525,0.525,0.5,0.5
0.0090479,0.026598,0,1,0.526,0.526,0.5,0.5
0.0090744,0.026231,0,1,0.527,0.527,0.5,0.5
0.0091009,0.025864,0,1,0.528,0.528,0.5,0.5
0.0091274,0.025497,0,1,0.529,0.529,0.5,0.5
0.0091539,0.02513,0,1,0.53,0.53,0.5,0.5
0.0091804,0.024763,0,1,0.531,0.531,0.5,0.5
0.0091977,0.024396,0,1,0.532,0.532,0.5,0.5
0.009212,0.02403,0,1,0.533,0.533,0.5,0.5
0.0092262,0.023664,0,1,0.534,0.534,0.5,0.5
0.0092405,0.023297,0,1,0.535,0.535,0.5,0.5
0.0092548,0.022931,0,1,0.536,0.536,0.5,0.5
0.0092691,0.022565,0,1,0.537,0.537,0.5,0.5
0.0092833,0.022199,0,1,0.538,0.538,0.5,0.5
0.0092976,0.021832,0,1,0.539,0.539,0.5,0.5
0.0093119,0.021466,0,1,0.54,0.54,0.5,0.5
0.0093262,0.0211,0,1,0.541,0.541,0.5,0.5
0.0093404,0.020734,0,1,0.542,0.542,0.5,0.5
0.0093547,0.020367,0,1,0.543,0.543,0.5,0.5
0.009369,0.020001,0,1,0.544,0.544,0.5,0.5
0.0093832,0.019635,0,1,0.545,0.545,0.5,0.5
0.0093975,0.019268,0,1,0.546,0.546,0.5,0.5
0.0094103,0.018902,0,1,0.547,0.547,0.5,0.5
0.0094129,0.018535,0,1,0.548,0.548,0.5,0.5
0.0094154,0.018168,0,1,0.549,0.549,0.5,0.5
0.009418,0.0178,0,1,0.55,0.55,0.5,0.5
0.0094206,0.017433,0,1,0.551,0.551,0.5,0.5
0.0094231,0.017066,0,1,0.552,0.552,0.5,0.5
0.0094257,0.016699,0,1,0.553,0.553,0.5,0.5
0.0094282,0.016331,0,1,0.554,0.554,0.5,0.5
0.0094308,0.015964,0,1,0.555,0.555,0.5,0.5
0.0094334,0.015597,0,1,0.556,0.556,0.5,0.5
0.0094359,0.01523,0,1,0.557,0.557,0.5,0.5
0.0094385,0.014863,0,1,0.558,0.558,0.5,0.5
0.009441,0.014495,0,1,0.559,0.559,0.5,0.5
0.0094436,0.014128,0,1,0.56,0.56,0.5,0.5
0.0094462,0.013761,0,1,0.561,0.561,0.5,0.5
0.0094487,0.013394,0,1,0.562,0.562,0.5,0.5
0.0094457,0.013025,0,1,0.563,0.563,0.5,0.5
0.009437,0.012655,0,1,0.564,0.564,0.5,0.5
0.0094284,0.012285,0,1,0.565,0.565,0.5,0.5
0.0094198,0.011914,0,1,0.566,0.566,0.5,0.5
0.0094111,0.011544,0,1,0.567,0.567,0.5,0.5
0.0094025,0.011174,0,1,0.568,0.568,0.5,0.5
0.0093938,0.010804,0,1,0.569,0.569,0.5,0.5
0.0093852,0.010434,0,1,0.57,0.57,0.5,0.5
0.0093766,0.010064,0,1,0.571,0.571,0.5,0.5
0.0093679,0.0096933,0,1,0.572,0.572,0.5,0.5
0.0093593,0.0093231,0,1,0.573,0.573,0.5,0.5
0.0093506,0.008953,0,1,0.574,0.574,0.5,0.5
0.009342,0.0085828,0,1,0.575,0.575,0.5,0.5
0.0093334,0.0082126,0,1,0.576,0.576,0.5,0.5
0.0093247,0.0078424,0,1,0.577,0.577,0.5,0.5
0.0093161,0.0074723,0,1,0.578,0.578,0.5,0.5
0.0092979,0.0070977,0,1,0.579,0.579,0.5,0.5
0.0092783,0.0067224,0,1,0.58,0.58,0.5,0.5
0.0092587,0.0063472,0,1,0.581,0.581,0.5,0.5
0.0092391,0.005972,0,1,0.582,0.582,0.5,0.5
0.0092195,0.0055967,0,1,0.583,0.583,0.5,0.5
0.0091999,0.0052215,0,1,0.584,0.584,0.5,0.5
0.0091804,0.0048463,0,1,0.585,0.585,0.5,0.5
0.0091608,0.004471,0,1,0.586,0.586,0.5,0.5
0.0091412,0.0040958,0,1,0.587,0.587,0.5,0.5
0.0091216,0.0037206,0,1,0.588,0.588,0.5,0.5
0.009102,0.0033454,0,1,0.589,0.589,0.5,0.5
0.0090824,0.0029701,0,1,0.59,0.59,0.5,0.5
0.0090629,0.0025949,0,1,0.591,0.591,0.5,0.5
0.0090433,0.0022197,0,1,0.592,0.592,0.5,0.5
0.0090237,0.0018444,0,1,0.593,0.593,0.5,0.5
0.0090014,0.0014675,1.5999e-08,1,0.594,0.594,0.5,0.5
0.008971,0.0010853,8.0002e-08,1,0.595,0.595,0.5,0.5
0.0089406,0.00070317,1.44e-07,1,0.596,0.596,0.5,0.5
0.0089102,0.00032103,2.08e-07,1,0.597,0.597,0.5,0.5
0.0088798,-6.1108e-05,2.72e-07,1,0.598,0.598,0.5,0.5
0.0088494,-0.00044325,3.36e-07,1,0.599,0.599,0.5,0.5
0.008819,-0.00082541,4e-07,1,0.6,0.6,0.5,0.5
0.0087886,-0.0012075,4.64e-07,1,0.601,0.601,0.5,0.5
0.0087582,-0.0015897,5.28e-07,1,0.602,0.602,0.5,0.5
0.0087278,-0.0019718,5.92e-07,1,0.603,0.603,0.5,0.5
0.0086974,-0.002354,6.56e-07,1,0.604,0.604,0.5,0.5
0.008667,-0.0027361,7.2e-07,1,0.605,0.605,0.5,0.5
0.0086366,-0.0031183,7.84e-07,1,0.606,0.606,0.5,0.5
0.0086062,-0.0035004,8.48e-07,1,0.607,0.607,0.5,0.5
0.0085758,-0.0038825,9.12e-07,1,0.608,0.608,0.5,0.5
0.0085454,-0.0042647,9.76e-07,1,0.609,0.609,0.5,0.5
0.0085082,-0.0046524,9.2e-07,1,0.61,0.61,0.5,0.5
0.008467,-0.0050435,7.92e-07,1,0.611,0.611,0.5,0.5
0.0084258,-0.0054346,6.64e-07,1,0.612,0.612,0.5,0.5
0.0083846,-0.0058257,5.36e-07,1,0.613,0.613,0.5,0.5
0.0083434,-0.0062169,4.08e-07,1,0.614,0.614,0.5,0.5
0.0083022,-0.006608,2.8e-07,1,0.615,0.615,0.5,0.5
0.0082609,-0.0069991,1.52e-07,1,0.616,0.616,0.5,0.5
0.0082197,-0.0073902,2.4002e-08,1,0.617,0.617,0.5,0.5
0.0081785,-0.0077813,-1.04e-07,1,0.618,0.618,0.5,0.5
0.0081373,-0.0081724,-2.32e-07,1,0.619,0.619,0.5,0.5
0.0080961,-0.0085635,-3.6e-07,1,0.62,0.62,0.5,0.5
0.0080549,-0.0089546,-4.88e-07,1,0.621,0.621,0.5,0.5
0.0080136,-0.0093457,-6.16e-07,1,0.622,0.622,0.5,0.5
0.0079724,-0.0097368,-7.44e-07,1,0.623,0.623,0.5,0.5
0.0079312,-0.010128,-8.72e-07,1,0.624,0.624,0.5,0.5
0.00789,-0.010519,-1e-06,1,0.625,0.625,0.5,0.5
0.0078464,-0.010924,1e-06,1,0.626,0.626,0.5,0.5
0.0077927,-0.011329,1e-06,1,0.627,0.627,0.5,0.5
0.0077391,-0.011733,1e-06,1,0.628,0.628,0.5,0.5
0.0076855,-0.012137,1e-06,1,0.629,0.629,0.5,0.5
0.0076318,-0.012542,1e-06,1,0.63,0.63,0.5,0.5
0.0075782,-0.012946,1e-06,1,0.631,0.631,0.5,0.5
0.0075246,-0.01335,1e-06,1,0.632,0.632,0.5,0.5
0.0074709,-0.013755,1e-06,1,0.633,0.633,0.5,0.5
0.0074173,-0.014159,1e-06,1,0.634,0.634,0.5,0.5
0.0073637,-0.014564,1e-06,1,0.635,0.635,0.5,0.5
0.00731,-0.014968,1e-06,1,0.636,0.636,0.5,0.5
0.0072564,-0.015372,1e-06,1,0.637,0.637,0.5,0.5
0.0072028,-0.015777,1e-06,1,0.638,0.638,0.5,0.5
0.0071492,-0.016181,1e-06,1,0.639,0.639,0.5,0.5
0.0070955,-0.016585,1e-06,1,0.64,0.64,0.5,0.5
0.0070371,-0.016997,1.024e-06,1,0.641,0.641,0.5,0.5
0.0069707,-0.01742,1.088e-06,1,0.642,0.642,0.5,0.5
0.0069044,-0.017843,1.152e-06,1,0.643,0.643,0.5,0.5
0.006838,-0.018266,1.216e-06,1,0.644,0.644,0.5,0.5
0.0067716,-0.018689,1.28e-06,1,0.645,0.645,0.5,0.5
0.0067053,-0.019112,1.344e-06,1,0.646,0.646,0.5,0.5
0.0066389,-0.019535,1.408e-06,1,0.647,0.647,0.5,0.5
0.0065725,-0.019958,1.472e-06,1,0.648,0.648,0.5,0.5
0.0065062,-0.020381,1.536e-06,1,0.649,0.649,0.5,0.5
0.0064398,-0.020804,1.6e-06,1,0.65,0.65,0.5,0.5
0.0063734,-0.021227,1.664e-06,1,0.651,0.651,0.5,0.5
0.0063071,-0.02165,1.728e-06,1,0.652,0.652,0.5,0.5
0.0062407,-0.022073,1.792e-06,1,0.653,0.653,0.5,0.5
0.0061743,-0.022496,1.856e-06,1,0.654,0.654,0.5,0.5
0.006108,-0.022919,1.92e-06,1,0.655,0.655,0.5,0.5
0.0060416,-0.023342,1.984e-06,1,0.656,0.656,0.5,0.5
0.0059636,-0.023782,1.952e-06,1,0.657,0.657,0.5,0.5
0.0058818,-0.024228,1.888e-06,1,0.658,0.658,0.5,0.5
0.0057999,-0.024674,1.824e-06,1,0.659,0.659,0.5,0.5
0.005718,-0.02512,1.76e-06,1,0.66,0.66,0.5,0.5
0.0056362,-0.025566,1.696e-06,1,0.661,0.661,0.5,0.5
0.0055543,-0.026011,1.632e-06,1,0.662,0.662,0.5,0.5
0.0054725,-0.026457,1.568e-06,1,0.663,0.663,0.5,0.5
0.0053906,-0.026903,1.504e-06,1,0.664,0.664,0.5,0.5
0.0053088,-0.027349,1.44e-06,1,0.665,0.665,0.5,0.5
0.0052269,-0.027795,1.376e-06,1,0.666,0.666,0.5,0.5
0.005145,-0.028241,1.312e-06,1,0.667,0.667,0.5,0.5
0.0050632,-0.028686,1.248e-06,1,0.668,0.668,0.5,0.5
0.0049813,-0.029132,1.184e-06,1,0.669,0.669,0.5,0.5
0.0048995,-0.029578,1.12e-06,1,0.67,0.67,0.5,0.5
0.0048176,-0.030024,1.056e-06,1,0.671,0.671,0.5,0.5
0.0047334,-0.030474,9.84e-07,1,0.672,0.672,0.5,0.5
0.004633,-0.03095,8.56e-07,1,0.673,0.673,0.5,0.5
0.0045325,-0.031426,7.28e-07,1,0.674,0.674,0.5,0.5
0.004432,-0.031902,6e-07,1,0.675,0.675,0.5,0.5
0.0043315,-0.032378,4.72e-07,1,0.676,0.676,0.5,0.5
0.004231,-0.032854,3.44e-07,1,0.677,0.677,0.5,0.5
0.0041306,-0.03333,2.16e-07,1,0.678,0.678,0.5,0.5
0.0040301,-0.033806,8.7997e-08,1,0.679,0.679,0.5,0.5
0.0039296,-0.034282,-4.0001e-08,1,0.68,0.68,0.5,0.5
0.0038291,-0.034758,-1.68e-07,1,0.681,0.681,0.5,0.5
0.0037286,-0.035234,-2.96e-07,1,0.682,0.682,0.5,0.5
0.0036282,-0.035711,-4.24e-07,1,0.683,0.683,0.5,0.5
0.0035277,-0.036187,-5.52e-07,1,0.684,0.684,0.5,0.5
0.0034272,-0.036663,-6.8e-07,1,0.685,0.685,0.5,0.5
0.0033267,-0.037139,-8.08e-07,1,0.686,0.686,0.5,0.5
0.0032262,-0.037615,-9.36e-07,1,0.687,0.687,0.5,0.5
0.0031142,-0.038113,-1.032e-06,1,0.688,0.688,0.5,0.5
0.0029907,-0.038633,-1.096e-06,1,0.689,0.689,0.5,0.5
0.0028672,-0.039152,-1.16e-06,1,0.69,0.69,0.5,0.5
0.0027437,-0.039672,-1.224e-06,1,0.691,0.691,0.5,0.5
0.0026202,-0.040192,-1.288e-06,1,0.692,0.692,0.5,0.5
0.0024966,-0.040711,-1.352e-06,1,0.693,0.693,0.5,0.5
0.0023731,-0.041231,-1.416e-06,1,0.694,0.694,0.5,0.5
0.0022496,-0.041751,-1.48e-06,1,0.695,0.695,0.5,0.5
0.0021261,-0.04227,-1.544e-06,1,0.696,0.696,0.5,0.5
0.0020026,-0.04279,-1.608e-06,1,0.697,0.697,0.5,0.5
0.001879,-0.04331,-1.672e-06,1,0.698,0.698,0.5,0.5
0.0017555,-0.043829,-1.736e-06,1,0.699,0.699,0.5,0.5
0.001632,-0.044349,-1.8e-06,1,0.7,0.7,0.5,0.5
0.0015085,-0.044869,-1.864e-06,1,0.701,0.701,0.5,0.5
0.001385,-0.045388,-1.928e-06,1,0.702,0.702,0.5,0.5
0.0012614,-0.045908,-1.992e-06,1,0.703,0.703,0.5,0.5
0.0011105,-0.046484,-2e-06,1,0.704,0.704,0.5,0.5
0.0009556,-0.047068,-2e-06,1,0.705,0.705,0.5,0.5
0.00080072,-0.047651,-2e-06,1,0.706,0.706,0.5,0.5
0.00064584,-0.048235,-2e-06,1,0.707,0.707,0.5,0.5
0.00049096,-0.048819,-2e-06,1,0.708,0.708,0.5,0.5
0.00033608,-0.049403,-2e-06,1,0.709,0.709,0.5,0.5
0.0001812,-0.049987,-2e-06,1,0.71,0.71,0.5,0.5
2.6316e-05,-0.050571,-2e-06,1,0.711,0.711,0.5,0.5
-0.00012856,-0.051154,-2e-06,1,0.712,0.712,0.5,0.5
-0.00028344,-0.051738,-2e-06,1,0.713,0.713,0.5,0.5
-0.00043832,-0.052322,-2e-06,1,0.714,0.714,0.5,0.5
-0.0005932,-0.052906,-2e-06,1,0.715,0.715,0.5,0.5
-0.00074808,-0.05349,-2e-06,1,0.716,0.716,0.5,0.5
-0.00090296,-0.054073,-2e-06,1,0.717,0.717,0.5,0.5
-0.0010578,-0.054657,-2e-06,1,0.718,0.718,0.5,0.5
-0.0012234,-0.055264,-1.968e-06,1,0.719,0.719,0.5,0.5
-0.001421,-0.055939,-1.84e-06,1,0.72,0.72,0.5,0.5
-0.0016187,-0.056615,-1.712e-06,1,0.721,0.721,0.5,0.5
-0.0018163,-0.057291,-1.584e-06,1,0.722,0.722,0.5,0.5
-0.0020139,-0.057966,-1.456e-06,1,0.723,0.723,0.5,0.5
-0.0022116,-0.058642,-1.328e-06,1,0.724,0.724,0.5,0.5
-0.0024092,-0.059317,-1.2e-06,1,0.725,0.725,0.5,0.5
-0.0026068,-0.059993,-1.072e-06,1,0.726,0.726,0.5,0.5
-0.0028045,-0.060669,-9.44e-07,1,0.727,0.727,0.5,0.5
-0.0030021,-0.061344,-8.16e-07,1,0.728,0.728,0.5,0.5
-0.0031997,-0.06202,-6.88e-07,1,0.729,0.729,0.5,0.5
-0.0033974,-0.062695,-5.6e-07,1,0.73,0.73,0.5,0.5
-0.003595,-0.063371,-4.32e-07,1,0.731,0.731,0.5,0.5
-0.0037926,-0.064046,-3.04e-07,1,0.732,0.732,0.5,0.5
-0.0039903,-0.064722,-1.76e-07,1,0.733,0.733,0.5,0.5
-0.0041879,-0.065398,-4.7997e-08,1,0.734,0.734,0.5,0.5
-0.0044134,-0.066149,4.0001e-08,1,0.735,0.735,0.5,0.5
-0.0046555,-0.066947,1.04e-07,1,0.736,0.736,0.5,0.5
-0.0048977,-0.067744,1.68e-07,1,0.737,0.737,0.5,0.5
-0.0051399,-0.068542,2.32e-07,1,0.738,0.738,0.5,0.5
-0.0053821,-0.069339,2.96e-07,1,0.739,0.739,0.5,0.5
-0.0056242,-0.070137,3.6e-07,1,0.74,0.74,0.5,0.5
-0.0058664,-0.070934,4.24e-07,1,0.741,0.741,0.5,0.5
-0.0061086,-0.071731,4.88e-07,1,0.742,0.742,0.5,0.5
-0.0063508,-0.072529,5.52e-07,1,0.743,0.743,0.5,0.5
-0.0065929,-0.073326,6.16e-07,1,0.744,0.744,0.5,0.5
-0.0068351,-0.074124,6.8e-07,1,0.745,0.745,0.5,0.5
-0.0070773,-0.074921,7.44e-07,1,0.746,0.746,0.5,0.5
-0.0073195,-0.075719,8.08e-07,1,0.747,0.747,0.5,0.5
-0.0075617,-0.076516,8.72e-07,1,0.748,0.748,0.5,0.5
-0.0078038,-0.077314,9.36e-07,1,0.749,0.749,0.5,0.5
-0.008046,-0.078111,1e-06,1,0.75,0.75,0.5,0.5
-0.0080871,-0.078948,4.064e-06,1,0.751,0.751,0.5,0.5
-0.0084243,-0.079932,4.128e-06,1,0.752,0.752,0.5,0.5
-0.0087615,-0.080915,4.192e-06,1,0.753,0.753,0.5,0.5
-0.0090986,-0.081898,4.256e-06,1,0.754,0.754,0.5,0.5
-0.0094358,-0.082882,4.32e-06,1,0.755,0.755,0.5,0.5
-0.0097729,-0.083865,4.384e-06,1,0.756,0.756,0.5,0.5
-0.01011,-0.084849,4.448e-06,1,0.757,0.757,0.5,0.5
-0.010447,-0.085832,4.512e-06,1,0.758,0.758,0.5,0.5
-0.010784,-0.086815,4.576e-06,1,0.759,0.759,0.5,0.5
-0.011122,-0.087799,4.64e-06,1,0.76,0.76,0.5,0.5
-0.011459,-0.088782,4.704e-06,1,0.761,0.761,0.5,0.5
-0.011796,-0.089765,4.768e-06,1,0.762,0.762,0.5,0.5
-0.012133,-0.090749,4.832e-06,1,0.763,0.763,0.5,0.5
-0.01247,-0.091732,4.896e-06,1,0.764,0.764,0.5,0.5
-0.012807,-0.092715,4.96e-06,1,0.765,0.765,0.5,0.5
-0.013168,-0.093796,4.904e-06,1,0.766,0.766,0.5,0.5
-0.013569,-0.095038,4.648e-06,1,0.767,0.767,0.5,0.5
-0.01397,-0.09628,4.392e-06,1,0.768,0.768,0.5,0.5
-0.014371,-0.097522,4.136e-06,1,0.769,0.769,0.5,0.5
-0.014772,-0.098764,3.88e-06,1,0.77,0.77,0.5,0.5
-0.015174,-0.10001,3.624e-06,1,0.771,0.771,0.5,0.5
-0.015575,-0.10125,3.368e-06,1,0.772,0.772,0.5,0.5
-0.015976,-0.10249,3.112e-06,1,0.773,0.773,0.5,0.5
-0.016377,-0.10373,2.856e-06,1,0.774,0.774,0.5,0.5
-0.016778,-0.10497,2.6e-06,1,0.775,0.775,0.5,0.5
-0.017179,-0.10622,2.344e-06,1,0.776,0.776,0.5,0.5
-0.01758,-0.10746,2.088e-06,1,0.777,0.777,0.5,0.5
-0.017981,-0.1087,1.832e-06,1,0.778,0.778,0.5,0.5
-0.018382,-0.10994,1.576e-06,1,0.779,0.779,0.5,0.5
-0.018783,-0.11118,1.32e-06,1,0.78,0.78,0.5,0.5
-0.019184,-0.11243,1.064e-06,1,0.781,0.781,0.5,0.5
-0.019656,-0.11392,9.04e-07,1,0.782,0.782,0.5,0.5
-0.020151,-0.1155,7.76e-07,1,0.783,0.783,0.5,0.5
-0.020647,-0.11708,6.48e-07,1,0.784,0.784,0.5,0.5
-0.021143,-0.11866,5.2e-07,1,0.785,0.785,0.5,0.5
-0.021638,-0.12023,3.92e-07,1,0.786,0.786,0.5,0.5
-0.022134,-0.12181,2.64e-07,1,0.787,0.787,0.5,0.5
-0.022629,-0.12339,1.36e-07,1,0.788,0.788,0.5,0.5
-0.023125,-0.12497,8.0032e-09,1,0.789,0.789,0.5,0.5
-0.023621,-0.12655,-1.2e-07,1,0.79,0.79,0.5,0.5
-0.024116,-0.12813,-2.48e-07,1,0.791,0.791,0.5,0.5
-0.024612,-0.12971,-3.76e-07,1,0.792,0.792,0.5,0.5
-0.025107,-0.13128,-5.04e-07,1,0.793,0.793,0.5,0.5
-0.025603,-0.13286,-6.32e-07,1,0.794,0.794,0.5,0.5
-0.026099,-0.13444,-7.6e-07,1,0.795,0.795,0.5,0.5
-0.026594,-0.13602,-8.88e-07,1,0.796,0.796,0.5,0.5
-0.027104,-0.13765,-1e-06,1,0.797,0.797,0.5,0.5
-0.027716,-0.13967,-1e-06,1,0.798,0.798,0.5,0.5
-0.028327,-0.14169,-1e-06,1,0.799,0.799,0.5,0.5
-0.028939,-0.14371,-1e-06,1,0.8,0.8,0.5,0.5
-0.029551,-0.14573,-1e-06,1,0.801,0.801,0.5,0.5
-0.030162,-0.14775,-1e-06,1,0.802,0.802,0.5,0.5
-0.030774,-0.14977,-1e-06,1,0.803,0.803,0.5,0.5
-0.031385,-0.15179,-1e-06,1,0.804,0.804,0.5,0.5
-0.031997,-0.15381,-1e-06,1,0.805,0.805,0.5,0.5
-0.032608,-0.15583,-1e-06,1,0.806,0.806,0.5,0.5
-0.03322,-0.15785,-1e-06,1,0.807,0.807,0.5,0.5
-0.033831,-0.15987,-1e-06,1,0.808,0.808,0.5,0.5
-0.034443,-0.16189,-1e-06,1,0.809,0.809,0.5,0.5
-0.035054,-0.16391,-1e-06,1,0.81,0.81,0.5,0.5
-0.035666,-0.16593,-1e-06,1,0.811,0.811,0.5,0.5
-0.036277,-0.16795,-1e-06,1,0.812,0.812,0.5,0.5
-0.036945,-0.17023,-9.68e-07,1,0.813,0.813,0.5,0.5
-0.037668,-0.17277,-9.04e-07,1,0.814,0.814,0.5,0.5
-0.038391,-0.17532,-8.4e-07,1,0.815,0.815,0.5,0.5
-0.039114,-0.17786,-7.76e-07,1,0.816,0.816,0.5,0.5
-0.039837,-0.18041,-7.12e-07,1,0.817,0.817,0.5,0.5
-0.04056,-0.18295,-6.48e-07,1,0.818,0.818,0.5,0.5
-0.041283,-0.18549,-5.84e-07,1,0.819,0.819,0.5,0.5
-0.042006,-0.18804,-5.2e-07,1,0.82,0.82,0.5,0.5
-0.042729,-0.19058,-4.56e-07,1,0.821,0.821,0.5,0.5
-0.043452,-0.19313,-3.92e-07,1,0.822,0.822,0.5,0.5
-0.044175,-0.19567,-3.28e-07,1,0.823,0.823,0.5,0.5
-0.044898,-0.19822,-2.64e-07,1,0.824,0.824,0.5,0.5
-0.045621,-0.20076,-2e-07,1,0.825,0.825,0.5,0.5
-0.046344,-0.2033,-1.36e-07,1,0.826,0.826,0.5,0.5
-0.047068,-0.20585,-7.1999e-08,1,0.827,0.827,0.5,0.5
-0.047791,-0.20839,-7.9994e-09,1,0.828,0.828,0.5,0.5
-0.048576,-0.2114,5.6e-08,1,0.829,0.829,0.5,0.5
-0.049371,-0.21448,1.2e-07,1,0.83,0.83,0.5,0.5
-0.050165,-0.21756,1.84e-07,1,0.831,0.831,0.5,0.5
-0.050959,-0.22064,2.48e-07,1,0.832,0.832,0.5,0.5
-0.051754,-0.22372,3.12e-07,1,0.833,0.833,0.5,0.5
-0.052548,-0.22679,3.76e-07,1,0.834,0.834,0.5,0.5
-0.053343,-0.22987,4.4e-07,1,0.835,0.835,0.5,0.5
-0.054137,-0.23295,5.04e-07,1,0.836,0.836,0.5,0.5
-0.054932,-0.23603,5.68e-07,1,0.837,0.837,0.5,0.5
-0.055726,-0.23911,6.32e-07,1,0.838,0.838,0.5,0.5
-0.05652,-0.24218,6.96e-07,1,0.839,0.839,0.5,0.5
-0.057315,-0.24526,7.6e-07,1,0.84,0.84,0.5,0.5
-0.058109,-0.24834,8.24e-07,1,0.841,0.841,0.5,0.5
-0.058904,-0.25142,8.88e-07,1,0.842,0.842,0.5,0.5
-0.059698,-0.25449,9.52e-07,1,0.843,0.843,0.5,0.5
-0.060488,-0.25767,1e-06,1,0.844,0.844,0.5,0.5
-0.061265,-0.26114,1e-06,1,0.845,0.845,0.5,0.5
-0.062042,-0.26461,1e-06,1,0.846,0.846,0.5,0.5
-0.062819,-0.26807,1e-06,1,0.847,0.847,0.5,0.5
-0.063596,-0.27154,1e-06,1,0.848,0.848,0.5,0.5
-0.064373,-0.27501,1e-06,1,0.849,0.849,0.5,0.5
-0.06515,-0.27848,1e-06,1,0.85,0.85,0.5,0.5
-0.065927,-0.28194,1e-06,1,0.851,0.851,0.5,0.5
-0.066704,-0.28541,1e-06,1,0.852,0.852,0.5,0.5
-0.067481,-0.28888,1e-06,1,0.853,0.853,0.5,0.5
-0.068258,-0.29235,1e-06,1,0.854,0.854,0.5,0.5
-0.069036,-0.29582,1e-06,1,0.855,0.855,0.5,0.5
-0.069813,-0.29928,1e-06,1,0.856,0.856,0.5,0.5
-0.07059,-0.30275,1e-06,1,0.857,0.857,0.5,0.5
-0.071367,-0.30622,1e-06,1,0.858,0.858,0.5,0.5
-0.072144,-0.30969,1e-06,1,0.859,0.859,0.5,0.5
-0.072833,-0.31318,1.1998e-07,1,0.86,0.86,0.5,0.5
-0.073469,-0.31669,-1.288e-06,1,0.861,0.861,0.5,0.5
-0.074105,-0.3202,-2.696e-06,1,0.862,0.862,0.5,0.5
-0.074741,-0.32371,-4.104e-06,1,0.863,0.863,0.5,0.5
-0.075377,-0.32722,-5.512e-06,1,0.864,0.864,0.5,0.5
-0.076013,-0.33073,-6.92e-06,1,0.865,0.865,0.5,0.5
-0.076649,-0.33424,-8.328e-06,1,0.866,0.866,0.5,0.5
-0.077285,-0.33775,-9.736e-06,1,0.867,0.867,0.5,0.5
-0.077921,-0.34125,-1.1144e-05,1,0.868,0.868,0.5,0.5
-0.078557,-0.34476,-1.2552e-05,1,0.869,0.869,0.5,0.5
-0.079194,-0.34827,-1.396e-05,1,0.87,0.87,0.5,0.5
-0.07983,-0.35178,-1.5368e-05,1,0.871,0.871,0.5,0.5
-0.080466,-0.35529,-1.6776e-05,1,0.872,0.872,0.5,0.5
-0.081102,-0.3588,-1.8184e-05,1,0.873,0.873,0.5,0.5
-0.081738,-0.36231,-1.9592e-05,1,0.874,0.874,0.5,0.5
-0.082374,-0.36582,-2.1e-05,1,0.875,0.875,0.5,0.5
-0.083109,-0.36955,-4.216e-05,1,0.876,0.876,0.5,0.5
-0.083417,-0.37239,-3.832e-05,1,0.877,0.877,0.5,0.5
-0.083724,-0.37523,-3.448e-05,1,0.878,0.878,0.5,0.5
-0.084032,-0.37807,-3.064e-05,1,0.879,0.879,0.5,0.5
-0.08434,-0.38091,-2.68e-05,1,0.88,0.88,0.5,0.5
-0.084648,-0.38375,-2.296e-05,1,0.881,0.881,0.5,0.5
-0.084955,-0.38659,-1.912e-05,1,0.882,0.882,0.5,0.5
-0.085263,-0.38943,-1.528e-05,1,0.883,0.883,0.5,0.5
-0.085571,-0.39227,-1.144e-05,1,0.884,0.884,0.5,0.5
-0.085879,-0.39511,-7.6e-06,1,0.885,0.885,0.5,0.5
-0.086187,-0.39795,-3.7601e-06,1,0.886,0.886,0.5,0.5
-0.086494,-0.40079,8.0093e-08,1,0.887,0.887,0.5,0.5
-0.086802,-0.40362,3.92e-06,1,0.888,0.888,0.5,0.5
-0.08711,-0.40646,7.76e-06,1,0.889,0.889,0.5,0.5
-0.087418,-0.4093,1.16e-05,1,0.89,0.89,0.5,0.5
-0.087567,-0.41165,1.376e-05,1,0.891,0.891,0.5,0.5
-0.087451,-0.41318,1.312e-05,1,0.892,0.892,0.5,0.5
-0.087335,-0.41471,1.248e-05,1,0.893,0.893,0.5,0.5
-0.087219,-0.41623,1.184e-05,1,0.894,0.894,0.5,0.5
-0.087103,-0.41776,1.12e-05,1,0.895,0.895,0.5,0.5
-0.086987,-0.41929,1.056e-05,1,0.896,0.896,0.5,0.5
-0.086872,-0.42082,9.92e-06,1,0.897,0.897,0.5,0.5
-0.086756,-0.42234,9.28e-06,1,0.898,0.898,0.5,0.5
-0.08664,-0.42387,8.64e-06,1,0.899,0.899,0.5,0.5
-0.086524,-0.4254,8e-06,1,0.9,0.9,0.5,0.5
-0.086408,-0.42693,7.36e-06,1,0.901,0.901,0.5,0.5
-0.086292,-0.42845,6.72e-06,1,0.902,0.902,0.5,0.5
-0.086176,-0.42998,6.08e-06,1,0.903,0.903,0.5,0.5
-0.086061,-0.43151,5.44e-06,1,0.904,0.904,0.5,0.5
-0.085945,-0.43303,4.8e-06,1,0.905,0.905,0.5,0.5
-0.085829,-0.43456,4.16e-06,1,0.906,0.906,0.5,0.5
-0.085187,-0.4343,3.904e-06,1,0.907,0.907,0.5,0.5
-0.08437,-0.43343,3.776e-06,1,0.908,0.908,0.5,0.5
-0.083552,-0.43257,3.648e-06,1,0.909,0.909,0.5,0.5
-0.082735,-0.43171,3.52e-06,1,0.91,0.91,0.5,0.5
-0.081917,-0.43084,3.392e-06,1,0.911,0.911,0.5,0.5
-0.0811,-0.42998,3.264e-06,1,0.912,0.912,0.5,0.5
-0.080283,-0.42912,3.136e-06,1,0.913,0.913,0.5,0.5
-0.079465,-0.42825,3.008e-06,1,0.914,0.914,0.5,0.5
-0.078648,-0.42739,2.88e-06,1,0.915,0.915,0.5,0.5
-0.07783,-0.42652,2.752e-06,1,0.916,0.916,0.5,0.5
-0.077013,-0.42566,2.624e-06,1,0.917,0.917,0.5,0.5
-0.076195,-0.4248,2.496e-06,1,0.918,0.918,0.5,0.5
-0.075378,-0.42393,2.368e-06,1,0.919,0.919,0.5,0.5
-0.074561,-0.42307,2.24e-06,1,0.92,0.92,0.5,0.5
-0.073743,-0.42221,2.112e-06,1,0.921,0.921,0.5,0.5
-0.072893,-0.42106,1.936e-06,1,0.922,0.922,0.5,0.5
-0.071809,-0.41791,1.424e-06,1,0.923,0.923,0.5,0.5
-0.070726,-0.41476,9.1199e-07,1,0.924,0.924,0.5,0.5
-0.069643,-0.41161,3.9999e-07,1,0.925,0.925,0.5,0.5
-0.068559,-0.40847,-1.12e-07,1,0.926,0.926,0.5,0.5
-0.067476,-0.40532,-6.2399e-07,1,0.927,0.927,0.5,0.5
-0.066393,-0.40217,-1.136e-06,1,0.928,0.928,0.5,0.5
-0.065309,-0.39902,-1.648e-06,1,0.929,0.929,0.5,0.5
-0.064226,-0.39588,-2.16e-06,1,0.93,0.93,0.5,0.5
-0.063143,-0.39273,-2.672e-06,1,0.931,0.931,0.5,0.5
-0.062059,-0.38958,-3.184e-06,1,0.932,0.932,0.5,0.5
-0.060976,-0.38643,-3.696e-06,1,0.933,0.933,0.5,0.5
-0.059893,-0.38329,-4.208e-06,1,0.934,0.934,0.5,0.5
-0.058809,-0.38014,-4.72e-06,1,0.935,0.935,0.5,0.5
-0.057726,-0.37699,-5.232e-06,1,0.936,0.936,0.5,0.5
-0.056643,-0.37384,-5.744e-06,1,0.937,0.937,0.5,0.5
-0.055497,-0.36966,-6.224e-06,1,0.938,0.938,0.5,0.5
-0.05429,-0.36446,-6.672e-06,1,0.939,0.939,0.5,0.5
-0.053082,-0.35925,-7.12e-06,1,0.94,0.94,0.5,0.5
-0.051875,-0.35404,-7.568e-06,1,0.941,0.941,0.5,0.5
-0.050667,-0.34883,-8.016e-06,1,0.942,0.942,0.5,0.5
-0.04946,-0.34362,-8.464e-06,1,0.943,0.943,0.5,0.5
-0.048252,-0.33841,-8.912e-06,1,0.944,0.944,0.5,0.5
-0.047045,-0.3332,-9.36e-06,1,0.945,0.945,0.5,0.5
-0.045837,-0.32799,-9.808e-06,1,0.946,0.946,0.5,0.5
-0.04463,-0.32278,-1.0256e-05,1,0.947,0.947,0.5,0.5
-0.043422,-0.31757,-1.0704e-05,1,0.948,0.948,0.5,0.5
-0.042215,-0.31237,-1.1152e-05,1,0.949,0.949,0.5,0.5
-0.041007,-0.30716,-1.16e-05,1,0.95,0.95,0.5,0.5
-0.0398,-0.30195,-1.2048e-05,1,0.951,0.951,0.5,0.5
-0.038592,-0.29674,-1.2496e-05,1,0.952,0.952,0.5,0.5
-0.037385,-0.29153,-1.2944e-05,1,0.953,0.953,0.5,0.5
-0.036146,-0.28516,-1.2608e-05,1,0.954,0.954,0.5,0.5
-0.034904,-0.27862,-1.216e-05,1,0.955,0.955,0.5,0.5
-0.033661,-0.27209,-1.1712e-05,1,0.956,0.956,0.5,0.5
-0.032418,-0.26555,-1.1264e-05,1,0.957,0.957,0.5,0.5
-0.031175,-0.25901,-1.0816e-05,1,0.958,0.958,0.5,0.5
-0.029932,-0.25248,-1.0368e-05,1,0.959,0.959,0.5,0.5
-0.028689,-0.24594,-9.92e-06,1,0.96,0.96,0.5,0.5
-0.027446,-0.2394,-9.472e-06,1,0.961,0.961,0.5,0.5
-0.026203,-0.23287,-9.024e-06,1,0.962,0.962,0.5,0.5
-0.02496,-0.22633,-8.576e-06,1,0.963,0.963,0.5,0.5
-0.023717,-0.21979,-8.128e-06,1,0.964,0.964,0.5,0.5
-0.022474,-0.21326,-7.68e-06,1,0.965,0.965,0.5,0.5
-0.021231,-0.20672,-7.232e-06,1,0.966,0.966,0.5,0.5
-0.019988,-0.20018,-6.784e-06,1,0.967,0.967,0.5,0.5
-0.018745,-0.19365,-6.336e-06,1,0.968,0.968,0.5,0.5
-0.017591,-0.18711,-5.984e-06,1,0.969,0.969,0.5,0.5
-0.016701,-0.18059,-5.92e-06,1,0.97,0.97,0.5,0.5
-0.015811,-0.17407,-5.856e-06,1,0.971,0.971,0.5,0.5
-0.014921,-0.16755,-5.792e-06,1,0.972,0.972,0.5,0.5
-0.014031,-0.16103,-5.728e-06,1,0.973,0.973,0.5,0.5
-0.013142,-0.15451,-5.664e-06,1,0.974,0.974,0.5,0.5
-0.012252,-0.14799,-5.6e-06,1,0.975,0.975,0.5,0.5
-0.011362,-0.14147,-5.536e-06,1,0.976,0.976,0.5,0.5
-0.010472,-0.13495,-5.472e-06,1,0.977,0.977,0.5,0.5
-0.0095824,-0.12843,-5.408e-06,1,0.978,0.978,0.5,0.5
-0.0086927,-0.12191,-5.344e-06,1,0.979,0.979,0.5,0.5
-0.0078028,-0.11539,-5.28e-06,1,0.98,0.98,0.5,0.5
-0.006913,-0.10887,-5.216e-06,1,0.981,0.981,0.5,0.5
-0.0060233,-0.10235,-5.152e-06,1,0.982,0.982,0.5,0.5
-0.0051335,-0.095831,-5.088e-06,1,0.983,0.983,0.5,0.5
-0.0042436,-0.089311,-5.024e-06,1,0.984,0.984,0.5,0.5
-0.0038405,-0.0834,-5.84e-06,1,0.985,0.985,0.5,0.5
-0.0037294,-0.077854,-7.184e-06,1,0.986,0.986,0.5,0.5
-0.0036182,-0.072308,-8.528e-06,1,0.987,0.987,0.5,0.5
-0.003507,-0.066762,-9.872e-06,1,0.988,0.988,0.5,0.5
-0.0033958,-0.061216,-1.1216e-05,1,0.989,0.989,0.5,0.5
-0.0032847,-0.05567,-1.256e-05,1,0.99,0.99,0.5,0.5
-0.0031735,-0.050124,-1.3904e-05,1,0.991,0.991,0.5,0.5
-0.0030623,-0.044578,-1.5248e-05,1,0.992,0.992,0.5,0.5
-0.0029512,-0.039032,-1.6592e-05,1,0.993,0.993,0.5,0.5
-0.00284,-0.033486,-1.7936e-05,1,0.994,0.994,0.5,0.5
-0.0027288,-0.02794,-1.928e-05,1,0.995,0.995,0.5,0.5
-0.0026177,-0.022394,-2.0624e-05,1,0.996,0.996,0.5,0.5
-0.0025065,-0.016848,-2.1968e-05,1,0.997,0.997,0.5,0.5
-0.0023953,-0.011302,-2.3312e-05,1,0.998,0.998,0.5,0.5
-0.0022842,-0.0057559,-2.4656e-05,1,0.999,0.999,0.5,0.5
-0.002173,-0.00021,-2.6e-05,1,1,1,0.5,0.5


==> re10000-2d-p1-128-strong-bc-ux-vertical-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.000774,5.4e-05,1,0,0.5,0,0
-0.022426,0.00022527,1,0.001,0.5,0.001,0
-0.044079,0.00039655,1,0.002,0.5,0.002,0
-0.065731,0.00056782,1,0.003,0.5,0.003,0
-0.087007,0.00073609,1,0.004,0.5,0.004,0
-0.10466,0.00087536,1,0.005,0.5,0.005,0
-0.12231,0.0010146,1,0.006,0.5,0.006,0
-0.13996,0.0011539,1,0.007,0.5,0.007,0
-0.1566,0.0010812,1,0.008,0.5,0.008,0
-0.17021,0.0011139,1,0.009,0.5,0.009,0
-0.18382,0.0011467,1,0.01,0.5,0.01,0
-0.19743,0.0011794,1,0.011,0.5,0.011,0
-0.2102,0.0011622,1,0.012,0.5,0.012,0
-0.22083,0.001017,1,0.013,0.5,0.013,0
-0.23145,0.00087189,1,0.014,0.5,0.014,0
-0.24208,0.00072673,1,0.015,0.5,0.015,0
-0.25178,0.00031487,1,0.016,0.5,0.016,0
-0.26085,3.4535e-05,1,0.017,0.5,0.017,0
-0.26992,-0.0002458,1,0.018,0.5,0.018,0
-0.27899,-0.00052614,1,0.019,0.5,0.019,0
-0.28761,-0.00081677,1,0.02,0.5,0.02,0
-0.29572,-0.001119,1,0.021,0.5,0.021,0
-0.30384,-0.0014213,1,0.022,0.5,0.022,0
-0.31195,-0.0017236,1,0.023,0.5,0.023,0
-0.31977,-0.0022157,1,0.024,0.5,0.024,0
-0.32727,-0.0025211,1,0.025,0.5,0.025,0
-0.33478,-0.0028265,1,0.026,0.5,0.026,0
-0.34228,-0.0031319,1,0.027,0.5,0.027,0
-0.34933,-0.0034192,1,0.028,0.5,0.028,0
-0.35614,-0.003697,1,0.029,0.5,0.029,0
-0.36295,-0.0039748,1,0.03,0.5,0.03,0
-0.36976,-0.0042526,1,0.031,0.5,0.031,0
-0.37598,-0.0046885,1,0.032,0.5,0.032,0
-0.38196,-0.0049424,1,0.033,0.5,0.033,0
-0.38795,-0.0051964,1,0.034,0.5,0.034,0
-0.39393,-0.0054504,1,0.035,0.5,0.035,0
-0.39907,-0.0056754,1,0.036,0.5,0.036,0
-0.40406,-0.0058951,1,0.037,0.5,0.037,0
-0.40904,-0.0061147,1,0.038,0.5,0.038,0
-0.41403,-0.0063344,1,0.039,0.5,0.039,0
-0.41798,-0.0066706,1,0.04,0.5,0.04,0
-0.42189,-0.0068748,1,0.041,0.5,0.041,0
-0.42581,-0.0070791,1,0.042,0.5,0.042,0
-0.42969,-0.0072822,1,0.043,0.5,0.043,0
-0.43251,-0.0074507,1,0.044,0.5,0.044,0
-0.43533,-0.0076191,1,0.045,0.5,0.045,0
-0.43814,-0.0077876,1,0.046,0.5,0.046,0
-0.44079,-0.0080191,1,0.047,0.5,0.047,0
-0.44253,-0.0081796,1,0.048,0.5,0.048,0
-0.44427,-0.0083401,1,0.049,0.5,0.049,0
-0.44601,-0.0085006,1,0.05,0.5,0.05,0
-0.44755,-0.0086542,1,0.051,0.5,0.051,0
-0.44833,-0.0087829,1,0.052,0.5,0.052,0
-0.44912,-0.0089117,1,0.053,0.5,0.053,0
-0.44991,-0.0090404,1,0.054,0.5,0.054,0
-0.45039,-0.0091685,1,0.055,0.5,0.055,0
-0.45031,-0.0092953,1,0.056,0.5,0.056,0
-0.45024,-0.009422,1,0.057,0.5,0.057,0
-0.45017,-0.0095487,1,0.058,0.5,0.058,0
-0.44983,-0.0096661,1,0.059,0.5,0.059,0
-0.44912,-0.0097698,1,0.06,0.5,0.06,0
-0.4484,-0.0098735,1,0.061,0.5,0.061,0
-0.44768,-0.0099772,1,0.062,0.5,0.062,0
-0.44667,-0.010034,1,0.063,0.5,0.063,0
-0.44544,-0.010139,1,0.064,0.5,0.064,0
-0.4442,-0.010243,1,0.065,0.5,0.065,0
-0.44296,-0.010348,1,0.066,0.5,0.066,0
-0.44155,-0.010444,1,0.067,0.5,0.067,0
-0.44002,-0.010535,1,0.068,0.5,0.068,0
-0.43849,-0.010626,1,0.069,0.5,0.069,0
-0.43696,-0.010717,1,0.07,0.5,0.07,0
-0.43528,-0.010741,1,0.071,0.5,0.071,0
-0.43357,-0.010831,1,0.072,0.5,0.072,0
-0.43186,-0.010922,1,0.073,0.5,0.073,0
-0.43014,-0.011013,1,0.074,0.5,0.074,0
-0.42841,-0.0111,1,0.075,0.5,0.075,0
-0.42668,-0.011185,1,0.076,0.5,0.076,0
-0.42495,-0.011271,1,0.077,0.5,0.077,0
-0.42322,-0.011356,1,0.078,0.5,0.078,0
-0.42152,-0.011372,1,0.079,0.5,0.079,0
-0.41984,-0.011455,1,0.08,0.5,0.08,0
-0.41816,-0.011537,1,0.081,0.5,0.081,0
-0.41647,-0.011619,1,0.082,0.5,0.082,0
-0.41491,-0.011701,1,0.083,0.5,0.083,0
-0.41335,-0.011782,1,0.084,0.5,0.084,0
-0.41179,-0.011863,1,0.085,0.5,0.085,0
-0.41025,-0.011887,1,0.086,0.5,0.086,0
-0.40883,-0.011962,1,0.087,0.5,0.087,0
-0.40742,-0.012037,1,0.088,0.5,0.088,0
-0.40601,-0.012112,1,0.089,0.5,0.089,0
-0.40462,-0.012187,1,0.09,0.5,0.09,0
-0.40335,-0.012261,1,0.091,0.5,0.091,0
-0.40208,-0.012335,1,0.092,0.5,0.092,0
-0.40081,-0.012409,1,0.093,0.5,0.093,0
-0.39959,-0.012435,1,0.094,0.5,0.094,0
-0.39846,-0.012501,1,0.095,0.5,0.095,0
-0.39733,-0.012567,1,0.096,0.5,0.096,0
-0.3962,-0.012633,1,0.097,0.5,0.097,0
-0.39511,-0.012698,1,0.098,0.5,0.098,0
-0.39408,-0.012762,1,0.099,0.5,0.099,0
-0.39306,-0.012825,1,0.1,0.5,0.1,0
-0.39203,-0.012889,1,0.101,0.5,0.101,0
-0.39105,-0.012911,1,0.102,0.5,0.102,0
-0.39011,-0.012966,1,0.103,0.5,0.103,0
-0.38917,-0.013021,1,0.104,0.5,0.104,0
-0.38823,-0.013076,1,0.105,0.5,0.105,0
-0.38732,-0.013129,1,0.106,0.5,0.106,0
-0.38642,-0.01318,1,0.107,0.5,0.107,0
-0.38553,-0.013232,1,0.108,0.5,0.108,0
-0.38464,-0.013283,1,0.109,0.5,0.109,0
-0.38377,-0.013296,1,0.11,0.5,0.11,0
-0.38291,-0.013339,1,0.111,0.5,0.111,0
-0.38204,-0.013382,1,0.112,0.5,0.112,0
-0.38118,-0.013425,1,0.113,0.5,0.113,0
-0.38033,-0.013465,1,0.114,0.5,0.114,0
-0.37947,-0.013503,1,0.115,0.5,0.115,0
-0.37862,-0.013541,1,0.116,0.5,0.116,0
-0.37776,-0.01358,1,0.117,0.5,0.117,0
-0.37691,-0.013583,1,0.118,0.5,0.118,0
-0.37606,-0.013614,1,0.119,0.5,0.119,0
-0.3752,-0.013646,1,0.12,0.5,0.12,0
-0.37435,-0.013677,1,0.121,0.5,0.121,0
-0.37348,-0.013704,1,0.122,0.5,0.122,0
-0.37262,-0.01373,1,0.123,0.5,0.123,0
-0.37175,-0.013757,1,0.124,0.5,0.124,0
-0.37089,-0.013783,1,0.125,0.5,0.125,0
-0.37001,-0.013776,1,0.126,0.5,0.126,0
-0.36914,-0.013796,1,0.127,0.5,0.127,0
-0.36826,-0.013817,1,0.128,0.5,0.128,0
-0.36738,-0.013838,1,0.129,0.5,0.129,0
-0.36649,-0.013854,1,0.13,0.5,0.13,0
-0.3656,-0.01387,1,0.131,0.5,0.131,0
-0.36471,-0.013887,1,0.132,0.5,0.132,0
-0.36382,-0.013875,1,0.133,0.5,0.133,0
-0.36292,-0.013886,1,0.134,0.5,0.134,0
-0.36202,-0.013898,1,0.135,0.5,0.135,0
-0.36112,-0.013909,1,0.136,0.5,0.136,0
-0.36022,-0.013919,1,0.137,0.5,0.137,0
-0.35931,-0.013927,1,0.138,0.5,0.138,0
-0.3584,-0.013935,1,0.139,0.5,0.139,0
-0.35749,-0.013942,1,0.14,0.5,0.14,0
-0.35658,-0.013922,1,0.141,0.5,0.141,0
-0.35566,-0.013926,1,0.142,0.5,0.142,0
-0.35475,-0.013929,1,0.143,0.5,0.143,0
-0.35383,-0.013932,1,0.144,0.5,0.144,0
-0.35291,-0.013934,1,0.145,0.5,0.145,0
-0.35199,-0.013934,1,0.146,0.5,0.146,0
-0.35108,-0.013934,1,0.147,0.5,0.147,0
-0.35016,-0.013934,1,0.148,0.5,0.148,0
-0.34924,-0.013907,1,0.149,0.5,0.149,0
-0.34832,-0.013903,1,0.15,0.5,0.15,0
-0.3474,-0.0139,1,0.151,0.5,0.151,0
-0.34647,-0.013896,1,0.152,0.5,0.152,0
-0.34555,-0.013891,1,0.153,0.5,0.153,0
-0.34463,-0.013884,1,0.154,0.5,0.154,0
-0.34371,-0.013877,1,0.155,0.5,0.155,0
-0.34279,-0.013871,1,0.156,0.5,0.156,0
-0.34187,-0.013837,1,0.157,0.5,0.157,0
-0.34095,-0.013827,1,0.158,0.5,0.158,0
-0.34003,-0.013817,1,0.159,0.5,0.159,0
-0.3391,-0.013807,1,0.16,0.5,0.16,0
-0.33818,-0.013794,1,0.161,0.5,0.161,0
-0.33726,-0.013781,1,0.162,0.5,0.162,0
-0.33634,-0.013769,1,0.163,0.5,0.163,0
-0.33542,-0.013756,1,0.164,0.5,0.164,0
-0.33451,-0.013718,1,0.165,0.5,0.165,0
-0.33359,-0.013702,1,0.166,0.5,0.166,0
-0.33267,-0.013686,1,0.167,0.5,0.167,0
-0.33175,-0.01367,1,0.168,0.5,0.168,0
-0.33083,-0.013652,1,0.169,0.5,0.169,0
-0.32992,-0.013634,1,0.17,0.5,0.17,0
-0.329,-0.013615,1,0.171,0.5,0.171,0
-0.32808,-0.013575,1,0.172,0.5,0.172,0
-0.32717,-0.013554,1,0.173,0.5,0.173,0
-0.32625,-0.013533,1,0.174,0.5,0.174,0
-0.32533,-0.013512,1,0.175,0.5,0.175,0
-0.32442,-0.01349,1,0.176,0.5,0.176,0
-0.3235,-0.013467,1,0.177,0.5,0.177,0
-0.32259,-0.013443,1,0.178,0.5,0.178,0
-0.32167,-0.01342,1,0.179,0.5,0.179,0
-0.32076,-0.013376,1,0.18,0.5,0.18,0
-0.31984,-0.01335,1,0.181,0.5,0.181,0
-0.31893,-0.013324,1,0.182,0.5,0.182,0
-0.31802,-0.013298,1,0.183,0.5,0.183,0
-0.3171,-0.013271,1,0.184,0.5,0.184,0
-0.31619,-0.013243,1,0.185,0.5,0.185,0
-0.31527,-0.013215,1,0.186,0.5,0.186,0
-0.31436,-0.013188,1,0.187,0.5,0.187,0
-0.31345,-0.013139,1,0.188,0.5,0.188,0
-0.31254,-0.013108,1,0.189,0.5,0.189,0
-0.31162,-0.013078,1,0.19,0.5,0.19,0
-0.31071,-0.013047,1,0.191,0.5,0.191,0
-0.3098,-0.013016,1,0.192,0.5,0.192,0
-0.30888,-0.012984,1,0.193,0.5,0.193,0
-0.30797,-0.012952,1,0.194,0.5,0.194,0
-0.30706,-0.01292,1,0.195,0.5,0.195,0
-0.30615,-0.012867,1,0.196,0.5,0.196,0
-0.30524,-0.012833,1,0.197,0.5,0.197,0
-0.30432,-0.012799,1,0.198,0.5,0.198,0
-0.30341,-0.012765,1,0.199,0.5,0.199,0
-0.3025,-0.012729,1,0.2,0.5,0.2,0
-0.30159,-0.012693,1,0.201,0.5,0.201,0
-0.30068,-0.012657,1,0.202,0.5,0.202,0
-0.29976,-0.012621,1,0.203,0.5,0.203,0
-0.29885,-0.012566,1,0.204,0.5,0.204,0
-0.29794,-0.012527,1,0.205,0.5,0.205,0
-0.29703,-0.012489,1,0.206,0.5,0.206,0
-0.29612,-0.012451,1,0.207,0.5,0.207,0
-0.2952,-0.012412,1,0.208,0.5,0.208,0
-0.29429,-0.012373,1,0.209,0.5,0.209,0
-0.29338,-0.012334,1,0.21,0.5,0.21,0
-0.29247,-0.012276,1,0.211,0.5,0.211,0
-0.29156,-0.012235,1,0.212,0.5,0.212,0
-0.29064,-0.012193,1,0.213,0.5,0.213,0
-0.28973,-0.012152,1,0.214,0.5,0.214,0
-0.28882,-0.01211,1,0.215,0.5,0.215,0
-0.28791,-0.012068,1,0.216,0.5,0.216,0
-0.287,-0.012025,1,0.217,0.5,0.217,0
-0.28608,-0.011983,1,0.218,0.5,0.218,0
-0.28517,-0.011923,1,0.219,0.5,0.219,0
-0.28426,-0.011879,1,0.22,0.5,0.22,0
-0.28335,-0.011834,1,0.221,0.5,0.221,0
-0.28244,-0.01179,1,0.222,0.5,0.222,0
-0.28152,-0.011745,1,0.223,0.5,0.223,0
-0.28061,-0.0117,1,0.224,0.5,0.224,0
-0.2797,-0.011654,1,0.225,0.5,0.225,0
-0.27879,-0.011609,1,0.226,0.5,0.226,0
-0.27788,-0.011544,1,0.227,0.5,0.227,0
-0.27696,-0.011498,1,0.228,0.5,0.228,0
-0.27605,-0.011451,1,0.229,0.5,0.229,0
-0.27514,-0.011404,1,0.23,0.5,0.23,0
-0.27423,-0.011356,1,0.231,0.5,0.231,0
-0.27332,-0.011308,1,0.232,0.5,0.232,0
-0.2724,-0.01126,1,0.233,0.5,0.233,0
-0.27149,-0.011212,1,0.234,0.5,0.234,0
-0.27058,-0.011145,1,0.235,0.5,0.235,0
-0.26967,-0.011095,1,0.236,0.5,0.236,0
-0.26875,-0.011046,1,0.237,0.5,0.237,0
-0.26784,-0.010996,1,0.238,0.5,0.238,0
-0.26693,-0.010946,1,0.239,0.5,0.239,0
-0.26602,-0.010895,1,0.24,0.5,0.24,0
-0.2651,-0.010845,1,0.241,0.5,0.241,0
-0.26419,-0.010794,1,0.242,0.5,0.242,0
-0.26328,-0.010726,1,0.243,0.5,0.243,0
-0.26237,-0.010674,1,0.244,0.5,0.244,0
-0.26146,-0.010622,1,0.245,0.5,0.245,0
-0.26054,-0.01057,1,0.246,0.5,0.246,0
-0.25963,-0.010517,1,0.247,0.5,0.247,0
-0.25872,-0.010464,1,0.248,0.5,0.248,0
-0.2578,-0.010411,1,0.249,0.5,0.249,0
-0.25689,-0.010358,1,0.25,0.5,0.25,0
-0.25598,-0.010287,1,0.251,0.5,0.251,0
-0.25507,-0.010232,1,0.252,0.5,0.252,0
-0.25416,-0.010178,1,0.253,0.5,0.253,0
-0.25324,-0.010124,1,0.254,0.5,0.254,0
-0.25233,-0.010069,1,0.255,0.5,0.255,0
-0.25142,-0.010014,1,0.256,0.5,0.256,0
-0.2505,-0.0099595,1,0.257,0.5,0.257,0
-0.24959,-0.0098865,1,0.258,0.5,0.258,0
-0.24868,-0.0098304,1,0.259,0.5,0.259,0
-0.24777,-0.0097744,1,0.26,0.5,0.26,0
-0.24686,-0.0097183,1,0.261,0.5,0.261,0
-0.24594,-0.009662,1,0.262,0.5,0.262,0
-0.24503,-0.0096049,1,0.263,0.5,0.263,0
-0.24412,-0.0095478,1,0.264,0.5,0.264,0
-0.2432,-0.0094907,1,0.265,0.5,0.265,0
-0.24229,-0.0094162,1,0.266,0.5,0.266,0
-0.24138,-0.0093581,1,0.267,0.5,0.267,0
-0.24047,-0.0093,1,0.268,0.5,0.268,0
-0.23955,-0.0092419,1,0.269,0.5,0.269,0
-0.23864,-0.0091835,1,0.27,0.5,0.27,0
-0.23773,-0.0091249,1,0.271,0.5,0.271,0
-0.23681,-0.0090663,1,0.272,0.5,0.272,0
-0.2359,-0.0090077,1,0.273,0.5,0.273,0
-0.23499,-0.0089303,1,0.274,0.5,0.274,0
-0.23408,-0.0088704,1,0.275,0.5,0.275,0
-0.23316,-0.0088105,1,0.276,0.5,0.276,0
-0.23225,-0.0087506,1,0.277,0.5,0.277,0
-0.23134,-0.0086904,1,0.278,0.5,0.278,0
-0.23042,-0.0086299,1,0.279,0.5,0.279,0
-0.22951,-0.0085695,1,0.28,0.5,0.28,0
-0.2286,-0.0085091,1,0.281,0.5,0.281,0
-0.22769,-0.0084307,1,0.282,0.5,0.282,0
-0.22677,-0.008369,1,0.283,0.5,0.283,0
-0.22586,-0.0083073,1,0.284,0.5,0.284,0
-0.22495,-0.0082456,1,0.285,0.5,0.285,0
-0.22403,-0.0081837,1,0.286,0.5,0.286,0
-0.22312,-0.0081218,1,0.287,0.5,0.287,0
-0.22221,-0.0080598,1,0.288,0.5,0.288,0
-0.22129,-0.0079978,1,0.289,0.5,0.289,0
-0.22038,-0.0079167,1,0.29,0.5,0.29,0
-0.21947,-0.0078535,1,0.291,0.5,0.291,0
-0.21855,-0.0077903,1,0.292,0.5,0.292,0
-0.21764,-0.007727,1,0.293,0.5,0.293,0
-0.21673,-0.0076635,1,0.294,0.5,0.294,0
-0.21581,-0.0076,1,0.295,0.5,0.295,0
-0.2149,-0.0075366,1,0.296,0.5,0.296,0
-0.21399,-0.0074549,1,0.297,0.5,0.297,0
-0.21307,-0.0073904,1,0.298,0.5,0.298,0
-0.21216,-0.0073259,1,0.299,0.5,0.299,0
-0.21125,-0.0072614,1,0.3,0.5,0.3,0
-0.21033,-0.0071968,1,0.301,0.5,0.301,0
-0.20942,-0.0071318,1,0.302,0.5,0.302,0
-0.20851,-0.0070667,1,0.303,0.5,0.303,0
-0.20759,-0.0070017,1,0.304,0.5,0.304,0
-0.20668,-0.0069184,1,0.305,0.5,0.305,0
-0.20577,-0.0068523,1,0.306,0.5,0.306,0
-0.20485,-0.0067863,1,0.307,0.5,0.307,0
-0.20394,-0.0067202,1,0.308,0.5,0.308,0
-0.20302,-0.0066541,1,0.309,0.5,0.309,0
-0.20211,-0.0065878,1,0.31,0.5,0.31,0
-0.2012,-0.0065215,1,0.311,0.5,0.311,0
-0.20028,-0.0064552,1,0.312,0.5,0.312,0
-0.19937,-0.0063693,1,0.313,0.5,0.313,0
-0.19846,-0.006302,1,0.314,0.5,0.314,0
-0.19754,-0.0062347,1,0.315,0.5,0.315,0
-0.19663,-0.0061673,1,0.316,0.5,0.316,0
-0.19571,-0.0060999,1,0.317,0.5,0.317,0
-0.1948,-0.0060323,1,0.318,0.5,0.318,0
-0.19389,-0.0059647,1,0.319,0.5,0.319,0
-0.19297,-0.0058971,1,0.32,0.5,0.32,0
-0.19206,-0.0058098,1,0.321,0.5,0.321,0
-0.19114,-0.0057412,1,0.322,0.5,0.322,0
-0.19023,-0.0056726,1,0.323,0.5,0.323,0
-0.18932,-0.005604,1,0.324,0.5,0.324,0
-0.1884,-0.0055352,1,0.325,0.5,0.325,0
-0.18749,-0.0054663,1,0.326,0.5,0.326,0
-0.18657,-0.0053975,1,0.327,0.5,0.327,0
-0.18566,-0.0053286,1,0.328,0.5,0.328,0
-0.18475,-0.0052398,1,0.329,0.5,0.329,0
-0.18383,-0.00517,1,0.33,0.5,0.33,0
-0.18292,-0.0051001,1,0.331,0.5,0.331,0
-0.182,-0.0050302,1,0.332,0.5,0.332,0
-0.18109,-0.00496,1,0.333,0.5,0.333,0
-0.18017,-0.0048899,1,0.334,0.5,0.334,0
-0.17926,-0.0048198,1,0.335,0.5,0.335,0
-0.17835,-0.0047306,1,0.336,0.5,0.336,0
-0.17743,-0.0046597,1,0.337,0.5,0.337,0
-0.17652,-0.0045888,1,0.338,0.5,0.338,0
-0.1756,-0.0045179,1,0.339,0.5,0.339,0
-0.17469,-0.0044469,1,0.34,0.5,0.34,0
-0.17377,-0.0043754,1,0.341,0.5,0.341,0
-0.17286,-0.004304,1,0.342,0.5,0.342,0
-0.17194,-0.0042326,1,0.343,0.5,0.343,0
-0.17103,-0.004142,1,0.344,0.5,0.344,0
-0.17011,-0.0040698,1,0.345,0.5,0.345,0
-0.1692,-0.0039976,1,0.346,0.5,0.346,0
-0.16828,-0.0039254,1,0.347,0.5,0.347,0
-0.16737,-0.0038531,1,0.348,0.5,0.348,0
-0.16645,-0.0037806,1,0.349,0.5,0.349,0
-0.16554,-0.0037082,1,0.35,0.5,0.35,0
-0.16462,-0.0036357,1,0.351,0.5,0.351,0
-0.16371,-0.0035447,1,0.352,0.5,0.352,0
-0.1628,-0.003471,1,0.353,0.5,0.353,0
-0.16188,-0.0033973,1,0.354,0.5,0.354,0
-0.16097,-0.0033236,1,0.355,0.5,0.355,0
-0.16005,-0.0032498,1,0.356,0.5,0.356,0
-0.15913,-0.0031761,1,0.357,0.5,0.357,0
-0.15822,-0.0031024,1,0.358,0.5,0.358,0
-0.1573,-0.0030286,1,0.359,0.5,0.359,0
-0.15639,-0.0029373,1,0.36,0.5,0.36,0
-0.15547,-0.0028625,1,0.361,0.5,0.361,0
-0.15456,-0.0027878,1,0.362,0.5,0.362,0
-0.15364,-0.002713,1,0.363,0.5,0.363,0
-0.15273,-0.0026381,1,0.364,0.5,0.364,0
-0.15181,-0.0025631,1,0.365,0.5,0.365,0
-0.1509,-0.0024881,1,0.366,0.5,0.366,0
-0.14998,-0.0024131,1,0.367,0.5,0.367,0
-0.14907,-0.0023215,1,0.368,0.5,0.368,0
-0.14815,-0.0022457,1,0.369,0.5,0.369,0
-0.14723,-0.0021699,1,0.37,0.5,0.37,0
-0.14632,-0.0020941,1,0.371,0.5,0.371,0
-0.1454,-0.0020179,1,0.372,0.5,0.372,0
-0.14449,-0.0019416,1,0.373,0.5,0.373,0
-0.14357,-0.0018653,1,0.374,0.5,0.374,0
-0.14265,-0.001789,1,0.375,0.5,0.375,0
-0.14174,-0.0016969,1,0.376,0.5,0.376,0
-0.14082,-0.0016199,1,0.377,0.5,0.377,0
-0.13991,-0.0015428,1,0.378,0.5,0.378,0
-0.13899,-0.0014657,1,0.379,0.5,0.379,0
-0.13807,-0.0013884,1,0.38,0.5,0.38,0
-0.13716,-0.0013111,1,0.381,0.5,0.381,0
-0.13624,-0.0012338,1,0.382,0.5,0.382,0
-0.13533,-0.0011433,1,0.383,0.5,0.383,0
-0.13441,-0.001065,1,0.384,0.5,0.384,0
-0.13349,-0.00098663,1,0.385,0.5,0.385,0
-0.13258,-0.00090831,1,0.386,0.5,0.386,0
-0.13166,-0.00082991,1,0.387,0.5,0.387,0
-0.13074,-0.00075132,1,0.388,0.5,0.388,0
-0.12982,-0.00067272,1,0.389,0.5,0.389,0
-0.12891,-0.00059412,1,0.39,0.5,0.39,0
-0.12799,-0.00050324,1,0.391,0.5,0.391,0
-0.12707,-0.00042387,1,0.392,0.5,0.392,0
-0.12616,-0.00034451,1,0.393,0.5,0.393,0
-0.12524,-0.00026514,1,0.394,0.5,0.394,0
-0.12432,-0.00018555,1,0.395,0.5,0.395,0
-0.1234,-0.00010569,1,0.396,0.5,0.396,0
-0.12249,-2.5833e-05,1,0.397,0.5,0.397,0
-0.12157,5.4022e-05,1,0.398,0.5,0.398,0
-0.12065,0.00014347,1,0.399,0.5,0.399,0
-0.11974,0.00022437,1,0.4,0.5,0.4,0
-0.11882,0.00030527,1,0.401,0.5,0.401,0
-0.1179,0.00038617,1,0.402,0.5,0.402,0
-0.11698,0.00046707,1,0.403,0.5,0.403,0
-0.11606,0.00054797,1,0.404,0.5,0.404,0
-0.11515,0.00062887,1,0.405,0.5,0.405,0
-0.11423,0.00070977,1,0.406,0.5,0.406,0
-0.11331,0.00079844,1,0.407,0.5,0.407,0
-0.11239,0.00088037,1,0.408,0.5,0.408,0
-0.11147,0.00096229,1,0.409,0.5,0.409,0
-0.11056,0.0010442,1,0.41,0.5,0.41,0
-0.10964,0.0011264,1,0.411,0.5,0.411,0
-0.10872,0.0012085,1,0.412,0.5,0.412,0
-0.1078,0.0012907,1,0.413,0.5,0.413,0
-0.10688,0.0013729,1,0.414,0.5,0.414,0
-0.10596,0.001461,1,0.415,0.5,0.415,0
-0.10504,0.0015442,1,0.416,0.5,0.416,0
-0.10412,0.0016274,1,0.417,0.5,0.417,0
-0.10321,0.0017106,1,0.418,0.5,0.418,0
-0.10229,0.001794,1,0.419,0.5,0.419,0
-0.10137,0.0018775,1,0.42,0.5,0.42,0
-0.10045,0.001961,1,0.421,0.5,0.421,0
-0.09953,0.0020465,1,0.422,0.5,0.422,0
-0.09861,0.0021308,1,0.423,0.5,0.423,0
-0.09769,0.002215,1,0.424,0.5,0.424,0
-0.09677,0.0022992,1,0.425,0.5,0.425,0
-0.095849,0.0023836,1,0.426,0.5,0.426,0
-0.094929,0.0024683,1,0.427,0.5,0.427,0
-0.094009,0.002553,1,0.428,0.5,0.428,0
-0.093089,0.0026377,1,0.429,0.5,0.429,0
-0.092171,0.0027226,1,0.43,0.5,0.43,0
-0.09125,0.0028079,1,0.431,0.5,0.431,0
-0.090329,0.0028931,1,0.432,0.5,0.432,0
-0.089408,0.0029784,1,0.433,0.5,0.433,0
-0.088487,0.0030639,1,0.434,0.5,0.434,0
-0.087566,0.0031499,1,0.435,0.5,0.435,0
-0.086645,0.003236,1,0.436,0.5,0.436,0
-0.085724,0.003322,1,0.437,0.5,0.437,0
-0.084804,0.0034044,1,0.438,0.5,0.438,0
-0.083882,0.0034912,1,0.439,0.5,0.439,0
-0.08296,0.003578,1,0.44,0.5,0.44,0
-0.082038,0.0036648,1,0.441,0.5,0.441,0
-0.081116,0.0037517,1,0.442,0.5,0.442,0
-0.080194,0.0038387,1,0.443,0.5,0.443,0
-0.079272,0.0039258,1,0.444,0.5,0.444,0
-0.07835,0.0040128,1,0.445,0.5,0.445,0
-0.077429,0.0040942,1,0.446,0.5,0.446,0
-0.076506,0.0041818,1,0.447,0.5,0.447,0
-0.075584,0.0042693,1,0.448,0.5,0.448,0
-0.074661,0.0043568,1,0.449,0.5,0.449,0
-0.073738,0.004445,1,0.45,0.5,0.45,0
-0.072815,0.0045333,1,0.451,0.5,0.451,0
-0.071892,0.0046216,1,0.452,0.5,0.452,0
-0.070968,0.00471,1,0.453,0.5,0.453,0
-0.070046,0.0047897,1,0.454,0.5,0.454,0
-0.069122,0.0048786,1,0.455,0.5,0.455,0
-0.068198,0.0049674,1,0.456,0.5,0.456,0
-0.067274,0.0050562,1,0.457,0.5,0.457,0
-0.066349,0.0051456,1,0.458,0.5,0.458,0
-0.065425,0.0052349,1,0.459,0.5,0.459,0
-0.064501,0.0053242,1,0.46,0.5,0.46,0
-0.06358,0.0054016,1,0.461,0.5,0.461,0
-0.062654,0.0054914,1,0.462,0.5,0.462,0
-0.061729,0.0055813,1,0.463,0.5,0.463,0
-0.060803,0.0056712,1,0.464,0.5,0.464,0
-0.059878,0.0057611,1,0.465,0.5,0.465,0
-0.058952,0.0058518,1,0.466,0.5,0.466,0
-0.058026,0.0059424,1,0.467,0.5,0.467,0
-0.0571,0.006033,1,0.468,0.5,0.468,0
-0.056177,0.0061087,1,0.469,0.5,0.469,0
-0.05525,0.0061993,1,0.47,0.5,0.47,0
-0.054323,0.0062899,1,0.471,0.5,0.471,0
-0.053396,0.0063805,1,0.472,0.5,0.472,0
-0.052469,0.0064716,1,0.473,0.5,0.473,0
-0.051542,0.0065635,1,0.474,0.5,0.474,0
-0.050615,0.0066554,1,0.475,0.5,0.475,0
-0.049688,0.0067473,1,0.476,0.5,0.476,0
-0.048763,0.0068211,1,0.477,0.5,0.477,0
-0.047835,0.0069128,1,0.478,0.5,0.478,0
-0.046907,0.0070044,1,0.479,0.5,0.479,0
-0.045978,0.007096,1,0.48,0.5,0.48,0
-0.04505,0.0071883,1,0.481,0.5,0.481,0
-0.044121,0.0072813,1,0.482,0.5,0.482,0
-0.043193,0.0073742,1,0.483,0.5,0.483,0
-0.042264,0.0074671,1,0.484,0.5,0.484,0
-0.041339,0.0075398,1,0.485,0.5,0.485,0
-0.040408,0.0076322,1,0.486,0.5,0.486,0
-0.039478,0.0077246,1,0.487,0.5,0.487,0
-0.038547,0.007817,1,0.488,0.5,0.488,0
-0.037617,0.0079104,1,0.489,0.5,0.489,0
-0.036687,0.008004,1,0.49,0.5,0.49,0
-0.035757,0.0080977,1,0.491,0.5,0.491,0
-0.034827,0.0081914,1,0.492,0.5,0.492,0
-0.0339,0.0082627,1,0.493,0.5,0.493,0
-0.032968,0.0083559,1,0.494,0.5,0.494,0
-0.032036,0.0084491,1,0.495,0.5,0.495,0
-0.031104,0.0085422,1,0.496,0.5,0.496,0
-0.030171,0.0086368,1,0.497,0.5,0.497,0
-0.029238,0.0087315,1,0.498,0.5,0.498,0
-0.028306,0.0088263,1,0.499,0.5,0.499,0
-0.027373,0.008921,1,0.5,0.5,0.5,0
-0.026447,0.008991,1,0.501,0.5,0.501,0
-0.025512,0.0090849,1,0.502,0.5,0.502,0
-0.024578,0.0091789,1,0.503,0.5,0.503,0
-0.023643,0.009273,1,0.504,0.5,0.504,0
-0.022708,0.0093682,1,0.505,0.5,0.505,0
-0.021774,0.0094634,1,0.506,0.5,0.506,0
-0.020839,0.0095587,1,0.507,0.5,0.507,0
-0.019914,0.0096288,1,0.508,0.5,0.508,0
-0.018977,0.0097232,1,0.509,0.5,0.509,0
-0.018041,0.0098176,1,0.51,0.5,0.51,0
-0.017104,0.0099121,1,0.511,0.5,0.511,0
-0.016168,0.010007,1,0.512,0.5,0.512,0
-0.01523,0.010103,1,0.513,0.5,0.513,0
-0.014292,0.0102,1,0.514,0.5,0.514,0
-0.013355,0.010296,1,0.515,0.5,0.515,0
-0.012431,0.010366,1,0.516,0.5,0.516,0
-0.011491,0.010461,1,0.517,0.5,0.517,0
-0.010552,0.010556,1,0.518,0.5,0.518,0
-0.0096128,0.010651,1,0.519,0.5,0.519,0
-0.0086731,0.010746,1,0.52,0.5,0.52,0
-0.007733,0.010843,1,0.521,0.5,0.521,0
-0.0067929,0.010939,1,0.522,0.5,0.522,0
-0.0058527,0.011036,1,0.523,0.5,0.523,0
-0.0049234,0.011106,1,0.524,0.5,0.524,0
-0.0039828,0.011201,1,0.525,0.5,0.525,0
-0.0030421,0.011296,1,0.526,0.5,0.526,0
-0.0021015,0.011391,1,0.527,0.5,0.527,0
-0.0011605,0.011487,1,0.528,0.5,0.528,0
-0.0002191,0.011584,1,0.529,0.5,0.529,0
0.00072226,0.011681,1,0.53,0.5,0.53,0
0.0016637,0.011778,1,0.531,0.5,0.531,0
0.0026119,0.011853,1,0.532,0.5,0.532,0
0.0035517,0.011947,1,0.533,0.5,0.533,0
0.0044915,0.012042,1,0.534,0.5,0.534,0
0.0054314,0.012136,1,0.535,0.5,0.535,0
0.0063721,0.012232,1,0.536,0.5,0.536,0
0.0073129,0.012329,1,0.537,0.5,0.537,0
0.0082538,0.012425,1,0.538,0.5,0.538,0
0.0091946,0.012521,1,0.539,0.5,0.539,0
0.010159,0.0126,1,0.54,0.5,0.54,0
0.011101,0.012695,1,0.541,0.5,0.541,0
0.012043,0.012789,1,0.542,0.5,0.542,0
0.012984,0.012884,1,0.543,0.5,0.543,0
0.013927,0.01298,1,0.544,0.5,0.544,0
0.01487,0.013075,1,0.545,0.5,0.545,0
0.015812,0.013171,1,0.546,0.5,0.546,0
0.016778,0.013252,1,0.547,0.5,0.547,0
0.017724,0.013347,1,0.548,0.5,0.548,0
0.018669,0.013442,1,0.549,0.5,0.549,0
0.019615,0.013537,1,0.55,0.5,0.55,0
0.02056,0.013632,1,0.551,0.5,0.551,0
0.021506,0.013728,1,0.552,0.5,0.552,0
0.022453,0.013823,1,0.553,0.5,0.553,0
0.023399,0.013919,1,0.554,0.5,0.554,0
0.024364,0.014001,1,0.555,0.5,0.555,0
0.025313,0.014096,1,0.556,0.5,0.556,0
0.026262,0.014191,1,0.557,0.5,0.557,0
0.027211,0.014286,1,0.558,0.5,0.558,0
0.028161,0.014381,1,0.559,0.5,0.559,0
0.029111,0.014477,1,0.56,0.5,0.56,0
0.030061,0.014573,1,0.561,0.5,0.561,0
0.031012,0.014669,1,0.562,0.5,0.562,0
0.031977,0.01475,1,0.563,0.5,0.563,0
0.03293,0.014845,1,0.564,0.5,0.564,0
0.033883,0.01494,1,0.565,0.5,0.565,0
0.034836,0.015035,1,0.566,0.5,0.566,0
0.03579,0.015131,1,0.567,0.5,0.567,0
0.036744,0.015227,1,0.568,0.5,0.568,0
0.037698,0.015322,1,0.569,0.5,0.569,0
0.038652,0.015418,1,0.57,0.5,0.57,0
0.03962,0.015499,1,0.571,0.5,0.571,0
0.040576,0.015594,1,0.572,0.5,0.572,0
0.041532,0.015689,1,0.573,0.5,0.573,0
0.042489,0.015784,1,0.574,0.5,0.574,0
0.043446,0.01588,1,0.575,0.5,0.575,0
0.044405,0.015975,1,0.576,0.5,0.576,0
0.045363,0.016071,1,0.577,0.5,0.577,0
0.046321,0.016166,1,0.578,0.5,0.578,0
0.04729,0.016248,1,0.579,0.5,0.579,0
0.048251,0.016343,1,0.58,0.5,0.58,0
0.049212,0.016437,1,0.581,0.5,0.581,0
0.050172,0.016532,1,0.582,0.5,0.582,0
0.051134,0.016627,1,0.583,0.5,0.583,0
0.052096,0.016722,1,0.584,0.5,0.584,0
0.053059,0.016817,1,0.585,0.5,0.585,0
0.054029,0.0169,1,0.586,0.5,0.586,0
0.054994,0.016994,1,0.587,0.5,0.587,0
0.055958,0.017089,1,0.588,0.5,0.588,0
0.056923,0.017183,1,0.589,0.5,0.589,0
0.057888,0.017278,1,0.59,0.5,0.59,0
0.058854,0.017372,1,0.591,0.5,0.591,0
0.059821,0.017467,1,0.592,0.5,0.592,0
0.060787,0.017561,1,0.593,0.5,0.593,0
0.061761,0.017643,1,0.594,0.5,0.594,0
0.06273,0.017737,1,0.595,0.5,0.595,0
0.063699,0.017831,1,0.596,0.5,0.596,0
0.064668,0.017925,1,0.597,0.5,0.597,0
0.065638,0.018019,1,0.598,0.5,0.598,0
0.066609,0.018114,1,0.599,0.5,0.599,0
0.06758,0.018208,1,0.6,0.5,0.6,0
0.068551,0.018302,1,0.601,0.5,0.601,0
0.069529,0.018384,1,0.602,0.5,0.602,0
0.070503,0.018477,1,0.603,0.5,0.603,0
0.071476,0.018571,1,0.604,0.5,0.604,0
0.07245,0.018664,1,0.605,0.5,0.605,0
0.073424,0.018758,1,0.606,0.5,0.606,0
0.0744,0.018851,1,0.607,0.5,0.607,0
0.075375,0.018945,1,0.608,0.5,0.608,0
0.076351,0.019038,1,0.609,0.5,0.609,0
0.077334,0.01912,1,0.61,0.5,0.61,0
0.078312,0.019213,1,0.611,0.5,0.611,0
0.079291,0.019305,1,0.612,0.5,0.612,0
0.080269,0.019398,1,0.613,0.5,0.613,0
0.081249,0.019491,1,0.614,0.5,0.614,0
0.082229,0.019583,1,0.615,0.5,0.615,0
0.083209,0.019676,1,0.616,0.5,0.616,0
0.08419,0.019769,1,0.617,0.5,0.617,0
0.085177,0.01985,1,0.618,0.5,0.618,0
0.08616,0.019942,1,0.619,0.5,0.619,0
0.087144,0.020034,1,0.62,0.5,0.62,0
0.088128,0.020125,1,0.621,0.5,0.621,0
0.089113,0.020217,1,0.622,0.5,0.622,0
0.090099,0.020309,1,0.623,0.5,0.623,0
0.091085,0.020401,1,0.624,0.5,0.624,0
0.092071,0.020493,1,0.625,0.5,0.625,0
0.093063,0.020573,1,0.626,0.5,0.626,0
0.094052,0.020664,1,0.627,0.5,0.627,0
0.095041,0.020755,1,0.628,0.5,0.628,0
0.09603,0.020846,1,0.629,0.5,0.629,0
0.097021,0.020936,1,0.63,0.5,0.63,0
0.098013,0.021027,1,0.631,0.5,0.631,0
0.099004,0.021117,1,0.632,0.5,0.632,0
0.099999,0.021198,1,0.633,0.5,0.633,0
0.10099,0.021288,1,0.634,0.5,0.634,0
0.10199,0.021378,1,0.635,0.5,0.635,0
0.10298,0.021467,1,0.636,0.5,0.636,0
0.10398,0.021557,1,0.637,0.5,0.637,0
0.10497,0.021646,1,0.638,0.5,0.638,0
0.10597,0.021735,1,0.639,0.5,0.639,0
0.10697,0.021824,1,0.64,0.5,0.64,0
0.10797,0.021904,1,0.641,0.5,0.641,0
0.10897,0.021992,1,0.642,0.5,0.642,0
0.10997,0.022081,1,0.643,0.5,0.643,0
0.11097,0.022169,1,0.644,0.5,0.644,0
0.11197,0.022257,1,0.645,0.5,0.645,0
0.11297,0.022345,1,0.646,0.5,0.646,0
0.11398,0.022433,1,0.647,0.5,0.647,0
0.11498,0.022521,1,0.648,0.5,0.648,0
0.11599,0.022599,1,0.649,0.5,0.649,0
0.11699,0.022686,1,0.65,0.5,0.65,0
0.118,0.022772,1,0.651,0.5,0.651,0
0.11901,0.022859,1,0.652,0.5,0.652,0
0.12002,0.022946,1,0.653,0.5,0.653,0
0.12102,0.023032,1,0.654,0.5,0.654,0
0.12203,0.023118,1,0.655,0.5,0.655,0
0.12304,0.023204,1,0.656,0.5,0.656,0
0.12406,0.023281,1,0.657,0.5,0.657,0
0.12507,0.023366,1,0.658,0.5,0.658,0
0.12608,0.023451,1,0.659,0.5,0.659,0
0.1271,0.023537,1,0.66,0.5,0.66,0
0.12811,0.023621,1,0.661,0.5,0.661,0
0.12913,0.023706,1,0.662,0.5,0.662,0
0.13014,0.02379,1,0.663,0.5,0.663,0
0.13116,0.023875,1,0.664,0.5,0.664,0
0.13218,0.023949,1,0.665,0.5,0.665,0
0.1332,0.024032,1,0.666,0.5,0.666,0
0.13422,0.024115,1,0.667,0.5,0.667,0
0.13524,0.024199,1,0.668,0.5,0.668,0
0.13626,0.024281,1,0.669,0.5,0.669,0
0.13729,0.024363,1,0.67,0.5,0.67,0
0.13831,0.024446,1,0.671,0.5,0.671,0
0.13933,0.024519,1,0.672,0.5,0.672,0
0.14036,0.0246,1,0.673,0.5,0.673,0
0.14139,0.024681,1,0.674,0.5,0.674,0
0.14242,0.024763,1,0.675,0.5,0.675,0
0.14344,0.024844,1,0.676,0.5,0.676,0
0.14447,0.024924,1,0.677,0.5,0.677,0
0.1455,0.025004,1,0.678,0.5,0.678,0
0.14653,0.025084,1,0.679,0.5,0.679,0
0.14757,0.025156,1,0.68,0.5,0.68,0
0.1486,0.025234,1,0.681,0.5,0.681,0
0.14963,0.025313,1,0.682,0.5,0.682,0
0.15067,0.025391,1,0.683,0.5,0.683,0
0.15171,0.025469,1,0.684,0.5,0.684,0
0.15274,0.025547,1,0.685,0.5,0.685,0
0.15378,0.025625,1,0.686,0.5,0.686,0
0.15482,0.025702,1,0.687,0.5,0.687,0
0.15586,0.025771,1,0.688,0.5,0.688,0
0.1569,0.025847,1,0.689,0.5,0.689,0
0.15795,0.025923,1,0.69,0.5,0.69,0
0.15899,0.025999,1,0.691,0.5,0.691,0
0.16003,0.026074,1,0.692,0.5,0.692,0
0.16108,0.026149,1,0.693,0.5,0.693,0
0.16212,0.026224,1,0.694,0.5,0.694,0
0.16317,0.026299,1,0.695,0.5,0.695,0
0.16422,0.026364,1,0.696,0.5,0.696,0
0.16527,0.026438,1,0.697,0.5,0.697,0
0.16632,0.026511,1,0.698,0.5,0.698,0
0.16737,0.026584,1,0.699,0.5,0.699,0
0.16842,0.026656,1,0.7,0.5,0.7,0
0.16948,0.026728,1,0.701,0.5,0.701,0
0.17053,0.0268,1,0.702,0.5,0.702,0
0.17159,0.026872,1,0.703,0.5,0.703,0
0.17265,0.026934,1,0.704,0.5,0.704,0
0.17371,0.027004,1,0.705,0.5,0.705,0
0.17477,0.027074,1,0.706,0.5,0.706,0
0.17583,0.027144,1,0.707,0.5,0.707,0
0.17689,0.027212,1,0.708,0.5,0.708,0
0.17795,0.027281,1,0.709,0.5,0.709,0
0.17901,0.02735,1,0.71,0.5,0.71,0
0.18008,0.02741,1,0.711,0.5,0.711,0
0.18115,0.027477,1,0.712,0.5,0.712,0
0.18221,0.027543,1,0.713,0.5,0.713,0
0.18328,0.02761,1,0.714,0.5,0.714,0
0.18435,0.027676,1,0.715,0.5,0.715,0
0.18542,0.027741,1,0.716,0.5,0.716,0
0.1865,0.027806,1,0.717,0.5,0.717,0
0.18757,0.027871,1,0.718,0.5,0.718,0
0.18864,0.027928,1,0.719,0.5,0.719,0
0.18972,0.027991,1,0.72,0.5,0.72,0
0.1908,0.028054,1,0.721,0.5,0.721,0
0.19188,0.028117,1,0.722,0.5,0.722,0
0.19296,0.028179,1,0.723,0.5,0.723,0
0.19404,0.02824,1,0.724,0.5,0.724,0
0.19512,0.028301,1,0.725,0.5,0.725,0
0.1962,0.028362,1,0.726,0.5,0.726,0
0.19729,0.028414,1,0.727,0.5,0.727,0
0.19837,0.028473,1,0.728,0.5,0.728,0
0.19946,0.028532,1,0.729,0.5,0.729,0
0.20055,0.02859,1,0.73,0.5,0.73,0
0.20164,0.028648,1,0.731,0.5,0.731,0
0.20273,0.028705,1,0.732,0.5,0.732,0
0.20382,0.028762,1,0.733,0.5,0.733,0
0.20491,0.028819,1,0.734,0.5,0.734,0
0.20601,0.028866,1,0.735,0.5,0.735,0
0.20711,0.028921,1,0.736,0.5,0.736,0
0.20821,0.028975,1,0.737,0.5,0.737,0
0.2093,0.02903,1,0.738,0.5,0.738,0
0.21041,0.029083,1,0.739,0.5,0.739,0
0.21151,0.029135,1,0.74,0.5,0.74,0
0.21261,0.029187,1,0.741,0.5,0.741,0
0.21371,0.029239,1,0.742,0.5,0.742,0
0.21482,0.029282,1,0.743,0.5,0.743,0
0.21593,0.029332,1,0.744,0.5,0.744,0
0.21704,0.029382,1,0.745,0.5,0.745,0
0.21815,0.029431,1,0.746,0.5,0.746,0
0.21926,0.029479,1,0.747,0.5,0.747,0
0.22037,0.029526,1,0.748,0.5,0.748,0
0.22149,0.029574,1,0.749,0.5,0.749,0
0.2226,0.029621,1,0.75,0.5,0.75,0
0.22372,0.029659,1,0.751,0.5,0.751,0
0.22484,0.029703,1,0.752,0.5,0.752,0
0.22596,0.029748,1,0.753,0.5,0.753,0
0.22708,0.029792,1,0.754,0.5,0.754,0
0.22821,0.029834,1,0.755,0.5,0.755,0
0.22933,0.029876,1,0.756,0.5,0.756,0
0.23046,0.029918,1,0.757,0.5,0.757,0
0.23159,0.029952,1,0.758,0.5,0.758,0
0.23272,0.029992,1,0.759,0.5,0.759,0
0.23385,0.030031,1,0.76,0.5,0.76,0
0.23498,0.03007,1,0.761,0.5,0.761,0
0.23611,0.030108,1,0.762,0.5,0.762,0
0.23725,0.030145,1,0.763,0.5,0.763,0
0.23839,0.030182,1,0.764,0.5,0.764,0
0.23953,0.030218,1,0.765,0.5,0.765,0
0.24067,0.030247,1,0.766,0.5,0.766,0
0.24181,0.03028,1,0.767,0.5,0.767,0
0.24296,0.030314,1,0.768,0.5,0.768,0
0.2441,0.030347,1,0.769,0.5,0.769,0
0.24525,0.030379,1,0.77,0.5,0.77,0
0.2464,0.03041,1,0.771,0.5,0.771,0
0.24755,0.03044,1,0.772,0.5,0.772,0
0.2487,0.030471,1,0.773,0.5,0.773,0
0.24985,0.030492,1,0.774,0.5,0.774,0
0.25101,0.03052,1,0.775,0.5,0.775,0
0.25217,0.030547,1,0.776,0.5,0.776,0
0.25332,0.030575,1,0.777,0.5,0.777,0
0.25448,0.0306,1,0.778,0.5,0.778,0
0.25565,0.030624,1,0.779,0.5,0.779,0
0.25681,0.030648,1,0.78,0.5,0.78,0
0.25797,0.030672,1,0.781,0.5,0.781,0
0.25914,0.030687,1,0.782,0.5,0.782,0
0.26031,0.030707,1,0.783,0.5,0.783,0
0.26148,0.030728,1,0.784,0.5,0.784,0
0.26266,0.030749,1,0.785,0.5,0.785,0
0.26383,0.030767,1,0.786,0.5,0.786,0
0.26501,0.030785,1,0.787,0.5,0.787,0
0.26619,0.030802,1,0.788,0.5,0.788,0
0.26736,0.03082,1,0.789,0.5,0.789,0
0.26855,0.030827,1,0.79,0.5,0.79,0
0.26973,0.030841,1,0.791,0.5,0.791,0
0.27092,0.030855,1,0.792,0.5,0.792,0
0.2721,0.030868,1,0.793,0.5,0.793,0
0.27329,0.030879,1,0.794,0.5,0.794,0
0.27448,0.030889,1,0.795,0.5,0.795,0
0.27568,0.0309,1,0.796,0.5,0.796,0
0.27687,0.030903,1,0.797,0.5,0.797,0
0.27807,0.030909,1,0.798,0.5,0.798,0
0.27927,0.030916,1,0.799,0.5,0.799,0
0.28047,0.030922,1,0.8,0.5,0.8,0
0.28167,0.030928,1,0.801,0.5,0.801,0
0.28287,0.030931,1,0.802,0.5,0.802,0
0.28408,0.030934,1,0.803,0.5,0.803,0
0.28529,0.030937,1,0.804,0.5,0.804,0
0.2865,0.030932,1,0.805,0.5,0.805,0
0.28771,0.030931,1,0.806,0.5,0.806,0
0.28893,0.03093,1,0.807,0.5,0.807,0
0.29014,0.030929,1,0.808,0.5,0.808,0
0.29136,0.030926,1,0.809,0.5,0.809,0
0.29258,0.030921,1,0.81,0.5,0.81,0
0.2938,0.030916,1,0.811,0.5,0.811,0
0.29503,0.030911,1,0.812,0.5,0.812,0
0.29625,0.030897,1,0.813,0.5,0.813,0
0.29749,0.030888,1,0.814,0.5,0.814,0
0.29872,0.030879,1,0.815,0.5,0.815,0
0.29995,0.03087,1,0.816,0.5,0.816,0
0.30118,0.030858,1,0.817,0.5,0.817,0
0.30242,0.030845,1,0.818,0.5,0.818,0
0.30366,0.030832,1,0.819,0.5,0.819,0
0.3049,0.030819,1,0.82,0.5,0.82,0
0.30615,0.030796,1,0.821,0.5,0.821,0
0.30739,0.030779,1,0.822,0.5,0.822,0
0.30864,0.030761,1,0.823,0.5,0.823,0
0.30989,0.030744,1,0.824,0.5,0.824,0
0.31114,0.030723,1,0.825,0.5,0.825,0
0.3124,0.030701,1,0.826,0.5,0.826,0
0.31366,0.030679,1,0.827,0.5,0.827,0
0.31491,0.030658,1,0.828,0.5,0.828,0
0.31618,0.030625,1,0.829,0.5,0.829,0
0.31744,0.030599,1,0.83,0.5,0.83,0
0.31871,0.030572,1,0.831,0.5,0.831,0
0.31998,0.030546,1,0.832,0.5,0.832,0
0.32125,0.030515,1,0.833,0.5,0.833,0
0.32252,0.030485,1,0.834,0.5,0.834,0
0.3238,0.030454,1,0.835,0.5,0.835,0
0.32507,0.030417,1,0.836,0.5,0.836,0
0.32636,0.030381,1,0.837,0.5,0.837,0
0.32764,0.030346,1,0.838,0.5,0.838,0
0.32893,0.03031,1,0.839,0.5,0.839,0
0.33021,0.030274,1,0.84,0.5,0.84,0
0.33151,0.030234,1,0.841,0.5,0.841,0
0.3328,0.030194,1,0.842,0.5,0.842,0
0.33409,0.030154,1,0.843,0.5,0.843,0
0.33539,0.030106,1,0.844,0.5,0.844,0
0.33669,0.030061,1,0.845,0.5,0.845,0
0.338,0.030016,1,0.846,0.5,0.846,0
0.3393,0.029971,1,0.847,0.5,0.847,0
0.34061,0.029925,1,0.848,0.5,0.848,0
0.34192,0.029875,1,0.849,0.5,0.849,0
0.34323,0.029826,1,0.85,0.5,0.85,0
0.34454,0.029776,1,0.851,0.5,0.851,0
0.34586,0.029718,1,0.852,0.5,0.852,0
0.34719,0.029663,1,0.853,0.5,0.853,0
0.34851,0.029608,1,0.854,0.5,0.854,0
0.34983,0.029554,1,0.855,0.5,0.855,0
0.35116,0.029496,1,0.856,0.5,0.856,0
0.35249,0.029437,1,0.857,0.5,0.857,0
0.35382,0.029377,1,0.858,0.5,0.858,0
0.35516,0.029317,1,0.859,0.5,0.859,0
0.3565,0.029249,1,0.86,0.5,0.86,0
0.35784,0.029184,1,0.861,0.5,0.861,0
0.35918,0.029119,1,0.862,0.5,0.862,0
0.36053,0.029054,1,0.863,0.5,0.863,0
0.36188,0.028986,1,0.864,0.5,0.864,0
0.36323,0.028916,1,0.865,0.5,0.865,0
0.36458,0.028846,1,0.866,0.5,0.866,0
0.36593,0.028776,1,0.867,0.5,0.867,0
0.3673,0.028696,1,0.868,0.5,0.868,0
0.36866,0.028621,1,0.869,0.5,0.869,0
0.37002,0.028545,1,0.87,0.5,0.87,0
0.37139,0.02847,1,0.871,0.5,0.871,0
0.37276,0.02839,1,0.872,0.5,0.872,0
0.37413,0.02831,1,0.873,0.5,0.873,0
0.3755,0.028229,1,0.874,0.5,0.874,0
0.37688,0.028149,1,0.875,0.5,0.875,0
0.37826,0.028057,1,0.876,0.5,0.876,0
0.37965,0.027971,1,0.877,0.5,0.877,0
0.38103,0.027885,1,0.878,0.5,0.878,0
0.38242,0.027798,1,0.879,0.5,0.879,0
0.38381,0.027707,1,0.88,0.5,0.88,0
0.38521,0.027616,1,0.881,0.5,0.881,0
0.3866,0.027525,1,0.882,0.5,0.882,0
0.388,0.027427,1,0.883,0.5,0.883,0
0.38941,0.02733,1,0.884,0.5,0.884,0
0.39082,0.027233,1,0.885,0.5,0.885,0
0.39222,0.027137,1,0.886,0.5,0.886,0
0.39364,0.027038,1,0.887,0.5,0.887,0
0.39506,0.026936,1,0.888,0.5,0.888,0
0.39648,0.026835,1,0.889,0.5,0.889,0
0.3979,0.026733,1,0.89,0.5,0.89,0
0.39933,0.026624,1,0.891,0.5,0.891,0
0.40077,0.026516,1,0.892,0.5,0.892,0
0.4022,0.026408,1,0.893,0.5,0.893,0
0.40364,0.0263,1,0.894,0.5,0.894,0
0.40509,0.02619,1,0.895,0.5,0.895,0
0.40654,0.026078,1,0.896,0.5,0.896,0
0.408,0.025966,1,0.897,0.5,0.897,0
0.40945,0.025853,1,0.898,0.5,0.898,0
0.41092,0.025733,1,0.899,0.5,0.899,0
0.4124,0.025615,1,0.9,0.5,0.9,0
0.41387,0.025497,1,0.901,0.5,0.901,0
0.41535,0.025379,1,0.902,0.5,0.902,0
0.41684,0.025257,1,0.903,0.5,0.903,0
0.41834,0.025134,1,0.904,0.5,0.904,0
0.41984,0.025012,1,0.905,0.5,0.905,0
0.42134,0.024889,1,0.906,0.5,0.906,0
0.42286,0.024759,1,0.907,0.5,0.907,0
0.42439,0.024631,1,0.908,0.5,0.908,0
0.42591,0.024503,1,0.909,0.5,0.909,0
0.42744,0.024375,1,0.91,0.5,0.91,0
0.42899,0.024243,1,0.911,0.5,0.911,0
0.43054,0.02411,1,0.912,0.5,0.912,0
0.43209,0.023978,1,0.913,0.5,0.913,0
0.43364,0.023845,1,0.914,0.5,0.914,0
0.43522,0.023705,1,0.915,0.5,0.915,0
0.4368,0.023568,1,0.916,0.5,0.916,0
0.43837,0.02343,1,0.917,0.5,0.917,0
0.43995,0.023293,1,0.918,0.5,0.918,0
0.44155,0.023151,1,0.919,0.5,0.919,0
0.44315,0.023008,1,0.92,0.5,0.92,0
0.44475,0.022866,1,0.921,0.5,0.921,0
0.44636,0.022723,1,0.922,0.5,0.922,0
0.44797,0.022576,1,0.923,0.5,0.923,0
0.44958,0.022429,1,0.924,0.5,0.924,0
0.4512,0.022282,1,0.925,0.5,0.925,0
0.45281,0.022134,1,0.926,0.5,0.926,0
0.45443,0.021981,1,0.927,0.5,0.927,0
0.45604,0.021829,1,0.928,0.5,0.928,0
0.45766,0.021676,1,0.929,0.5,0.929,0
0.45927,0.021524,1,0.93,0.5,0.93,0
0.46086,0.021366,1,0.931,0.5,0.931,0
0.46246,0.021208,1,0.932,0.5,0.932,0
0.46405,0.02105,1,0.933,0.5,0.933,0
0.46563,0.020889,1,0.934,0.5,0.934,0
0.46718,0.020724,1,0.935,0.5,0.935,0
0.46874,0.020559,1,0.936,0.5,0.936,0
0.47029,0.020394,1,0.937,0.5,0.937,0
0.4718,0.020231,1,0.938,0.5,0.938,0
0.47327,0.02006,1,0.939,0.5,0.939,0
0.47473,0.019888,1,0.94,0.5,0.94,0
0.4762,0.019717,1,0.941,0.5,0.941,0
0.4776,0.019539,1,0.942,0.5,0.942,0
0.47895,0.019357,1,0.943,0.5,0.943,0
0.48031,0.019175,1,0.944,0.5,0.944,0
0.48166,0.018994,1,0.945,0.5,0.945,0
0.48289,0.01882,1,0.946,0.5,0.946,0
0.48406,0.01863,1,0.947,0.5,0.947,0
0.48523,0.01844,1,0.948,0.5,0.948,0
0.48639,0.018251,1,0.949,0.5,0.949,0
0.4874,0.01805,1,0.95,0.5,0.95,0
0.48836,0.017847,1,0.951,0.5,0.951,0
0.48931,0.017644,1,0.952,0.5,0.952,0
0.49027,0.01744,1,0.953,0.5,0.953,0
0.49096,0.017251,1,0.954,0.5,0.954,0
0.4916,0.017037,1,0.955,0.5,0.955,0
0.49225,0.016823,1,0.956,0.5,0.956,0
0.4929,0.01661,1,0.957,0.5,0.957,0
0.49322,0.01638,1,0.958,0.5,0.958,0
0.49354,0.01615,1,0.959,0.5,0.959,0
0.49385,0.01592,1,0.96,0.5,0.96,0
0.49413,0.015727,1,0.961,0.5,0.961,0
0.49399,0.015483,1,0.962,0.5,0.962,0
0.49386,0.015239,1,0.963,0.5,0.963,0
0.49372,0.014996,1,0.964,0.5,0.964,0
0.49352,0.014749,1,0.965,0.5,0.965,0
0.49292,0.014486,1,0.966,0.5,0.966,0
0.49232,0.014223,1,0.967,0.5,0.967,0
0.49172,0.01396,1,0.968,0.5,0.968,0
0.491,0.013749,1,0.969,0.5,0.969,0
0.49001,0.013457,1,0.97,0.5,0.97,0
0.48902,0.013165,1,0.971,0.5,0.971,0
0.48804,0.012873,1,0.972,0.5,0.972,0
0.48703,0.012569,1,0.973,0.5,0.973,0
0.486,0.01224,1,0.974,0.5,0.974,0
0.48496,0.011911,1,0.975,0.5,0.975,0
0.48392,0.011583,1,0.976,0.5,0.976,0
0.48368,0.011303,1,0.977,0.5,0.977,0
0.48423,0.01088,1,0.978,0.5,0.978,0
0.48478,0.010457,1,0.979,0.5,0.979,0
0.48533,0.010033,1,0.98,0.5,0.98,0
0.48798,0.0095521,1,0.981,0.5,0.981,0
0.49249,0.0090193,1,0.982,0.5,0.982,0
0.49701,0.0084866,1,0.983,0.5,0.983,0
0.50152,0.0079538,1,0.984,0.5,0.984,0
0.5121,0.007505,1,0.985,0.5,0.985,0
0.52568,0.0068378,1,0.986,0.5,0.986,0
0.53925,0.0061707,1,0.987,0.5,0.987,0
0.55282,0.0055035,1,0.988,0.5,0.988,0
0.57567,0.0047987,1,0.989,0.5,0.989,0
0.60214,0.0040792,1,0.99,0.5,0.99,0
0.62861,0.0033597,1,0.991,0.5,0.991,0
0.65508,0.0026403,1,0.992,0.5,0.992,0
0.69314,0.0020366,1,0.993,0.5,0.993,0
0.73408,0.0015163,1,0.994,0.5,0.994,0
0.77501,0.00099612,1,0.995,0.5,0.995,0
0.81595,0.0004759,1,0.996,0.5,0.996,0
0.86156,0.00037226,1,0.997,0.5,0.997,0
0.90766,0.00031184,1,0.998,0.5,0.998,0
0.95375,0.00025142,1,0.999,0.5,0.999,0
0.99985,0.000191,1,1,0.5,1,0


==> re10000-2d-p1-128-strong-bc-uy-horizontal-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.000102,-0.000931,1,0,0,0.5,0
0.00025233,0.022368,1,0.001,0.001,0.5,0
0.00060665,0.045667,1,0.002,0.002,0.5,0
0.00096098,0.068965,1,0.003,0.003,0.5,0
0.0013383,0.091982,1,0.004,0.004,0.5,0
0.0019374,0.11228,1,0.005,0.005,0.5,0
0.0025365,0.13257,1,0.006,0.006,0.5,0
0.0031355,0.15287,1,0.007,0.007,0.5,0
0.0037817,0.17249,1,0.008,0.008,0.5,0
0.0044664,0.18868,1,0.009,0.009,0.5,0
0.0051511,0.20487,1,0.01,0.01,0.5,0
0.0058357,0.22107,1,0.011,0.011,0.5,0
0.0064676,0.23614,1,0.012,0.012,0.5,0
0.0069642,0.24835,1,0.013,0.013,0.5,0
0.0074609,0.26056,1,0.014,0.014,0.5,0
0.0079576,0.27277,1,0.015,0.015,0.5,0
0.0084894,0.28432,1,0.016,0.016,0.5,0
0.0088183,0.29351,1,0.017,0.017,0.5,0
0.0091473,0.3027,1,0.018,0.018,0.5,0
0.0094763,0.3119,1,0.019,0.019,0.5,0
0.0097484,0.32011,1,0.02,0.02,0.5,0
0.0099559,0.3272,1,0.021,0.021,0.5,0
0.010164,0.33429,1,0.022,0.022,0.5,0
0.010371,0.34139,1,0.023,0.023,0.5,0
0.010525,0.34785,1,0.024,0.024,0.5,0
0.010622,0.35372,1,0.025,0.025,0.5,0
0.010718,0.35958,1,0.026,0.026,0.5,0
0.010815,0.36544,1,0.027,0.027,0.5,0
0.010899,0.37084,1,0.028,0.028,0.5,0
0.010977,0.376,1,0.029,0.029,0.5,0
0.011055,0.38115,1,0.03,0.03,0.5,0
0.011133,0.3863,1,0.031,0.031,0.5,0
0.011165,0.39091,1,0.032,0.032,0.5,0
0.011202,0.39539,1,0.033,0.033,0.5,0
0.011238,0.39988,1,0.034,0.034,0.5,0
0.011275,0.40436,1,0.035,0.035,0.5,0
0.011313,0.40837,1,0.036,0.036,0.5,0
0.011352,0.41228,1,0.037,0.037,0.5,0
0.01139,0.4162,1,0.038,0.038,0.5,0
0.011429,0.42012,1,0.039,0.039,0.5,0
0.011431,0.4234,1,0.04,0.04,0.5,0
0.011437,0.42661,1,0.041,0.041,0.5,0
0.011443,0.42982,1,0.042,0.042,0.5,0
0.011449,0.43301,1,0.043,0.043,0.5,0
0.011455,0.43558,1,0.044,0.044,0.5,0
0.011461,0.43815,1,0.045,0.045,0.5,0
0.011467,0.44072,1,0.046,0.046,0.5,0
0.011468,0.44326,1,0.047,0.047,0.5,0
0.011438,0.4451,1,0.048,0.048,0.5,0
0.011407,0.44694,1,0.049,0.049,0.5,0
0.011377,0.44879,1,0.05,0.05,0.5,0
0.011346,0.45049,1,0.051,0.051,0.5,0
0.011315,0.45173,1,0.052,0.052,0.5,0
0.011284,0.45296,1,0.053,0.053,0.5,0
0.011253,0.45419,1,0.054,0.054,0.5,0
0.011211,0.45529,1,0.055,0.055,0.5,0
0.011146,0.45588,1,0.056,0.056,0.5,0
0.01108,0.45647,1,0.057,0.057,0.5,0
0.011014,0.45707,1,0.058,0.058,0.5,0
0.010948,0.45746,1,0.059,0.059,0.5,0
0.010881,0.45757,1,0.06,0.06,0.5,0
0.010814,0.45767,1,0.061,0.061,0.5,0
0.010747,0.45778,1,0.062,0.062,0.5,0
0.010665,0.4577,1,0.063,0.063,0.5,0
0.01057,0.45732,1,0.064,0.064,0.5,0
0.010475,0.45695,1,0.065,0.065,0.5,0
0.01038,0.45658,1,0.066,0.066,0.5,0
0.010285,0.45601,1,0.067,0.067,0.5,0
0.01019,0.4553,1,0.068,0.068,0.5,0
0.010094,0.4546,1,0.069,0.069,0.5,0
0.0099988,0.45389,1,0.07,0.07,0.5,0
0.0098861,0.45302,1,0.071,0.071,0.5,0
0.0097714,0.45202,1,0.072,0.072,0.5,0
0.0096568,0.45102,1,0.073,0.073,0.5,0
0.0095421,0.45002,1,0.074,0.074,0.5,0
0.0094266,0.44888,1,0.075,0.075,0.5,0
0.0093109,0.4477,1,0.076,0.076,0.5,0
0.0091952,0.44652,1,0.077,0.077,0.5,0
0.0090795,0.44534,1,0.078,0.078,0.5,0
0.0089518,0.44406,1,0.079,0.079,0.5,0
0.0088258,0.44275,1,0.08,0.08,0.5,0
0.0086999,0.44143,1,0.081,0.081,0.5,0
0.0085739,0.44011,1,0.082,0.082,0.5,0
0.0084475,0.43874,1,0.083,0.083,0.5,0
0.008321,0.43737,1,0.084,0.084,0.5,0
0.0081946,0.43599,1,0.085,0.085,0.5,0
0.008064,0.43463,1,0.086,0.086,0.5,0
0.0079342,0.43323,1,0.087,0.087,0.5,0
0.0078044,0.43183,1,0.088,0.088,0.5,0
0.0076746,0.43043,1,0.089,0.089,0.5,0
0.0075448,0.42904,1,0.09,0.09,0.5,0
0.007415,0.42765,1,0.091,0.091,0.5,0
0.0072852,0.42627,1,0.092,0.092,0.5,0
0.0071554,0.42489,1,0.093,0.093,0.5,0
0.0070228,0.42351,1,0.094,0.094,0.5,0
0.006894,0.42216,1,0.095,0.095,0.5,0
0.0067653,0.42081,1,0.096,0.096,0.5,0
0.0066365,0.41946,1,0.097,0.097,0.5,0
0.0065078,0.41813,1,0.098,0.098,0.5,0
0.0063793,0.41682,1,0.099,0.099,0.5,0
0.0062507,0.41552,1,0.1,0.1,0.5,0
0.0061222,0.41422,1,0.101,0.101,0.5,0
0.0059932,0.41293,1,0.102,0.102,0.5,0
0.005868,0.41167,1,0.103,0.103,0.5,0
0.0057429,0.41042,1,0.104,0.104,0.5,0
0.0056177,0.40916,1,0.105,0.105,0.5,0
0.0054928,0.40793,1,0.106,0.106,0.5,0
0.0053681,0.40672,1,0.107,0.107,0.5,0
0.0052434,0.40551,1,0.108,0.108,0.5,0
0.0051188,0.4043,1,0.109,0.109,0.5,0
0.0049935,0.40311,1,0.11,0.11,0.5,0
0.0048726,0.40194,1,0.111,0.111,0.5,0
0.0047518,0.40077,1,0.112,0.112,0.5,0
0.004631,0.3996,1,0.113,0.113,0.5,0
0.0045109,0.39846,1,0.114,0.114,0.5,0
0.0043911,0.39732,1,0.115,0.115,0.5,0
0.0042713,0.39618,1,0.116,0.116,0.5,0
0.0041515,0.39505,1,0.117,0.117,0.5,0
0.0040302,0.39392,1,0.118,0.118,0.5,0
0.0039135,0.39281,1,0.119,0.119,0.5,0
0.0037967,0.3917,1,0.12,0.12,0.5,0
0.00368,0.39058,1,0.121,0.121,0.5,0
0.0035644,0.38948,1,0.122,0.122,0.5,0
0.0034489,0.38839,1,0.123,0.123,0.5,0
0.0033335,0.38729,1,0.124,0.124,0.5,0
0.003218,0.38619,1,0.125,0.125,0.5,0
0.0030991,0.3851,1,0.126,0.126,0.5,0
0.0029862,0.38402,1,0.127,0.127,0.5,0
0.0028733,0.38293,1,0.128,0.128,0.5,0
0.0027605,0.38185,1,0.129,0.129,0.5,0
0.0026489,0.38077,1,0.13,0.13,0.5,0
0.0025373,0.37969,1,0.131,0.131,0.5,0
0.0024256,0.37861,1,0.132,0.132,0.5,0
0.0023064,0.37753,1,0.133,0.133,0.5,0
0.0021969,0.37645,1,0.134,0.134,0.5,0
0.0020873,0.37537,1,0.135,0.135,0.5,0
0.0019778,0.3743,1,0.136,0.136,0.5,0
0.0018686,0.37322,1,0.137,0.137,0.5,0
0.0017603,0.37215,1,0.138,0.138,0.5,0
0.001652,0.37107,1,0.139,0.139,0.5,0
0.0015437,0.37,1,0.14,0.14,0.5,0
0.0014261,0.36892,1,0.141,0.141,0.5,0
0.0013196,0.36785,1,0.142,0.142,0.5,0
0.0012131,0.36677,1,0.143,0.143,0.5,0
0.0011066,0.3657,1,0.144,0.144,0.5,0
0.0010007,0.36463,1,0.145,0.145,0.5,0
0.00089547,0.36355,1,0.146,0.146,0.5,0
0.00079027,0.36248,1,0.147,0.147,0.5,0
0.00068508,0.36141,1,0.148,0.148,0.5,0
0.00056887,0.36033,1,0.149,0.149,0.5,0
0.00046544,0.35926,1,0.15,0.15,0.5,0
0.00036201,0.35819,1,0.151,0.151,0.5,0
0.00025858,0.35711,1,0.152,0.152,0.5,0
0.00015565,0.35604,1,0.153,0.153,0.5,0
5.2991e-05,0.35497,1,0.154,0.154,0.5,0
-4.9672e-05,0.3539,1,0.155,0.155,0.5,0
-0.00015233,0.35283,1,0.156,0.156,0.5,0
-0.00026565,0.35176,1,0.157,0.157,0.5,0
-0.00036652,0.35069,1,0.158,0.158,0.5,0
-0.00046739,0.34962,1,0.159,0.159,0.5,0
-0.00056826,0.34855,1,0.16,0.16,0.5,0
-0.00066827,0.34748,1,0.161,0.161,0.5,0
-0.00076812,0.34641,1,0.162,0.162,0.5,0
-0.00086796,0.34535,1,0.163,0.163,0.5,0
-0.00096781,0.34428,1,0.164,0.164,0.5,0
-0.0010792,0.34321,1,0.165,0.165,0.5,0
-0.0011775,0.34215,1,0.166,0.166,0.5,0
-0.0012758,0.34109,1,0.167,0.167,0.5,0
-0.001374,0.34002,1,0.168,0.168,0.5,0
-0.0014713,0.33896,1,0.169,0.169,0.5,0
-0.0015686,0.3379,1,0.17,0.17,0.5,0
-0.0016659,0.33684,1,0.171,0.171,0.5,0
-0.001776,0.33577,1,0.172,0.172,0.5,0
-0.0018717,0.33472,1,0.173,0.173,0.5,0
-0.0019675,0.33366,1,0.174,0.174,0.5,0
-0.0020632,0.3326,1,0.175,0.175,0.5,0
-0.0021587,0.33154,1,0.176,0.176,0.5,0
-0.0022534,0.33049,1,0.177,0.177,0.5,0
-0.0023481,0.32943,1,0.178,0.178,0.5,0
-0.0024428,0.32838,1,0.179,0.179,0.5,0
-0.0025502,0.32732,1,0.18,0.18,0.5,0
-0.0026436,0.32627,1,0.181,0.181,0.5,0
-0.002737,0.32522,1,0.182,0.182,0.5,0
-0.0028305,0.32417,1,0.183,0.183,0.5,0
-0.0029234,0.32312,1,0.184,0.184,0.5,0
-0.0030156,0.32207,1,0.185,0.185,0.5,0
-0.0031078,0.32102,1,0.186,0.186,0.5,0
-0.0031999,0.31997,1,0.187,0.187,0.5,0
-0.0033046,0.31892,1,0.188,0.188,0.5,0
-0.0033957,0.31787,1,0.189,0.189,0.5,0
-0.0034869,0.31683,1,0.19,0.19,0.5,0
-0.003578,0.31578,1,0.191,0.191,0.5,0
-0.0036684,0.31474,1,0.192,0.192,0.5,0
-0.0037582,0.31369,1,0.193,0.193,0.5,0
-0.0038481,0.31265,1,0.194,0.194,0.5,0
-0.003938,0.31161,1,0.195,0.195,0.5,0
-0.0040399,0.31056,1,0.196,0.196,0.5,0
-0.0041285,0.30952,1,0.197,0.197,0.5,0
-0.004217,0.30848,1,0.198,0.198,0.5,0
-0.0043056,0.30744,1,0.199,0.199,0.5,0
-0.0043936,0.3064,1,0.2,0.2,0.5,0
-0.0044814,0.30537,1,0.201,0.201,0.5,0
-0.0045692,0.30433,1,0.202,0.202,0.5,0
-0.004657,0.30329,1,0.203,0.203,0.5,0
-0.0047567,0.30225,1,0.204,0.204,0.5,0
-0.0048433,0.30122,1,0.205,0.205,0.5,0
-0.0049298,0.30018,1,0.206,0.206,0.5,0
-0.0050163,0.29914,1,0.207,0.207,0.5,0
-0.0051021,0.29811,1,0.208,0.208,0.5,0
-0.0051878,0.29708,1,0.209,0.209,0.5,0
-0.0052736,0.29604,1,0.21,0.21,0.5,0
-0.0053722,0.29501,1,0.211,0.211,0.5,0
-0.0054565,0.29398,1,0.212,0.212,0.5,0
-0.0055407,0.29294,1,0.213,0.213,0.5,0
-0.0056249,0.29191,1,0.214,0.214,0.5,0
-0.0057091,0.29088,1,0.215,0.215,0.5,0
-0.0057928,0.28985,1,0.216,0.216,0.5,0
-0.0058765,0.28882,1,0.217,0.217,0.5,0
-0.0059602,0.28779,1,0.218,0.218,0.5,0
-0.0060566,0.28676,1,0.219,0.219,0.5,0
-0.006139,0.28573,1,0.22,0.22,0.5,0
-0.0062215,0.28471,1,0.221,0.221,0.5,0
-0.0063039,0.28368,1,0.222,0.222,0.5,0
-0.0063862,0.28265,1,0.223,0.223,0.5,0
-0.0064681,0.28163,1,0.224,0.224,0.5,0
-0.00655,0.2806,1,0.225,0.225,0.5,0
-0.006632,0.27957,1,0.226,0.226,0.5,0
-0.0067254,0.27855,1,0.227,0.227,0.5,0
-0.0068063,0.27752,1,0.228,0.228,0.5,0
-0.0068872,0.2765,1,0.229,0.229,0.5,0
-0.0069681,0.27548,1,0.23,0.23,0.5,0
-0.0070484,0.27445,1,0.231,0.231,0.5,0
-0.0071283,0.27343,1,0.232,0.232,0.5,0
-0.0072082,0.27241,1,0.233,0.233,0.5,0
-0.007288,0.27139,1,0.234,0.234,0.5,0
-0.0073803,0.27037,1,0.235,0.235,0.5,0
-0.0074591,0.26935,1,0.236,0.236,0.5,0
-0.007538,0.26832,1,0.237,0.237,0.5,0
-0.0076168,0.2673,1,0.238,0.238,0.5,0
-0.0076955,0.26629,1,0.239,0.239,0.5,0
-0.0077741,0.26527,1,0.24,0.24,0.5,0
-0.0078527,0.26425,1,0.241,0.241,0.5,0
-0.0079312,0.26323,1,0.242,0.242,0.5,0
-0.0080208,0.26221,1,0.243,0.243,0.5,0
-0.0080981,0.26119,1,0.244,0.244,0.5,0
-0.0081754,0.26018,1,0.245,0.245,0.5,0
-0.0082527,0.25916,1,0.246,0.246,0.5,0
-0.0083298,0.25814,1,0.247,0.247,0.5,0
-0.0084069,0.25713,1,0.248,0.248,0.5,0
-0.0084839,0.25611,1,0.249,0.249,0.5,0
-0.008561,0.2551,1,0.25,0.25,0.5,0
-0.008649,0.25408,1,0.251,0.251,0.5,0
-0.0087251,0.25307,1,0.252,0.252,0.5,0
-0.0088011,0.25205,1,0.253,0.253,0.5,0
-0.0088771,0.25104,1,0.254,0.254,0.5,0
-0.0089523,0.25003,1,0.255,0.255,0.5,0
-0.0090276,0.24902,1,0.256,0.256,0.5,0
-0.0091029,0.248,1,0.257,0.257,0.5,0
-0.00919,0.24699,1,0.258,0.258,0.5,0
-0.0092648,0.24598,1,0.259,0.259,0.5,0
-0.0093395,0.24497,1,0.26,0.26,0.5,0
-0.0094143,0.24396,1,0.261,0.261,0.5,0
-0.0094889,0.24295,1,0.262,0.262,0.5,0
-0.0095631,0.24194,1,0.263,0.263,0.5,0
-0.0096374,0.24093,1,0.264,0.264,0.5,0
-0.0097116,0.23992,1,0.265,0.265,0.5,0
-0.0097975,0.23891,1,0.266,0.266,0.5,0
-0.0098707,0.2379,1,0.267,0.267,0.5,0
-0.0099439,0.23689,1,0.268,0.268,0.5,0
-0.010017,0.23588,1,0.269,0.269,0.5,0
-0.01009,0.23488,1,0.27,0.27,0.5,0
-0.010164,0.23387,1,0.271,0.271,0.5,0
-0.010237,0.23286,1,0.272,0.272,0.5,0
-0.01031,0.23186,1,0.273,0.273,0.5,0
-0.010394,0.23085,1,0.274,0.274,0.5,0
-0.010466,0.22984,1,0.275,0.275,0.5,0
-0.010539,0.22884,1,0.276,0.276,0.5,0
-0.010611,0.22783,1,0.277,0.277,0.5,0
-0.010683,0.22683,1,0.278,0.278,0.5,0
-0.010755,0.22582,1,0.279,0.279,0.5,0
-0.010827,0.22482,1,0.28,0.28,0.5,0
-0.010899,0.22382,1,0.281,0.281,0.5,0
-0.010982,0.22281,1,0.282,0.282,0.5,0
-0.011054,0.22181,1,0.283,0.283,0.5,0
-0.011125,0.22081,1,0.284,0.284,0.5,0
-0.011196,0.2198,1,0.285,0.285,0.5,0
-0.011267,0.2188,1,0.286,0.286,0.5,0
-0.011338,0.2178,1,0.287,0.287,0.5,0
-0.011409,0.2168,1,0.288,0.288,0.5,0
-0.011481,0.2158,1,0.289,0.289,0.5,0
-0.011562,0.21479,1,0.29,0.29,0.5,0
-0.011633,0.21379,1,0.291,0.291,0.5,0
-0.011704,0.21279,1,0.292,0.292,0.5,0
-0.011774,0.21179,1,0.293,0.293,0.5,0
-0.011844,0.21079,1,0.294,0.294,0.5,0
-0.011914,0.20979,1,0.295,0.295,0.5,0
-0.011985,0.2088,1,0.296,0.296,0.5,0
-0.012067,0.20779,1,0.297,0.297,0.5,0
-0.012136,0.2068,1,0.298,0.298,0.5,0
-0.012206,0.2058,1,0.299,0.299,0.5,0
-0.012276,0.2048,1,0.3,0.3,0.5,0
-0.012345,0.2038,1,0.301,0.301,0.5,0
-0.012415,0.20281,1,0.302,0.302,0.5,0
-0.012484,0.20181,1,0.303,0.303,0.5,0
-0.012554,0.20081,1,0.304,0.304,0.5,0
-0.012635,0.19981,1,0.305,0.305,0.5,0
-0.012704,0.19882,1,0.306,0.306,0.5,0
-0.012773,0.19782,1,0.307,0.307,0.5,0
-0.012842,0.19683,1,0.308,0.308,0.5,0
-0.012911,0.19583,1,0.309,0.309,0.5,0
-0.01298,0.19484,1,0.31,0.31,0.5,0
-0.013049,0.19384,1,0.311,0.311,0.5,0
-0.013118,0.19285,1,0.312,0.312,0.5,0
-0.013198,0.19185,1,0.313,0.313,0.5,0
-0.013267,0.19086,1,0.314,0.314,0.5,0
-0.013336,0.18986,1,0.315,0.315,0.5,0
-0.013404,0.18887,1,0.316,0.316,0.5,0
-0.013473,0.18788,1,0.317,0.317,0.5,0
-0.013542,0.18688,1,0.318,0.318,0.5,0
-0.013611,0.18589,1,0.319,0.319,0.5,0
-0.01368,0.1849,1,0.32,0.32,0.5,0
-0.013758,0.1839,1,0.321,0.321,0.5,0
-0.013826,0.18291,1,0.322,0.322,0.5,0
-0.013895,0.18192,1,0.323,0.323,0.5,0
-0.013963,0.18093,1,0.324,0.324,0.5,0
-0.014031,0.17994,1,0.325,0.325,0.5,0
-0.0141,0.17895,1,0.326,0.326,0.5,0
-0.014168,0.17796,1,0.327,0.327,0.5,0
-0.014236,0.17697,1,0.328,0.328,0.5,0
-0.014316,0.17597,1,0.329,0.329,0.5,0
-0.014384,0.17499,1,0.33,0.33,0.5,0
-0.014452,0.174,1,0.331,0.331,0.5,0
-0.01452,0.17301,1,0.332,0.332,0.5,0
-0.014588,0.17202,1,0.333,0.333,0.5,0
-0.014656,0.17103,1,0.334,0.334,0.5,0
-0.014724,0.17004,1,0.335,0.335,0.5,0
-0.014803,0.16905,1,0.336,0.336,0.5,0
-0.014871,0.16806,1,0.337,0.337,0.5,0
-0.014939,0.16707,1,0.338,0.338,0.5,0
-0.015007,0.16609,1,0.339,0.339,0.5,0
-0.015075,0.1651,1,0.34,0.34,0.5,0
-0.015143,0.16411,1,0.341,0.341,0.5,0
-0.015211,0.16312,1,0.342,0.342,0.5,0
-0.015279,0.16214,1,0.343,0.343,0.5,0
-0.015358,0.16115,1,0.344,0.344,0.5,0
-0.015426,0.16016,1,0.345,0.345,0.5,0
-0.015494,0.15918,1,0.346,0.346,0.5,0
-0.015561,0.15819,1,0.347,0.347,0.5,0
-0.015629,0.1572,1,0.348,0.348,0.5,0
-0.015698,0.15622,1,0.349,0.349,0.5,0
-0.015766,0.15523,1,0.35,0.35,0.5,0
-0.015834,0.15425,1,0.351,0.351,0.5,0
-0.015913,0.15326,1,0.352,0.352,0.5,0
-0.015981,0.15228,1,0.353,0.353,0.5,0
-0.016048,0.15129,1,0.354,0.354,0.5,0
-0.016116,0.15031,1,0.355,0.355,0.5,0
-0.016184,0.14932,1,0.356,0.356,0.5,0
-0.016253,0.14834,1,0.357,0.357,0.5,0
-0.016321,0.14736,1,0.358,0.358,0.5,0
-0.016389,0.14637,1,0.359,0.359,0.5,0
-0.016469,0.14539,1,0.36,0.36,0.5,0
-0.016537,0.1444,1,0.361,0.361,0.5,0
-0.016605,0.14342,1,0.362,0.362,0.5,0
-0.016674,0.14244,1,0.363,0.363,0.5,0
-0.016742,0.14146,1,0.364,0.364,0.5,0
-0.016811,0.14048,1,0.365,0.365,0.5,0
-0.01688,0.13949,1,0.366,0.366,0.5,0
-0.016948,0.13851,1,0.367,0.367,0.5,0
-0.017027,0.13753,1,0.368,0.368,0.5,0
-0.017095,0.13655,1,0.369,0.369,0.5,0
-0.017164,0.13557,1,0.37,0.37,0.5,0
-0.017233,0.13458,1,0.371,0.371,0.5,0
-0.017302,0.1336,1,0.372,0.372,0.5,0
-0.017371,0.13262,1,0.373,0.373,0.5,0
-0.01744,0.13164,1,0.374,0.374,0.5,0
-0.017509,0.13066,1,0.375,0.375,0.5,0
-0.017588,0.12968,1,0.376,0.376,0.5,0
-0.017657,0.1287,1,0.377,0.377,0.5,0
-0.017726,0.12772,1,0.378,0.378,0.5,0
-0.017796,0.12674,1,0.379,0.379,0.5,0
-0.017865,0.12576,1,0.38,0.38,0.5,0
-0.017935,0.12478,1,0.381,0.381,0.5,0
-0.018004,0.1238,1,0.382,0.382,0.5,0
-0.018084,0.12282,1,0.383,0.383,0.5,0
-0.018154,0.12184,1,0.384,0.384,0.5,0
-0.018223,0.12086,1,0.385,0.385,0.5,0
-0.018293,0.11988,1,0.386,0.386,0.5,0
-0.018363,0.11891,1,0.387,0.387,0.5,0
-0.018433,0.11793,1,0.388,0.388,0.5,0
-0.018504,0.11695,1,0.389,0.389,0.5,0
-0.018574,0.11597,1,0.39,0.39,0.5,0
-0.018654,0.11499,1,0.391,0.391,0.5,0
-0.018725,0.11401,1,0.392,0.392,0.5,0
-0.018795,0.11304,1,0.393,0.393,0.5,0
-0.018866,0.11206,1,0.394,0.394,0.5,0
-0.018936,0.11108,1,0.395,0.395,0.5,0
-0.019007,0.11011,1,0.396,0.396,0.5,0
-0.019078,0.10913,1,0.397,0.397,0.5,0
-0.019149,0.10815,1,0.398,0.398,0.5,0
-0.01923,0.10717,1,0.399,0.399,0.5,0
-0.019302,0.1062,1,0.4,0.4,0.5,0
-0.019373,0.10522,1,0.401,0.401,0.5,0
-0.019444,0.10424,1,0.402,0.402,0.5,0
-0.019516,0.10327,1,0.403,0.403,0.5,0
-0.019588,0.10229,1,0.404,0.404,0.5,0
-0.01966,0.10132,1,0.405,0.405,0.5,0
-0.019732,0.10034,1,0.406,0.406,0.5,0
-0.019813,0.099363,1,0.407,0.407,0.5,0
-0.019885,0.098387,1,0.408,0.408,0.5,0
-0.019958,0.097412,1,0.409,0.409,0.5,0
-0.02003,0.096437,1,0.41,0.41,0.5,0
-0.020103,0.095462,1,0.411,0.411,0.5,0
-0.020176,0.094487,1,0.412,0.412,0.5,0
-0.020249,0.093512,1,0.413,0.413,0.5,0
-0.020321,0.092537,1,0.414,0.414,0.5,0
-0.020405,0.09156,1,0.415,0.415,0.5,0
-0.020478,0.090586,1,0.416,0.416,0.5,0
-0.020551,0.089612,1,0.417,0.417,0.5,0
-0.020624,0.088638,1,0.418,0.418,0.5,0
-0.020698,0.087664,1,0.419,0.419,0.5,0
-0.020772,0.08669,1,0.42,0.42,0.5,0
-0.020846,0.085716,1,0.421,0.421,0.5,0
-0.020929,0.084738,1,0.422,0.422,0.5,0
-0.021004,0.083765,1,0.423,0.423,0.5,0
-0.021078,0.082792,1,0.424,0.424,0.5,0
-0.021153,0.081819,1,0.425,0.425,0.5,0
-0.021227,0.080846,1,0.426,0.426,0.5,0
-0.021303,0.079873,1,0.427,0.427,0.5,0
-0.021378,0.0789,1,0.428,0.428,0.5,0
-0.021453,0.077927,1,0.429,0.429,0.5,0
-0.021538,0.07695,1,0.43,0.43,0.5,0
-0.021613,0.075977,1,0.431,0.431,0.5,0
-0.021689,0.075004,1,0.432,0.432,0.5,0
-0.021764,0.074032,1,0.433,0.433,0.5,0
-0.02184,0.073059,1,0.434,0.434,0.5,0
-0.021917,0.072087,1,0.435,0.435,0.5,0
-0.021993,0.071115,1,0.436,0.436,0.5,0
-0.02207,0.070142,1,0.437,0.437,0.5,0
-0.022156,0.069165,1,0.438,0.438,0.5,0
-0.022233,0.068193,1,0.439,0.439,0.5,0
-0.02231,0.067221,1,0.44,0.44,0.5,0
-0.022387,0.06625,1,0.441,0.441,0.5,0
-0.022464,0.065278,1,0.442,0.442,0.5,0
-0.022542,0.064306,1,0.443,0.443,0.5,0
-0.02262,0.063334,1,0.444,0.444,0.5,0
-0.022698,0.062362,1,0.445,0.445,0.5,0
-0.022786,0.061385,1,0.446,0.446,0.5,0
-0.022864,0.060414,1,0.447,0.447,0.5,0
-0.022943,0.059443,1,0.448,0.448,0.5,0
-0.023021,0.058472,1,0.449,0.449,0.5,0
-0.0231,0.0575,1,0.45,0.45,0.5,0
-0.023179,0.056529,1,0.451,0.451,0.5,0
-0.023259,0.055558,1,0.452,0.452,0.5,0
-0.023338,0.054586,1,0.453,0.453,0.5,0
-0.023427,0.053609,1,0.454,0.454,0.5,0
-0.023507,0.052638,1,0.455,0.455,0.5,0
-0.023587,0.051667,1,0.456,0.456,0.5,0
-0.023667,0.050696,1,0.457,0.457,0.5,0
-0.023747,0.049725,1,0.458,0.458,0.5,0
-0.023828,0.048754,1,0.459,0.459,0.5,0
-0.023909,0.047784,1,0.46,0.46,0.5,0
-0.023999,0.046805,1,0.461,0.461,0.5,0
-0.024081,0.045835,1,0.462,0.462,0.5,0
-0.024162,0.044864,1,0.463,0.463,0.5,0
-0.024244,0.043894,1,0.464,0.464,0.5,0
-0.024326,0.042924,1,0.465,0.465,0.5,0
-0.024408,0.041953,1,0.466,0.466,0.5,0
-0.024491,0.040982,1,0.467,0.467,0.5,0
-0.024573,0.040012,1,0.468,0.468,0.5,0
-0.024665,0.03903,1,0.469,0.469,0.5,0
-0.024748,0.03806,1,0.47,0.47,0.5,0
-0.024831,0.03709,1,0.471,0.471,0.5,0
-0.024914,0.03612,1,0.472,0.472,0.5,0
-0.024998,0.03515,1,0.473,0.473,0.5,0
-0.025083,0.03418,1,0.474,0.474,0.5,0
-0.025167,0.03321,1,0.475,0.475,0.5,0
-0.025252,0.03224,1,0.476,0.476,0.5,0
-0.025343,0.031256,1,0.477,0.477,0.5,0
-0.025429,0.030287,1,0.478,0.478,0.5,0
-0.025514,0.029318,1,0.479,0.479,0.5,0
-0.025599,0.028349,1,0.48,0.48,0.5,0
-0.025685,0.027379,1,0.481,0.481,0.5,0
-0.025771,0.026409,1,0.482,0.482,0.5,0
-0.025857,0.025439,1,0.483,0.483,0.5,0
-0.025944,0.02447,1,0.484,0.484,0.5,0
-0.026037,0.023481,1,0.485,0.485,0.5,0
-0.026124,0.022512,1,0.486,0.486,0.5,0
-0.026211,0.021543,1,0.487,0.487,0.5,0
-0.026299,0.020574,1,0.488,0.488,0.5,0
-0.026386,0.019605,1,0.489,0.489,0.5,0
-0.026474,0.018636,1,0.49,0.49,0.5,0
-0.026562,0.017667,1,0.491,0.491,0.5,0
-0.02665,0.016697,1,0.492,0.492,0.5,0
-0.026745,0.015707,1,0.493,0.493,0.5,0
-0.026834,0.014738,1,0.494,0.494,0.5,0
-0.026924,0.013768,1,0.495,0.495,0.5,0
-0.027013,0.012799,1,0.496,0.496,0.5,0
-0.027103,0.01183,1,0.497,0.497,0.5,0
-0.027193,0.01086,1,0.498,0.498,0.5,0
-0.027283,0.0098905,1,0.499,0.499,0.5,0
-0.027373,0.008921,1,0.5,0.5,0.5,0
-0.02747,0.0079344,1,0.501,0.501,0.5,0
-0.027561,0.0069629,1,0.502,0.502,0.5,0
-0.027651,0.0059912,1,0.503,0.503,0.5,0
-0.027742,0.0050196,1,0.504,0.504,0.5,0
-0.027834,0.0040475,1,0.505,0.505,0.5,0
-0.027925,0.0030755,1,0.506,0.506,0.5,0
-0.028017,0.0021033,1,0.507,0.507,0.5,0
-0.028119,0.0011357,1,0.508,0.508,0.5,0
-0.028211,0.00016081,1,0.509,0.509,0.5,0
-0.028303,-0.00081411,1,0.51,0.51,0.5,0
-0.028395,-0.001789,1,0.511,0.511,0.5,0
-0.028487,-0.0027643,1,0.512,0.512,0.5,0
-0.028581,-0.0037405,1,0.513,0.513,0.5,0
-0.028674,-0.0047167,1,0.514,0.514,0.5,0
-0.028768,-0.0056929,1,0.515,0.515,0.5,0
-0.028874,-0.0066493,1,0.516,0.516,0.5,0
-0.028968,-0.0076263,1,0.517,0.517,0.5,0
-0.029062,-0.0086033,1,0.518,0.518,0.5,0
-0.029156,-0.0095802,1,0.519,0.519,0.5,0
-0.029251,-0.010557,1,0.52,0.52,0.5,0
-0.029345,-0.011535,1,0.521,0.521,0.5,0
-0.02944,-0.012512,1,0.522,0.522,0.5,0
-0.029535,-0.013489,1,0.523,0.523,0.5,0
-0.029644,-0.014447,1,0.524,0.524,0.5,0
-0.02974,-0.015424,1,0.525,0.525,0.5,0
-0.029837,-0.016402,1,0.526,0.526,0.5,0
-0.029933,-0.017379,1,0.527,0.527,0.5,0
-0.03003,-0.018356,1,0.528,0.528,0.5,0
-0.030127,-0.019334,1,0.529,0.529,0.5,0
-0.030224,-0.020311,1,0.53,0.53,0.5,0
-0.030322,-0.021289,1,0.531,0.531,0.5,0
-0.030432,-0.022253,1,0.532,0.532,0.5,0
-0.03053,-0.023231,1,0.533,0.533,0.5,0
-0.030628,-0.024208,1,0.534,0.534,0.5,0
-0.030727,-0.025186,1,0.535,0.535,0.5,0
-0.030826,-0.026164,1,0.536,0.536,0.5,0
-0.030925,-0.027142,1,0.537,0.537,0.5,0
-0.031025,-0.028121,1,0.538,0.538,0.5,0
-0.031124,-0.029099,1,0.539,0.539,0.5,0
-0.031235,-0.030068,1,0.54,0.54,0.5,0
-0.031336,-0.031046,1,0.541,0.541,0.5,0
-0.031437,-0.032024,1,0.542,0.542,0.5,0
-0.031537,-0.033002,1,0.543,0.543,0.5,0
-0.031639,-0.033982,1,0.544,0.544,0.5,0
-0.03174,-0.034961,1,0.545,0.545,0.5,0
-0.031842,-0.03594,1,0.546,0.546,0.5,0
-0.031954,-0.036911,1,0.547,0.547,0.5,0
-0.032056,-0.037891,1,0.548,0.548,0.5,0
-0.032159,-0.038871,1,0.549,0.549,0.5,0
-0.032262,-0.039851,1,0.55,0.55,0.5,0
-0.032365,-0.040831,1,0.551,0.551,0.5,0
-0.032468,-0.041811,1,0.552,0.552,0.5,0
-0.032572,-0.042792,1,0.553,0.553,0.5,0
-0.032676,-0.043772,1,0.554,0.554,0.5,0
-0.032791,-0.044747,1,0.555,0.555,0.5,0
-0.032895,-0.045728,1,0.556,0.556,0.5,0
-0.033,-0.046709,1,0.557,0.557,0.5,0
-0.033105,-0.04769,1,0.558,0.558,0.5,0
-0.03321,-0.048672,1,0.559,0.559,0.5,0
-0.033316,-0.049654,1,0.56,0.56,0.5,0
-0.033421,-0.050636,1,0.561,0.561,0.5,0
-0.033527,-0.051619,1,0.562,0.562,0.5,0
-0.033643,-0.052596,1,0.563,0.563,0.5,0
-0.03375,-0.053579,1,0.564,0.564,0.5,0
-0.033857,-0.054562,1,0.565,0.565,0.5,0
-0.033964,-0.055545,1,0.566,0.566,0.5,0
-0.034071,-0.056528,1,0.567,0.567,0.5,0
-0.034179,-0.057512,1,0.568,0.568,0.5,0
-0.034287,-0.058496,1,0.569,0.569,0.5,0
-0.034394,-0.05948,1,0.57,0.57,0.5,0
-0.034513,-0.06046,1,0.571,0.571,0.5,0
-0.034622,-0.061445,1,0.572,0.572,0.5,0
-0.03473,-0.06243,1,0.573,0.573,0.5,0
-0.034839,-0.063414,1,0.574,0.574,0.5,0
-0.034949,-0.0644,1,0.575,0.575,0.5,0
-0.035059,-0.065386,1,0.576,0.576,0.5,0
-0.035168,-0.066372,1,0.577,0.577,0.5,0
-0.035278,-0.067358,1,0.578,0.578,0.5,0
-0.035399,-0.068341,1,0.579,0.579,0.5,0
-0.03551,-0.069327,1,0.58,0.58,0.5,0
-0.035621,-0.070314,1,0.581,0.581,0.5,0
-0.035732,-0.071301,1,0.582,0.582,0.5,0
-0.035843,-0.072289,1,0.583,0.583,0.5,0
-0.035955,-0.073277,1,0.584,0.584,0.5,0
-0.036066,-0.074265,1,0.585,0.585,0.5,0
-0.036188,-0.075249,1,0.586,0.586,0.5,0
-0.036301,-0.076239,1,0.587,0.587,0.5,0
-0.036414,-0.077228,1,0.588,0.588,0.5,0
-0.036527,-0.078217,1,0.589,0.589,0.5,0
-0.03664,-0.079207,1,0.59,0.59,0.5,0
-0.036753,-0.080197,1,0.591,0.591,0.5,0
-0.036867,-0.081188,1,0.592,0.592,0.5,0
-0.036981,-0.082178,1,0.593,0.593,0.5,0
-0.037104,-0.083166,1,0.594,0.594,0.5,0
-0.037218,-0.084157,1,0.595,0.595,0.5,0
-0.037333,-0.085149,1,0.596,0.596,0.5,0
-0.037448,-0.086141,1,0.597,0.597,0.5,0
-0.037563,-0.087133,1,0.598,0.598,0.5,0
-0.037679,-0.088126,1,0.599,0.599,0.5,0
-0.037794,-0.089119,1,0.6,0.6,0.5,0
-0.03791,-0.090112,1,0.601,0.601,0.5,0
-0.038035,-0.091103,1,0.602,0.602,0.5,0
-0.038151,-0.092098,1,0.603,0.603,0.5,0
-0.038268,-0.093092,1,0.604,0.604,0.5,0
-0.038384,-0.094086,1,0.605,0.605,0.5,0
-0.038501,-0.095081,1,0.606,0.606,0.5,0
-0.038619,-0.096076,1,0.607,0.607,0.5,0
-0.038736,-0.097072,1,0.608,0.608,0.5,0
-0.038854,-0.098068,1,0.609,0.609,0.5,0
-0.038981,-0.099062,1,0.61,0.61,0.5,0
-0.039099,-0.10006,1,0.611,0.611,0.5,0
-0.039217,-0.10106,1,0.612,0.612,0.5,0
-0.039336,-0.10205,1,0.613,0.613,0.5,0
-0.039455,-0.10305,1,0.614,0.614,0.5,0
-0.039574,-0.10405,1,0.615,0.615,0.5,0
-0.039693,-0.10505,1,0.616,0.616,0.5,0
-0.039812,-0.10605,1,0.617,0.617,0.5,0
-0.03994,-0.10705,1,0.618,0.618,0.5,0
-0.04006,-0.10805,1,0.619,0.619,0.5,0
-0.04018,-0.10905,1,0.62,0.62,0.5,0
-0.0403,-0.11005,1,0.621,0.621,0.5,0
-0.04042,-0.11105,1,0.622,0.622,0.5,0
-0.040541,-0.11205,1,0.623,0.623,0.5,0
-0.040662,-0.11305,1,0.624,0.624,0.5,0
-0.040783,-0.11406,1,0.625,0.625,0.5,0
-0.040913,-0.11506,1,0.626,0.626,0.5,0
-0.041034,-0.11606,1,0.627,0.627,0.5,0
-0.041156,-0.11706,1,0.628,0.628,0.5,0
-0.041277,-0.11807,1,0.629,0.629,0.5,0
-0.0414,-0.11907,1,0.63,0.63,0.5,0
-0.041522,-0.12008,1,0.631,0.631,0.5,0
-0.041644,-0.12108,1,0.632,0.632,0.5,0
-0.041775,-0.12209,1,0.633,0.633,0.5,0
-0.041898,-0.12309,1,0.634,0.634,0.5,0
-0.042021,-0.1241,1,0.635,0.635,0.5,0
-0.042144,-0.12511,1,0.636,0.636,0.5,0
-0.042267,-0.12612,1,0.637,0.637,0.5,0
-0.04239,-0.12712,1,0.638,0.638,0.5,0
-0.042513,-0.12813,1,0.639,0.639,0.5,0
-0.042637,-0.12914,1,0.64,0.64,0.5,0
-0.04277,-0.13015,1,0.641,0.641,0.5,0
-0.042894,-0.13116,1,0.642,0.642,0.5,0
-0.043018,-0.13217,1,0.643,0.643,0.5,0
-0.043142,-0.13318,1,0.644,0.644,0.5,0
-0.043266,-0.13419,1,0.645,0.645,0.5,0
-0.043391,-0.13521,1,0.646,0.646,0.5,0
-0.043516,-0.13622,1,0.647,0.647,0.5,0
-0.04364,-0.13723,1,0.648,0.648,0.5,0
-0.043774,-0.13824,1,0.649,0.649,0.5,0
-0.043899,-0.13926,1,0.65,0.65,0.5,0
-0.044024,-0.14027,1,0.651,0.651,0.5,0
-0.04415,-0.14129,1,0.652,0.652,0.5,0
-0.044275,-0.1423,1,0.653,0.653,0.5,0
-0.044401,-0.14332,1,0.654,0.654,0.5,0
-0.044527,-0.14434,1,0.655,0.655,0.5,0
-0.044653,-0.14535,1,0.656,0.656,0.5,0
-0.044787,-0.14637,1,0.657,0.657,0.5,0
-0.044913,-0.14739,1,0.658,0.658,0.5,0
-0.04504,-0.14841,1,0.659,0.659,0.5,0
-0.045166,-0.14943,1,0.66,0.66,0.5,0
-0.045293,-0.15045,1,0.661,0.661,0.5,0
-0.04542,-0.15147,1,0.662,0.662,0.5,0
-0.045546,-0.15249,1,0.663,0.663,0.5,0
-0.045673,-0.15351,1,0.664,0.664,0.5,0
-0.045807,-0.15453,1,0.665,0.665,0.5,0
-0.045935,-0.15555,1,0.666,0.666,0.5,0
-0.046062,-0.15658,1,0.667,0.667,0.5,0
-0.046189,-0.1576,1,0.668,0.668,0.5,0
-0.046316,-0.15863,1,0.669,0.669,0.5,0
-0.046444,-0.15965,1,0.67,0.67,0.5,0
-0.046571,-0.16068,1,0.671,0.671,0.5,0
-0.046706,-0.1617,1,0.672,0.672,0.5,0
-0.046834,-0.16273,1,0.673,0.673,0.5,0
-0.046962,-0.16375,1,0.674,0.674,0.5,0
-0.04709,-0.16478,1,0.675,0.675,0.5,0
-0.047218,-0.16581,1,0.676,0.676,0.5,0
-0.047346,-0.16684,1,0.677,0.677,0.5,0
-0.047473,-0.16787,1,0.678,0.678,0.5,0
-0.047601,-0.1689,1,0.679,0.679,0.5,0
-0.047737,-0.16993,1,0.68,0.68,0.5,0
-0.047865,-0.17096,1,0.681,0.681,0.5,0
-0.047993,-0.17199,1,0.682,0.682,0.5,0
-0.048121,-0.17303,1,0.683,0.683,0.5,0
-0.048249,-0.17406,1,0.684,0.684,0.5,0
-0.048377,-0.17509,1,0.685,0.685,0.5,0
-0.048506,-0.17613,1,0.686,0.686,0.5,0
-0.048634,-0.17716,1,0.687,0.687,0.5,0
-0.048769,-0.1782,1,0.688,0.688,0.5,0
-0.048898,-0.17923,1,0.689,0.689,0.5,0
-0.049026,-0.18027,1,0.69,0.69,0.5,0
-0.049155,-0.18131,1,0.691,0.691,0.5,0
-0.049283,-0.18235,1,0.692,0.692,0.5,0
-0.049411,-0.18339,1,0.693,0.693,0.5,0
-0.04954,-0.18443,1,0.694,0.694,0.5,0
-0.049668,-0.18547,1,0.695,0.695,0.5,0
-0.049803,-0.18651,1,0.696,0.696,0.5,0
-0.049931,-0.18755,1,0.697,0.697,0.5,0
-0.05006,-0.18859,1,0.698,0.698,0.5,0
-0.050188,-0.18963,1,0.699,0.699,0.5,0
-0.050316,-0.19068,1,0.7,0.7,0.5,0
-0.050444,-0.19172,1,0.701,0.701,0.5,0
-0.050573,-0.19277,1,0.702,0.702,0.5,0
-0.050701,-0.19381,1,0.703,0.703,0.5,0
-0.050835,-0.19486,1,0.704,0.704,0.5,0
-0.050963,-0.19591,1,0.705,0.705,0.5,0
-0.051091,-0.19695,1,0.706,0.706,0.5,0
-0.051219,-0.198,1,0.707,0.707,0.5,0
-0.051347,-0.19905,1,0.708,0.708,0.5,0
-0.051474,-0.2001,1,0.709,0.709,0.5,0
-0.051602,-0.20115,1,0.71,0.71,0.5,0
-0.051737,-0.2022,1,0.711,0.711,0.5,0
-0.051864,-0.20325,1,0.712,0.712,0.5,0
-0.051991,-0.20431,1,0.713,0.713,0.5,0
-0.052119,-0.20536,1,0.714,0.714,0.5,0
-0.052246,-0.20641,1,0.715,0.715,0.5,0
-0.052373,-0.20747,1,0.716,0.716,0.5,0
-0.0525,-0.20853,1,0.717,0.717,0.5,0
-0.052627,-0.20958,1,0.718,0.718,0.5,0
-0.05276,-0.21064,1,0.719,0.719,0.5,0
-0.052886,-0.2117,1,0.72,0.72,0.5,0
-0.053013,-0.21275,1,0.721,0.721,0.5,0
-0.05314,-0.21381,1,0.722,0.722,0.5,0
-0.053266,-0.21487,1,0.723,0.723,0.5,0
-0.053392,-0.21593,1,0.724,0.724,0.5,0
-0.053518,-0.217,1,0.725,0.725,0.5,0
-0.053643,-0.21806,1,0.726,0.726,0.5,0
-0.053776,-0.21912,1,0.727,0.727,0.5,0
-0.053901,-0.22019,1,0.728,0.728,0.5,0
-0.054026,-0.22125,1,0.729,0.729,0.5,0
-0.054151,-0.22231,1,0.73,0.73,0.5,0
-0.054276,-0.22338,1,0.731,0.731,0.5,0
-0.0544,-0.22445,1,0.732,0.732,0.5,0
-0.054525,-0.22552,1,0.733,0.733,0.5,0
-0.054649,-0.22658,1,0.734,0.734,0.5,0
-0.054779,-0.22765,1,0.735,0.735,0.5,0
-0.054903,-0.22872,1,0.736,0.736,0.5,0
-0.055027,-0.22979,1,0.737,0.737,0.5,0
-0.055151,-0.23087,1,0.738,0.738,0.5,0
-0.055274,-0.23194,1,0.739,0.739,0.5,0
-0.055397,-0.23301,1,0.74,0.74,0.5,0
-0.05552,-0.23409,1,0.741,0.741,0.5,0
-0.055643,-0.23516,1,0.742,0.742,0.5,0
-0.05577,-0.23623,1,0.743,0.743,0.5,0
-0.055892,-0.23731,1,0.744,0.744,0.5,0
-0.056014,-0.23839,1,0.745,0.745,0.5,0
-0.056137,-0.23947,1,0.746,0.746,0.5,0
-0.056257,-0.24055,1,0.747,0.747,0.5,0
-0.056378,-0.24163,1,0.748,0.748,0.5,0
-0.056498,-0.24271,1,0.749,0.749,0.5,0
-0.056619,-0.24379,1,0.75,0.75,0.5,0
-0.056745,-0.24487,1,0.751,0.751,0.5,0
-0.056864,-0.24595,1,0.752,0.752,0.5,0
-0.056984,-0.24704,1,0.753,0.753,0.5,0
-0.057103,-0.24812,1,0.754,0.754,0.5,0
-0.057221,-0.24921,1,0.755,0.755,0.5,0
-0.05734,-0.2503,1,0.756,0.756,0.5,0
-0.057458,-0.25138,1,0.757,0.757,0.5,0
-0.057581,-0.25247,1,0.758,0.758,0.5,0
-0.057698,-0.25356,1,0.759,0.759,0.5,0
-0.057815,-0.25465,1,0.76,0.76,0.5,0
-0.057932,-0.25574,1,0.761,0.761,0.5,0
-0.058048,-0.25683,1,0.762,0.762,0.5,0
-0.058164,-0.25793,1,0.763,0.763,0.5,0
-0.058279,-0.25902,1,0.764,0.764,0.5,0
-0.058394,-0.26011,1,0.765,0.765,0.5,0
-0.058515,-0.26121,1,0.766,0.766,0.5,0
-0.058628,-0.26231,1,0.767,0.767,0.5,0
-0.058742,-0.2634,1,0.768,0.768,0.5,0
-0.058856,-0.2645,1,0.769,0.769,0.5,0
-0.058969,-0.2656,1,0.77,0.77,0.5,0
-0.059081,-0.2667,1,0.771,0.771,0.5,0
-0.059193,-0.2678,1,0.772,0.772,0.5,0
-0.059305,-0.2689,1,0.773,0.773,0.5,0
-0.059421,-0.27,1,0.774,0.774,0.5,0
-0.059531,-0.27111,1,0.775,0.775,0.5,0
-0.059642,-0.27221,1,0.776,0.776,0.5,0
-0.059752,-0.27332,1,0.777,0.777,0.5,0
-0.059861,-0.27442,1,0.778,0.778,0.5,0
-0.059969,-0.27553,1,0.779,0.779,0.5,0
-0.060077,-0.27664,1,0.78,0.78,0.5,0
-0.060185,-0.27775,1,0.781,0.781,0.5,0
-0.060298,-0.27886,1,0.782,0.782,0.5,0
-0.060404,-0.27997,1,0.783,0.783,0.5,0
-0.06051,-0.28108,1,0.784,0.784,0.5,0
-0.060616,-0.28219,1,0.785,0.785,0.5,0
-0.060721,-0.28331,1,0.786,0.786,0.5,0
-0.060824,-0.28442,1,0.787,0.787,0.5,0
-0.060928,-0.28554,1,0.788,0.788,0.5,0
-0.061032,-0.28665,1,0.789,0.789,0.5,0
-0.061139,-0.28777,1,0.79,0.79,0.5,0
-0.061241,-0.28889,1,0.791,0.791,0.5,0
-0.061343,-0.29001,1,0.792,0.792,0.5,0
-0.061444,-0.29113,1,0.793,0.793,0.5,0
-0.061543,-0.29225,1,0.794,0.794,0.5,0
-0.061642,-0.29337,1,0.795,0.795,0.5,0
-0.061741,-0.2945,1,0.796,0.796,0.5,0
-0.061845,-0.29562,1,0.797,0.797,0.5,0
-0.061942,-0.29674,1,0.798,0.798,0.5,0
-0.062038,-0.29787,1,0.799,0.799,0.5,0
-0.062135,-0.299,1,0.8,0.8,0.5,0
-0.062231,-0.30013,1,0.801,0.801,0.5,0
-0.062324,-0.30126,1,0.802,0.802,0.5,0
-0.062418,-0.30239,1,0.803,0.803,0.5,0
-0.062512,-0.30352,1,0.804,0.804,0.5,0
-0.062609,-0.30465,1,0.805,0.805,0.5,0
-0.0627,-0.30578,1,0.806,0.806,0.5,0
-0.062791,-0.30692,1,0.807,0.807,0.5,0
-0.062882,-0.30805,1,0.808,0.808,0.5,0
-0.062972,-0.30919,1,0.809,0.809,0.5,0
-0.063059,-0.31032,1,0.81,0.81,0.5,0
-0.063147,-0.31146,1,0.811,0.811,0.5,0
-0.063234,-0.3126,1,0.812,0.812,0.5,0
-0.063326,-0.31374,1,0.813,0.813,0.5,0
-0.063411,-0.31488,1,0.814,0.814,0.5,0
-0.063495,-0.31602,1,0.815,0.815,0.5,0
-0.06358,-0.31717,1,0.816,0.816,0.5,0
-0.063662,-0.31831,1,0.817,0.817,0.5,0
-0.063743,-0.31946,1,0.818,0.818,0.5,0
-0.063825,-0.3206,1,0.819,0.819,0.5,0
-0.063906,-0.32175,1,0.82,0.82,0.5,0
-0.063989,-0.3229,1,0.821,0.821,0.5,0
-0.064067,-0.32405,1,0.822,0.822,0.5,0
-0.064144,-0.3252,1,0.823,0.823,0.5,0
-0.064222,-0.32635,1,0.824,0.824,0.5,0
-0.064297,-0.3275,1,0.825,0.825,0.5,0
-0.06437,-0.32865,1,0.826,0.826,0.5,0
-0.064444,-0.32981,1,0.827,0.827,0.5,0
-0.064518,-0.33096,1,0.828,0.828,0.5,0
-0.064593,-0.33212,1,0.829,0.829,0.5,0
-0.064663,-0.33327,1,0.83,0.83,0.5,0
-0.064733,-0.33443,1,0.831,0.831,0.5,0
-0.064803,-0.33559,1,0.832,0.832,0.5,0
-0.064869,-0.33675,1,0.833,0.833,0.5,0
-0.064935,-0.33791,1,0.834,0.834,0.5,0
-0.065,-0.33907,1,0.835,0.835,0.5,0
-0.065072,-0.34023,1,0.836,0.836,0.5,0
-0.065133,-0.3414,1,0.837,0.837,0.5,0
-0.065194,-0.34257,1,0.838,0.838,0.5,0
-0.065255,-0.34373,1,0.839,0.839,0.5,0
-0.065316,-0.3449,1,0.84,0.84,0.5,0
-0.065373,-0.34607,1,0.841,0.841,0.5,0
-0.06543,-0.34724,1,0.842,0.842,0.5,0
-0.065487,-0.34841,1,0.843,0.843,0.5,0
-0.065549,-0.34958,1,0.844,0.844,0.5,0
-0.065601,-0.35075,1,0.845,0.845,0.5,0
-0.065654,-0.35193,1,0.846,0.846,0.5,0
-0.065706,-0.3531,1,0.847,0.847,0.5,0
-0.065756,-0.35428,1,0.848,0.848,0.5,0
-0.065804,-0.35545,1,0.849,0.849,0.5,0
-0.065852,-0.35663,1,0.85,0.85,0.5,0
-0.065899,-0.35781,1,0.851,0.851,0.5,0
-0.065951,-0.35899,1,0.852,0.852,0.5,0
-0.065993,-0.36018,1,0.853,0.853,0.5,0
-0.066036,-0.36136,1,0.854,0.854,0.5,0
-0.066078,-0.36254,1,0.855,0.855,0.5,0
-0.066118,-0.36373,1,0.856,0.856,0.5,0
-0.066156,-0.36492,1,0.857,0.857,0.5,0
-0.066193,-0.36611,1,0.858,0.858,0.5,0
-0.066231,-0.3673,1,0.859,0.859,0.5,0
-0.066272,-0.36849,1,0.86,0.86,0.5,0
-0.066304,-0.36969,1,0.861,0.861,0.5,0
-0.066337,-0.37088,1,0.862,0.862,0.5,0
-0.066369,-0.37208,1,0.863,0.863,0.5,0
-0.066397,-0.37328,1,0.864,0.864,0.5,0
-0.066424,-0.37448,1,0.865,0.865,0.5,0
-0.066451,-0.37568,1,0.866,0.866,0.5,0
-0.066478,-0.37688,1,0.867,0.867,0.5,0
-0.066507,-0.37809,1,0.868,0.868,0.5,0
-0.066529,-0.3793,1,0.869,0.869,0.5,0
-0.06655,-0.38051,1,0.87,0.87,0.5,0
-0.066572,-0.38172,1,0.871,0.871,0.5,0
-0.066588,-0.38293,1,0.872,0.872,0.5,0
-0.066604,-0.38415,1,0.873,0.873,0.5,0
-0.066619,-0.38536,1,0.874,0.874,0.5,0
-0.066635,-0.38658,1,0.875,0.875,0.5,0
-0.066651,-0.3878,1,0.876,0.876,0.5,0
-0.066661,-0.38902,1,0.877,0.877,0.5,0
-0.06667,-0.39025,1,0.878,0.878,0.5,0
-0.066679,-0.39147,1,0.879,0.879,0.5,0
-0.066682,-0.3927,1,0.88,0.88,0.5,0
-0.066685,-0.39393,1,0.881,0.881,0.5,0
-0.066688,-0.39516,1,0.882,0.882,0.5,0
-0.066696,-0.39639,1,0.883,0.883,0.5,0
-0.066692,-0.39762,1,0.884,0.884,0.5,0
-0.066687,-0.39885,1,0.885,0.885,0.5,0
-0.066683,-0.40009,1,0.886,0.886,0.5,0
-0.066676,-0.40132,1,0.887,0.887,0.5,0
-0.066664,-0.40256,1,0.888,0.888,0.5,0
-0.066651,-0.40379,1,0.889,0.889,0.5,0
-0.066639,-0.40503,1,0.89,0.89,0.5,0
-0.066631,-0.40626,1,0.891,0.891,0.5,0
-0.066609,-0.40749,1,0.892,0.892,0.5,0
-0.066587,-0.40873,1,0.893,0.893,0.5,0
-0.066565,-0.40996,1,0.894,0.894,0.5,0
-0.066538,-0.41119,1,0.895,0.895,0.5,0
-0.066506,-0.41241,1,0.896,0.896,0.5,0
-0.066473,-0.41364,1,0.897,0.897,0.5,0
-0.066441,-0.41486,1,0.898,0.898,0.5,0
-0.06641,-0.41607,1,0.899,0.899,0.5,0
-0.066364,-0.41728,1,0.9,0.9,0.5,0
-0.066319,-0.41848,1,0.901,0.901,0.5,0
-0.066274,-0.41969,1,0.902,0.902,0.5,0
-0.066219,-0.42088,1,0.903,0.903,0.5,0
-0.06616,-0.42205,1,0.904,0.904,0.5,0
-0.066101,-0.42323,1,0.905,0.905,0.5,0
-0.066042,-0.42441,1,0.906,0.906,0.5,0
-0.06598,-0.42556,1,0.907,0.907,0.5,0
-0.065903,-0.4267,1,0.908,0.908,0.5,0
-0.065826,-0.42783,1,0.909,0.909,0.5,0
-0.06575,-0.42897,1,0.91,0.91,0.5,0
-0.065658,-0.43006,1,0.911,0.911,0.5,0
-0.065563,-0.43115,1,0.912,0.912,0.5,0
-0.065469,-0.43224,1,0.913,0.913,0.5,0
-0.065374,-0.43332,1,0.914,0.914,0.5,0
-0.065277,-0.43437,1,0.915,0.915,0.5,0
-0.065162,-0.43539,1,0.916,0.916,0.5,0
-0.065046,-0.43641,1,0.917,0.917,0.5,0
-0.06493,-0.43742,1,0.918,0.918,0.5,0
-0.064795,-0.43839,1,0.919,0.919,0.5,0
-0.064661,-0.43935,1,0.92,0.92,0.5,0
-0.064527,-0.44032,1,0.921,0.921,0.5,0
-0.064421,-0.44134,1,0.922,0.922,0.5,0
-0.064271,-0.44225,1,0.923,0.923,0.5,0
-0.064121,-0.44316,1,0.924,0.924,0.5,0
-0.06397,-0.44407,1,0.925,0.925,0.5,0
-0.063818,-0.44499,1,0.926,0.926,0.5,0
-0.06366,-0.44592,1,0.927,0.927,0.5,0
-0.063502,-0.44684,1,0.928,0.928,0.5,0
-0.063344,-0.44777,1,0.929,0.929,0.5,0
-0.063235,-0.44882,1,0.93,0.93,0.5,0
-0.063089,-0.44984,1,0.931,0.931,0.5,0
-0.062944,-0.45087,1,0.932,0.932,0.5,0
-0.062798,-0.45189,1,0.933,0.933,0.5,0
-0.062665,-0.45302,1,0.934,0.934,0.5,0
-0.062549,-0.45431,1,0.935,0.935,0.5,0
-0.062432,-0.4556,1,0.936,0.936,0.5,0
-0.062316,-0.45689,1,0.937,0.937,0.5,0
-0.062279,-0.45846,1,0.938,0.938,0.5,0
-0.062238,-0.46025,1,0.939,0.939,0.5,0
-0.062197,-0.46204,1,0.94,0.94,0.5,0
-0.062157,-0.46384,1,0.941,0.941,0.5,0
-0.062171,-0.46607,1,0.942,0.942,0.5,0
-0.062224,-0.46859,1,0.943,0.943,0.5,0
-0.062277,-0.47112,1,0.944,0.944,0.5,0
-0.06233,-0.47365,1,0.945,0.945,0.5,0
-0.062464,-0.47664,1,0.946,0.946,0.5,0
-0.062652,-0.48023,1,0.947,0.947,0.5,0
-0.06284,-0.48383,1,0.948,0.948,0.5,0
-0.063028,-0.48742,1,0.949,0.949,0.5,0
-0.06331,-0.49181,1,0.95,0.95,0.5,0
-0.063619,-0.49641,1,0.951,0.951,0.5,0
-0.063928,-0.50102,1,0.952,0.952,0.5,0
-0.064237,-0.50562,1,0.953,0.953,0.5,0
-0.064481,-0.51042,1,0.954,0.954,0.5,0
-0.06485,-0.51597,1,0.955,0.955,0.5,0
-0.065219,-0.52153,1,0.956,0.956,0.5,0
-0.065589,-0.52708,1,0.957,0.957,0.5,0
-0.065922,-0.53262,1,0.958,0.958,0.5,0
-0.066255,-0.53816,1,0.959,0.959,0.5,0
-0.066588,-0.54371,1,0.96,0.96,0.5,0
-0.066715,-0.54875,1,0.961,0.961,0.5,0
-0.066761,-0.55308,1,0.962,0.962,0.5,0
-0.066807,-0.55741,1,0.963,0.963,0.5,0
-0.066853,-0.56174,1,0.964,0.964,0.5,0
-0.066832,-0.56558,1,0.965,0.965,0.5,0
-0.066448,-0.56678,1,0.966,0.966,0.5,0
-0.066063,-0.56798,1,0.967,0.967,0.5,0
-0.065679,-0.56918,1,0.968,0.968,0.5,0
-0.065088,-0.56979,1,0.969,0.969,0.5,0
-0.063954,-0.56599,1,0.97,0.97,0.5,0
-0.06282,-0.56219,1,0.971,0.971,0.5,0
-0.061686,-0.55839,1,0.972,0.972,0.5,0
-0.060295,-0.55231,1,0.973,0.973,0.5,0
-0.058414,-0.54189,1,0.974,0.974,0.5,0
-0.056533,-0.53146,1,0.975,0.975,0.5,0
-0.054652,-0.52104,1,0.976,0.976,0.5,0
-0.052731,-0.50901,1,0.977,0.977,0.5,0
-0.050113,-0.49156,1,0.978,0.978,0.5,0
-0.047494,-0.4741,1,0.979,0.979,0.5,0
-0.044876,-0.45665,1,0.98,0.98,0.5,0
-0.041985,-0.43616,1,0.981,0.981,0.5,0
-0.038852,-0.413,1,0.982,0.982,0.5,0
-0.035719,-0.38983,1,0.983,0.983,0.5,0
-0.032587,-0.36667,1,0.984,0.984,0.5,0
-0.029554,-0.34067,1,0.985,0.985,0.5,0
-0.026551,-0.31276,1,0.986,0.986,0.5,0
-0.023548,-0.28484,1,0.987,0.987,0.5,0
-0.020545,-0.25693,1,0.988,0.988,0.5,0
-0.017787,-0.2306,1,0.989,0.989,0.5,0
-0.015124,-0.20489,1,0.99,0.99,0.5,0
-0.012461,-0.17918,1,0.991,0.991,0.5,0
-0.0097986,-0.15347,1,0.992,0.992,0.5,0
-0.0076133,-0.12977,1,0.993,0.993,0.5,0
-0.0058106,-0.1075,1,0.994,0.994,0.5,0
-0.004008,-0.085235,1,0.995,0.995,0.5,0
-0.0022054,-0.062968,1,0.996,0.996,0.5,0
-0.0015605,-0.046785,1,0.997,0.997,0.5,0
-0.0010357,-0.031232,1,0.998,0.998,0.5,0
-0.00051083,-0.015681,1,0.999,0.999,0.5,0
1.4e-05,-0.000129,1,1,1,0.5,0


==> re10000-2d-p7-strong-bc-ux-vertical-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,1,0,0.5,0,0
-0.023558,9.4086e-05,1,0.001,0.5,0.001,0
-0.047117,0.00018817,1,0.002,0.5,0.002,0
-0.069408,0.00031252,1,0.003,0.5,0.003,0
-0.089766,0.00048303,1,0.004,0.5,0.004,0
-0.11012,0.00065353,1,0.005,0.5,0.005,0
-0.12798,0.00077964,1,0.006,0.5,0.006,0
-0.14518,0.00089408,1,0.007,0.5,0.007,0
-0.16185,0.00098447,1,0.008,0.5,0.008,0
-0.17622,0.00097104,1,0.009,0.5,0.009,0
-0.19059,0.0009576,1,0.01,0.5,0.01,0
-0.20367,0.00086222,1,0.011,0.5,0.011,0
-0.21583,0.00070823,1,0.012,0.5,0.012,0
-0.22799,0.00055423,1,0.013,0.5,0.013,0
-0.23865,0.00029008,1,0.014,0.5,0.014,0
-0.24929,2.3571e-05,1,0.015,0.5,0.015,0
-0.25956,-0.00026901,1,0.016,0.5,0.016,0
-0.26925,-0.00060503,1,0.017,0.5,0.017,0
-0.27893,-0.00094105,1,0.018,0.5,0.018,0
-0.28816,-0.0012999,1,0.019,0.5,0.019,0
-0.29726,-0.0016655,1,0.02,0.5,0.02,0
-0.30628,-0.0020314,1,0.021,0.5,0.021,0
-0.31494,-0.0023992,1,0.022,0.5,0.022,0
-0.3236,-0.0027669,1,0.023,0.5,0.023,0
-0.33202,-0.0031272,1,0.024,0.5,0.024,0
-0.34026,-0.0034817,1,0.025,0.5,0.025,0
-0.34849,-0.0038361,1,0.026,0.5,0.026,0
-0.35624,-0.0041707,1,0.027,0.5,0.027,0
-0.36397,-0.0045044,1,0.028,0.5,0.028,0
-0.37148,-0.0048296,1,0.029,0.5,0.029,0
-0.3786,-0.0051391,1,0.03,0.5,0.03,0
-0.38572,-0.0054486,1,0.031,0.5,0.031,0
-0.3923,-0.0057388,1,0.032,0.5,0.032,0
-0.39871,-0.0060226,1,0.033,0.5,0.033,0
-0.405,-0.0063027,1,0.034,0.5,0.034,0
-0.4106,-0.0065607,1,0.035,0.5,0.035,0
-0.41621,-0.0068188,1,0.036,0.5,0.036,0
-0.42135,-0.0070631,1,0.037,0.5,0.037,0
-0.42609,-0.0072959,1,0.038,0.5,0.038,0
-0.43084,-0.0075286,1,0.039,0.5,0.039,0
-0.43474,-0.0077385,1,0.04,0.5,0.04,0
-0.43859,-0.007947,1,0.041,0.5,0.041,0
-0.44213,-0.0081479,1,0.042,0.5,0.042,0
-0.44508,-0.0083338,1,0.043,0.5,0.043,0
-0.44803,-0.0085196,1,0.044,0.5,0.044,0
-0.45034,-0.0086907,1,0.045,0.5,0.045,0
-0.45241,-0.0088562,1,0.046,0.5,0.046,0
-0.45439,-0.0090194,1,0.047,0.5,0.047,0
-0.45564,-0.0091669,1,0.048,0.5,0.048,0
-0.4569,-0.0093144,1,0.049,0.5,0.049,0
-0.45778,-0.009454,1,0.05,0.5,0.05,0
-0.45829,-0.0095865,1,0.051,0.5,0.051,0
-0.45881,-0.009719,1,0.052,0.5,0.052,0
-0.45874,-0.0098395,1,0.053,0.5,0.053,0
-0.45862,-0.0099589,1,0.054,0.5,0.054,0
-0.45833,-0.010075,1,0.055,0.5,0.055,0
-0.45767,-0.010185,1,0.056,0.5,0.056,0
-0.45701,-0.010295,1,0.057,0.5,0.057,0
-0.45605,-0.010399,1,0.058,0.5,0.058,0
-0.45496,-0.0105,1,0.059,0.5,0.059,0
-0.45384,-0.010601,1,0.06,0.5,0.06,0
-0.45244,-0.010697,1,0.061,0.5,0.061,0
-0.45103,-0.010793,1,0.062,0.5,0.062,0
-0.44952,-0.010887,1,0.063,0.5,0.063,0
-0.4479,-0.010978,1,0.064,0.5,0.064,0
-0.44627,-0.011069,1,0.065,0.5,0.065,0
-0.44453,-0.011158,1,0.066,0.5,0.066,0
-0.44278,-0.011247,1,0.067,0.5,0.067,0
-0.44101,-0.011335,1,0.068,0.5,0.068,0
-0.4392,-0.011421,1,0.069,0.5,0.069,0
-0.43739,-0.011507,1,0.07,0.5,0.07,0
-0.43559,-0.011592,1,0.071,0.5,0.071,0
-0.43378,-0.011676,1,0.072,0.5,0.072,0
-0.43198,-0.01176,1,0.073,0.5,0.073,0
-0.43022,-0.011842,1,0.074,0.5,0.074,0
-0.42846,-0.011925,1,0.075,0.5,0.075,0
-0.42674,-0.012007,1,0.076,0.5,0.076,0
-0.42507,-0.012088,1,0.077,0.5,0.077,0
-0.42339,-0.012169,1,0.078,0.5,0.078,0
-0.42179,-0.012248,1,0.079,0.5,0.079,0
-0.42021,-0.012327,1,0.08,0.5,0.08,0
-0.41866,-0.012405,1,0.081,0.5,0.081,0
-0.41718,-0.012482,1,0.082,0.5,0.082,0
-0.41571,-0.012559,1,0.083,0.5,0.083,0
-0.4143,-0.012634,1,0.084,0.5,0.084,0
-0.41293,-0.012709,1,0.085,0.5,0.085,0
-0.41157,-0.012782,1,0.086,0.5,0.086,0
-0.41029,-0.012854,1,0.087,0.5,0.087,0
-0.40902,-0.012926,1,0.088,0.5,0.088,0
-0.40779,-0.012996,1,0.089,0.5,0.089,0
-0.40661,-0.013064,1,0.09,0.5,0.09,0
-0.40542,-0.013132,1,0.091,0.5,0.091,0
-0.40431,-0.013197,1,0.092,0.5,0.092,0
-0.4032,-0.013262,1,0.093,0.5,0.093,0
-0.40211,-0.013326,1,0.094,0.5,0.094,0
-0.40107,-0.013387,1,0.095,0.5,0.095,0
-0.40002,-0.013448,1,0.096,0.5,0.096,0
-0.39902,-0.013507,1,0.097,0.5,0.097,0
-0.39802,-0.013564,1,0.098,0.5,0.098,0
-0.39704,-0.013621,1,0.099,0.5,0.099,0
-0.39608,-0.013675,1,0.1,0.5,0.1,0
-0.39513,-0.013728,1,0.101,0.5,0.101,0
-0.39419,-0.013779,1,0.102,0.5,0.102,0
-0.39327,-0.013828,1,0.103,0.5,0.103,0
-0.39234,-0.013877,1,0.104,0.5,0.104,0
-0.39144,-0.013922,1,0.105,0.5,0.105,0
-0.39053,-0.013967,1,0.106,0.5,0.106,0
-0.38963,-0.014011,1,0.107,0.5,0.107,0
-0.38874,-0.014052,1,0.108,0.5,0.108,0
-0.38784,-0.014093,1,0.109,0.5,0.109,0
-0.38695,-0.014131,1,0.11,0.5,0.11,0
-0.38607,-0.014168,1,0.111,0.5,0.111,0
-0.38518,-0.014205,1,0.112,0.5,0.112,0
-0.38429,-0.014238,1,0.113,0.5,0.113,0
-0.38341,-0.014271,1,0.114,0.5,0.114,0
-0.38252,-0.014302,1,0.115,0.5,0.115,0
-0.38164,-0.014331,1,0.116,0.5,0.116,0
-0.38075,-0.014361,1,0.117,0.5,0.117,0
-0.37986,-0.014387,1,0.118,0.5,0.118,0
-0.37897,-0.014412,1,0.119,0.5,0.119,0
-0.37808,-0.014437,1,0.12,0.5,0.12,0
-0.37719,-0.014458,1,0.121,0.5,0.121,0
-0.37629,-0.01448,1,0.122,0.5,0.122,0
-0.37539,-0.0145,1,0.123,0.5,0.123,0
-0.37449,-0.014519,1,0.124,0.5,0.124,0
-0.37359,-0.014537,1,0.125,0.5,0.125,0
-0.37269,-0.014552,1,0.126,0.5,0.126,0
-0.37178,-0.014568,1,0.127,0.5,0.127,0
-0.37088,-0.014582,1,0.128,0.5,0.128,0
-0.36997,-0.014594,1,0.129,0.5,0.129,0
-0.36906,-0.014606,1,0.13,0.5,0.13,0
-0.36815,-0.014616,1,0.131,0.5,0.131,0
-0.36723,-0.014626,1,0.132,0.5,0.132,0
-0.36632,-0.014634,1,0.133,0.5,0.133,0
-0.3654,-0.014641,1,0.134,0.5,0.134,0
-0.36448,-0.014647,1,0.135,0.5,0.135,0
-0.36357,-0.014652,1,0.136,0.5,0.136,0
-0.36264,-0.014655,1,0.137,0.5,0.137,0
-0.36172,-0.014659,1,0.138,0.5,0.138,0
-0.3608,-0.01466,1,0.139,0.5,0.139,0
-0.35988,-0.014661,1,0.14,0.5,0.14,0
-0.35896,-0.014661,1,0.141,0.5,0.141,0
-0.35803,-0.01466,1,0.142,0.5,0.142,0
-0.35711,-0.014658,1,0.143,0.5,0.143,0
-0.35618,-0.014655,1,0.144,0.5,0.144,0
-0.35526,-0.014651,1,0.145,0.5,0.145,0
-0.35433,-0.014647,1,0.146,0.5,0.146,0
-0.35341,-0.014641,1,0.147,0.5,0.147,0
-0.35248,-0.014635,1,0.148,0.5,0.148,0
-0.35156,-0.014627,1,0.149,0.5,0.149,0
-0.35063,-0.014619,1,0.15,0.5,0.15,0
-0.3497,-0.01461,1,0.151,0.5,0.151,0
-0.34878,-0.0146,1,0.152,0.5,0.152,0
-0.34785,-0.014589,1,0.153,0.5,0.153,0
-0.34692,-0.014578,1,0.154,0.5,0.154,0
-0.346,-0.014565,1,0.155,0.5,0.155,0
-0.34507,-0.014552,1,0.156,0.5,0.156,0
-0.34415,-0.014538,1,0.157,0.5,0.157,0
-0.34322,-0.014523,1,0.158,0.5,0.158,0
-0.34229,-0.014509,1,0.159,0.5,0.159,0
-0.34137,-0.014492,1,0.16,0.5,0.16,0
-0.34044,-0.014476,1,0.161,0.5,0.161,0
-0.33952,-0.014458,1,0.162,0.5,0.162,0
-0.33859,-0.014439,1,0.163,0.5,0.163,0
-0.33767,-0.01442,1,0.164,0.5,0.164,0
-0.33675,-0.0144,1,0.165,0.5,0.165,0
-0.33582,-0.01438,1,0.166,0.5,0.166,0
-0.3349,-0.014359,1,0.167,0.5,0.167,0
-0.33397,-0.014337,1,0.168,0.5,0.168,0
-0.33305,-0.014315,1,0.169,0.5,0.169,0
-0.33213,-0.014292,1,0.17,0.5,0.17,0
-0.33121,-0.014268,1,0.171,0.5,0.171,0
-0.33028,-0.014244,1,0.172,0.5,0.172,0
-0.32936,-0.014218,1,0.173,0.5,0.173,0
-0.32844,-0.014192,1,0.174,0.5,0.174,0
-0.32752,-0.014166,1,0.175,0.5,0.175,0
-0.32659,-0.014139,1,0.176,0.5,0.176,0
-0.32567,-0.014112,1,0.177,0.5,0.177,0
-0.32475,-0.014084,1,0.178,0.5,0.178,0
-0.32383,-0.014055,1,0.179,0.5,0.179,0
-0.32291,-0.014026,1,0.18,0.5,0.18,0
-0.32199,-0.013996,1,0.181,0.5,0.181,0
-0.32107,-0.013966,1,0.182,0.5,0.182,0
-0.32015,-0.013934,1,0.183,0.5,0.183,0
-0.31922,-0.013903,1,0.184,0.5,0.184,0
-0.3183,-0.013871,1,0.185,0.5,0.185,0
-0.31738,-0.013838,1,0.186,0.5,0.186,0
-0.31646,-0.013805,1,0.187,0.5,0.187,0
-0.31554,-0.013771,1,0.188,0.5,0.188,0
-0.31462,-0.013737,1,0.189,0.5,0.189,0
-0.3137,-0.013703,1,0.19,0.5,0.19,0
-0.31278,-0.013667,1,0.191,0.5,0.191,0
-0.31186,-0.013631,1,0.192,0.5,0.192,0
-0.31094,-0.013595,1,0.193,0.5,0.193,0
-0.31002,-0.013558,1,0.194,0.5,0.194,0
-0.3091,-0.013521,1,0.195,0.5,0.195,0
-0.30818,-0.013483,1,0.196,0.5,0.196,0
-0.30726,-0.013445,1,0.197,0.5,0.197,0
-0.30634,-0.013407,1,0.198,0.5,0.198,0
-0.30542,-0.013367,1,0.199,0.5,0.199,0
-0.3045,-0.013328,1,0.2,0.5,0.2,0
-0.30358,-0.013288,1,0.201,0.5,0.201,0
-0.30266,-0.013247,1,0.202,0.5,0.202,0
-0.30174,-0.013206,1,0.203,0.5,0.203,0
-0.30082,-0.013164,1,0.204,0.5,0.204,0
-0.2999,-0.013123,1,0.205,0.5,0.205,0
-0.29898,-0.01308,1,0.206,0.5,0.206,0
-0.29806,-0.013037,1,0.207,0.5,0.207,0
-0.29714,-0.012994,1,0.208,0.5,0.208,0
-0.29622,-0.012951,1,0.209,0.5,0.209,0
-0.29531,-0.012906,1,0.21,0.5,0.21,0
-0.29439,-0.012862,1,0.211,0.5,0.211,0
-0.29347,-0.012817,1,0.212,0.5,0.212,0
-0.29255,-0.012772,1,0.213,0.5,0.213,0
-0.29163,-0.012727,1,0.214,0.5,0.214,0
-0.29071,-0.012681,1,0.215,0.5,0.215,0
-0.28979,-0.012635,1,0.216,0.5,0.216,0
-0.28887,-0.012588,1,0.217,0.5,0.217,0
-0.28795,-0.012541,1,0.218,0.5,0.218,0
-0.28703,-0.012494,1,0.219,0.5,0.219,0
-0.28611,-0.012446,1,0.22,0.5,0.22,0
-0.28519,-0.012397,1,0.221,0.5,0.221,0
-0.28427,-0.012348,1,0.222,0.5,0.222,0
-0.28335,-0.0123,1,0.223,0.5,0.223,0
-0.28243,-0.012251,1,0.224,0.5,0.224,0
-0.28151,-0.012201,1,0.225,0.5,0.225,0
-0.28059,-0.012151,1,0.226,0.5,0.226,0
-0.27967,-0.012101,1,0.227,0.5,0.227,0
-0.27875,-0.01205,1,0.228,0.5,0.228,0
-0.27783,-0.011999,1,0.229,0.5,0.229,0
-0.27691,-0.011948,1,0.23,0.5,0.23,0
-0.27599,-0.011897,1,0.231,0.5,0.231,0
-0.27507,-0.011845,1,0.232,0.5,0.232,0
-0.27415,-0.011792,1,0.233,0.5,0.233,0
-0.27323,-0.01174,1,0.234,0.5,0.234,0
-0.27232,-0.011687,1,0.235,0.5,0.235,0
-0.2714,-0.011633,1,0.236,0.5,0.236,0
-0.27048,-0.01158,1,0.237,0.5,0.237,0
-0.26956,-0.011526,1,0.238,0.5,0.238,0
-0.26864,-0.011472,1,0.239,0.5,0.239,0
-0.26772,-0.011417,1,0.24,0.5,0.24,0
-0.2668,-0.011363,1,0.241,0.5,0.241,0
-0.26588,-0.011308,1,0.242,0.5,0.242,0
-0.26496,-0.011253,1,0.243,0.5,0.243,0
-0.26404,-0.011197,1,0.244,0.5,0.244,0
-0.26312,-0.011141,1,0.245,0.5,0.245,0
-0.2622,-0.011085,1,0.246,0.5,0.246,0
-0.26128,-0.011028,1,0.247,0.5,0.247,0
-0.26036,-0.010971,1,0.248,0.5,0.248,0
-0.25944,-0.010914,1,0.249,0.5,0.249,0
-0.25852,-0.010857,1,0.25,0.5,0.25,0
-0.2576,-0.010799,1,0.251,0.5,0.251,0
-0.25668,-0.010742,1,0.252,0.5,0.252,0
-0.25576,-0.010684,1,0.253,0.5,0.253,0
-0.25484,-0.010626,1,0.254,0.5,0.254,0
-0.25392,-0.010567,1,0.255,0.5,0.255,0
-0.253,-0.010508,1,0.256,0.5,0.256,0
-0.25208,-0.010449,1,0.257,0.5,0.257,0
-0.25116,-0.01039,1,0.258,0.5,0.258,0
-0.25024,-0.01033,1,0.259,0.5,0.259,0
-0.24932,-0.01027,1,0.26,0.5,0.26,0
-0.2484,-0.01021,1,0.261,0.5,0.261,0
-0.24748,-0.01015,1,0.262,0.5,0.262,0
-0.24656,-0.010089,1,0.263,0.5,0.263,0
-0.24564,-0.010028,1,0.264,0.5,0.264,0
-0.24472,-0.0099672,1,0.265,0.5,0.265,0
-0.2438,-0.0099058,1,0.266,0.5,0.266,0
-0.24288,-0.009844,1,0.267,0.5,0.267,0
-0.24196,-0.0097822,1,0.268,0.5,0.268,0
-0.24104,-0.00972,1,0.269,0.5,0.269,0
-0.24012,-0.0096578,1,0.27,0.5,0.27,0
-0.2392,-0.0095955,1,0.271,0.5,0.271,0
-0.23828,-0.009533,1,0.272,0.5,0.272,0
-0.23736,-0.0094704,1,0.273,0.5,0.273,0
-0.23644,-0.0094072,1,0.274,0.5,0.274,0
-0.23552,-0.0093434,1,0.275,0.5,0.275,0
-0.2346,-0.0092797,1,0.276,0.5,0.276,0
-0.23368,-0.0092159,1,0.277,0.5,0.277,0
-0.23276,-0.0091522,1,0.278,0.5,0.278,0
-0.23184,-0.0090882,1,0.279,0.5,0.279,0
-0.23091,-0.0090236,1,0.28,0.5,0.28,0
-0.22999,-0.0089591,1,0.281,0.5,0.281,0
-0.22907,-0.008894,1,0.282,0.5,0.282,0
-0.22815,-0.0088288,1,0.283,0.5,0.283,0
-0.22723,-0.0087634,1,0.284,0.5,0.284,0
-0.22631,-0.0086977,1,0.285,0.5,0.285,0
-0.22539,-0.0086321,1,0.286,0.5,0.286,0
-0.22447,-0.0085662,1,0.287,0.5,0.287,0
-0.22355,-0.0085001,1,0.288,0.5,0.288,0
-0.22263,-0.0084341,1,0.289,0.5,0.289,0
-0.22171,-0.0083677,1,0.29,0.5,0.29,0
-0.22079,-0.0083013,1,0.291,0.5,0.291,0
-0.21987,-0.0082346,1,0.292,0.5,0.292,0
-0.21895,-0.0081674,1,0.293,0.5,0.293,0
-0.21803,-0.0081002,1,0.294,0.5,0.294,0
-0.21711,-0.0080327,1,0.295,0.5,0.295,0
-0.21619,-0.0079651,1,0.296,0.5,0.296,0
-0.21527,-0.0078975,1,0.297,0.5,0.297,0
-0.21434,-0.0078291,1,0.298,0.5,0.298,0
-0.21342,-0.0077607,1,0.299,0.5,0.299,0
-0.2125,-0.0076922,1,0.3,0.5,0.3,0
-0.21158,-0.0076234,1,0.301,0.5,0.301,0
-0.21066,-0.0075547,1,0.302,0.5,0.302,0
-0.20974,-0.0074856,1,0.303,0.5,0.303,0
-0.20882,-0.0074165,1,0.304,0.5,0.304,0
-0.2079,-0.0073473,1,0.305,0.5,0.305,0
-0.20698,-0.0072778,1,0.306,0.5,0.306,0
-0.20606,-0.0072083,1,0.307,0.5,0.307,0
-0.20514,-0.0071385,1,0.308,0.5,0.308,0
-0.20422,-0.0070686,1,0.309,0.5,0.309,0
-0.2033,-0.0069987,1,0.31,0.5,0.31,0
-0.20237,-0.006928,1,0.311,0.5,0.311,0
-0.20145,-0.0068573,1,0.312,0.5,0.312,0
-0.20053,-0.0067867,1,0.313,0.5,0.313,0
-0.19961,-0.006716,1,0.314,0.5,0.314,0
-0.19869,-0.0066453,1,0.315,0.5,0.315,0
-0.19777,-0.006574,1,0.316,0.5,0.316,0
-0.19685,-0.0065026,1,0.317,0.5,0.317,0
-0.19593,-0.006431,1,0.318,0.5,0.318,0
-0.195,-0.0063592,1,0.319,0.5,0.319,0
-0.19408,-0.0062874,1,0.32,0.5,0.32,0
-0.19316,-0.0062153,1,0.321,0.5,0.321,0
-0.19224,-0.0061432,1,0.322,0.5,0.322,0
-0.19132,-0.006071,1,0.323,0.5,0.323,0
-0.1904,-0.0059984,1,0.324,0.5,0.324,0
-0.18948,-0.0059258,1,0.325,0.5,0.325,0
-0.18856,-0.005853,1,0.326,0.5,0.326,0
-0.18763,-0.0057801,1,0.327,0.5,0.327,0
-0.18671,-0.0057071,1,0.328,0.5,0.328,0
-0.18579,-0.0056335,1,0.329,0.5,0.329,0
-0.18487,-0.0055598,1,0.33,0.5,0.33,0
-0.18395,-0.005486,1,0.331,0.5,0.331,0
-0.18303,-0.0054123,1,0.332,0.5,0.332,0
-0.18211,-0.0053386,1,0.333,0.5,0.333,0
-0.18118,-0.0052646,1,0.334,0.5,0.334,0
-0.18026,-0.0051905,1,0.335,0.5,0.335,0
-0.17934,-0.0051164,1,0.336,0.5,0.336,0
-0.17842,-0.0050415,1,0.337,0.5,0.337,0
-0.1775,-0.0049666,1,0.338,0.5,0.338,0
-0.17658,-0.0048917,1,0.339,0.5,0.339,0
-0.17565,-0.0048168,1,0.34,0.5,0.34,0
-0.17473,-0.0047419,1,0.341,0.5,0.341,0
-0.17381,-0.0046667,1,0.342,0.5,0.342,0
-0.17289,-0.0045915,1,0.343,0.5,0.343,0
-0.17197,-0.004516,1,0.344,0.5,0.344,0
-0.17105,-0.00444,1,0.345,0.5,0.345,0
-0.17012,-0.0043639,1,0.346,0.5,0.346,0
-0.1692,-0.0042879,1,0.347,0.5,0.347,0
-0.16828,-0.0042118,1,0.348,0.5,0.348,0
-0.16736,-0.0041358,1,0.349,0.5,0.349,0
-0.16644,-0.0040594,1,0.35,0.5,0.35,0
-0.16551,-0.0039829,1,0.351,0.5,0.351,0
-0.16459,-0.0039062,1,0.352,0.5,0.352,0
-0.16367,-0.003829,1,0.353,0.5,0.353,0
-0.16275,-0.0037519,1,0.354,0.5,0.354,0
-0.16182,-0.0036747,1,0.355,0.5,0.355,0
-0.1609,-0.0035975,1,0.356,0.5,0.356,0
-0.15998,-0.0035202,1,0.357,0.5,0.357,0
-0.15906,-0.0034427,1,0.358,0.5,0.358,0
-0.15813,-0.0033651,1,0.359,0.5,0.359,0
-0.15721,-0.0032873,1,0.36,0.5,0.36,0
-0.15629,-0.0032093,1,0.361,0.5,0.361,0
-0.15537,-0.0031314,1,0.362,0.5,0.362,0
-0.15444,-0.003053,1,0.363,0.5,0.363,0
-0.15352,-0.0029747,1,0.364,0.5,0.364,0
-0.1526,-0.0028962,1,0.365,0.5,0.365,0
-0.15168,-0.0028175,1,0.366,0.5,0.366,0
-0.15076,-0.0027388,1,0.367,0.5,0.367,0
-0.14983,-0.0026598,1,0.368,0.5,0.368,0
-0.14891,-0.0025807,1,0.369,0.5,0.369,0
-0.14799,-0.0025015,1,0.37,0.5,0.37,0
-0.14706,-0.002422,1,0.371,0.5,0.371,0
-0.14614,-0.0023425,1,0.372,0.5,0.372,0
-0.14522,-0.002263,1,0.373,0.5,0.373,0
-0.14429,-0.0021835,1,0.374,0.5,0.374,0
-0.14337,-0.002104,1,0.375,0.5,0.375,0
-0.14245,-0.0020237,1,0.376,0.5,0.376,0
-0.14152,-0.0019435,1,0.377,0.5,0.377,0
-0.1406,-0.0018632,1,0.378,0.5,0.378,0
-0.13968,-0.001783,1,0.379,0.5,0.379,0
-0.13875,-0.0017027,1,0.38,0.5,0.38,0
-0.13783,-0.0016221,1,0.381,0.5,0.381,0
-0.13691,-0.0015415,1,0.382,0.5,0.382,0
-0.13598,-0.0014608,1,0.383,0.5,0.383,0
-0.13506,-0.0013798,1,0.384,0.5,0.384,0
-0.13414,-0.0012988,1,0.385,0.5,0.385,0
-0.13321,-0.0012175,1,0.386,0.5,0.386,0
-0.13229,-0.0011361,1,0.387,0.5,0.387,0
-0.13137,-0.0010547,1,0.388,0.5,0.388,0
-0.13044,-0.00097292,1,0.389,0.5,0.389,0
-0.12952,-0.00089112,1,0.39,0.5,0.39,0
-0.12859,-0.00080933,1,0.391,0.5,0.391,0
-0.12767,-0.00072753,1,0.392,0.5,0.392,0
-0.12675,-0.00064573,1,0.393,0.5,0.393,0
-0.12582,-0.00056334,1,0.394,0.5,0.394,0
-0.1249,-0.00048078,1,0.395,0.5,0.395,0
-0.12397,-0.00039822,1,0.396,0.5,0.396,0
-0.12305,-0.00031568,1,0.397,0.5,0.397,0
-0.12212,-0.00023315,1,0.398,0.5,0.398,0
-0.1212,-0.00015038,1,0.399,0.5,0.399,0
-0.12028,-6.7434e-05,1,0.4,0.5,0.4,0
-0.11935,1.5514e-05,1,0.401,0.5,0.401,0
-0.11843,9.8834e-05,1,0.402,0.5,0.402,0
-0.1175,0.00018217,1,0.403,0.5,0.403,0
-0.11658,0.0002655,1,0.404,0.5,0.404,0
-0.11565,0.00034883,1,0.405,0.5,0.405,0
-0.11473,0.00043217,1,0.406,0.5,0.406,0
-0.1138,0.00051579,1,0.407,0.5,0.407,0
-0.11288,0.0005995,1,0.408,0.5,0.408,0
-0.11195,0.00068334,1,0.409,0.5,0.409,0
-0.11102,0.00076782,1,0.41,0.5,0.41,0
-0.1101,0.00085231,1,0.411,0.5,0.411,0
-0.10917,0.00093658,1,0.412,0.5,0.412,0
-0.10825,0.0010207,1,0.413,0.5,0.413,0
-0.10732,0.0011048,1,0.414,0.5,0.414,0
-0.1064,0.0011896,1,0.415,0.5,0.415,0
-0.10547,0.0012744,1,0.416,0.5,0.416,0
-0.10454,0.0013594,1,0.417,0.5,0.417,0
-0.10362,0.0014446,1,0.418,0.5,0.418,0
-0.10269,0.0015299,1,0.419,0.5,0.419,0
-0.10177,0.0016151,1,0.42,0.5,0.42,0
-0.10084,0.0017004,1,0.421,0.5,0.421,0
-0.099912,0.0017857,1,0.422,0.5,0.422,0
-0.098986,0.0018713,1,0.423,0.5,0.423,0
-0.098059,0.001957,1,0.424,0.5,0.424,0
-0.097132,0.0020426,1,0.425,0.5,0.425,0
-0.096205,0.0021283,1,0.426,0.5,0.426,0
-0.095278,0.0022139,1,0.427,0.5,0.427,0
-0.094351,0.0023002,1,0.428,0.5,0.428,0
-0.093424,0.0023866,1,0.429,0.5,0.429,0
-0.092497,0.002473,1,0.43,0.5,0.43,0
-0.091569,0.0025594,1,0.431,0.5,0.431,0
-0.090642,0.0026458,1,0.432,0.5,0.432,0
-0.089714,0.0027322,1,0.433,0.5,0.433,0
-0.088786,0.0028186,1,0.434,0.5,0.434,0
-0.087858,0.0029051,1,0.435,0.5,0.435,0
-0.08693,0.0029922,1,0.436,0.5,0.436,0
-0.086002,0.0030794,1,0.437,0.5,0.437,0
-0.085074,0.0031666,1,0.438,0.5,0.438,0
-0.084145,0.0032538,1,0.439,0.5,0.439,0
-0.083217,0.0033409,1,0.44,0.5,0.44,0
-0.082288,0.0034285,1,0.441,0.5,0.441,0
-0.081359,0.003516,1,0.442,0.5,0.442,0
-0.08043,0.0036036,1,0.443,0.5,0.443,0
-0.079501,0.0036911,1,0.444,0.5,0.444,0
-0.078572,0.0037787,1,0.445,0.5,0.445,0
-0.077643,0.0038665,1,0.446,0.5,0.446,0
-0.076713,0.0039544,1,0.447,0.5,0.447,0
-0.075784,0.0040423,1,0.448,0.5,0.448,0
-0.074854,0.0041307,1,0.449,0.5,0.449,0
-0.073924,0.004219,1,0.45,0.5,0.45,0
-0.072994,0.0043075,1,0.451,0.5,0.451,0
-0.072064,0.0043962,1,0.452,0.5,0.452,0
-0.071133,0.0044849,1,0.453,0.5,0.453,0
-0.070203,0.0045736,1,0.454,0.5,0.454,0
-0.069272,0.0046623,1,0.455,0.5,0.455,0
-0.068342,0.0047511,1,0.456,0.5,0.456,0
-0.067411,0.0048402,1,0.457,0.5,0.457,0
-0.06648,0.0049293,1,0.458,0.5,0.458,0
-0.065549,0.0050184,1,0.459,0.5,0.459,0
-0.064618,0.0051075,1,0.46,0.5,0.46,0
-0.063686,0.0051965,1,0.461,0.5,0.461,0
-0.062754,0.005286,1,0.462,0.5,0.462,0
-0.061822,0.0053755,1,0.463,0.5,0.463,0
-0.06089,0.0054652,1,0.464,0.5,0.464,0
-0.059958,0.005555,1,0.465,0.5,0.465,0
-0.059026,0.0056449,1,0.466,0.5,0.466,0
-0.058093,0.0057347,1,0.467,0.5,0.467,0
-0.057161,0.0058246,1,0.468,0.5,0.468,0
-0.056228,0.0059146,1,0.469,0.5,0.469,0
-0.055294,0.0060048,1,0.47,0.5,0.47,0
-0.054361,0.0060951,1,0.471,0.5,0.471,0
-0.053427,0.0061853,1,0.472,0.5,0.472,0
-0.052493,0.0062755,1,0.473,0.5,0.473,0
-0.05156,0.0063658,1,0.474,0.5,0.474,0
-0.050625,0.0064564,1,0.475,0.5,0.475,0
-0.049691,0.0065471,1,0.476,0.5,0.476,0
-0.048757,0.0066377,1,0.477,0.5,0.477,0
-0.047822,0.0067283,1,0.478,0.5,0.478,0
-0.046888,0.0068189,1,0.479,0.5,0.479,0
-0.045953,0.0069098,1,0.48,0.5,0.48,0
-0.045018,0.0070008,1,0.481,0.5,0.481,0
-0.044083,0.0070919,1,0.482,0.5,0.482,0
-0.043147,0.0071833,1,0.483,0.5,0.483,0
-0.042211,0.0072747,1,0.484,0.5,0.484,0
-0.041275,0.0073661,1,0.485,0.5,0.485,0
-0.040339,0.0074575,1,0.486,0.5,0.486,0
-0.039402,0.0075489,1,0.487,0.5,0.487,0
-0.038465,0.0076407,1,0.488,0.5,0.488,0
-0.037528,0.0077325,1,0.489,0.5,0.489,0
-0.036591,0.0078243,1,0.49,0.5,0.49,0
-0.035654,0.007916,1,0.491,0.5,0.491,0
-0.034717,0.0080078,1,0.492,0.5,0.492,0
-0.033779,0.0080995,1,0.493,0.5,0.493,0
-0.032841,0.0081913,1,0.494,0.5,0.494,0
-0.031903,0.0082832,1,0.495,0.5,0.495,0
-0.030964,0.0083753,1,0.496,0.5,0.496,0
-0.030026,0.0084675,1,0.497,0.5,0.497,0
-0.029087,0.0085599,1,0.498,0.5,0.498,0
-0.028147,0.0086525,1,0.499,0.5,0.499,0
-0.027208,0.008745,1,0.5,0.5,0.5,0
-0.026268,0.0088375,1,0.501,0.5,0.501,0
-0.025328,0.0089301,1,0.502,0.5,0.502,0
-0.024388,0.0090227,1,0.503,0.5,0.503,0
-0.023447,0.0091152,1,0.504,0.5,0.504,0
-0.022507,0.0092077,1,0.505,0.5,0.505,0
-0.021565,0.0093006,1,0.506,0.5,0.506,0
-0.020624,0.0093935,1,0.507,0.5,0.507,0
-0.019682,0.0094865,1,0.508,0.5,0.508,0
-0.01874,0.0095794,1,0.509,0.5,0.509,0
-0.017799,0.0096723,1,0.51,0.5,0.51,0
-0.016857,0.0097654,1,0.511,0.5,0.511,0
-0.015914,0.0098587,1,0.512,0.5,0.512,0
-0.014972,0.009952,1,0.513,0.5,0.513,0
-0.014028,0.010045,1,0.514,0.5,0.514,0
-0.013085,0.010139,1,0.515,0.5,0.515,0
-0.012141,0.010232,1,0.516,0.5,0.516,0
-0.011197,0.010325,1,0.517,0.5,0.517,0
-0.010252,0.010419,1,0.518,0.5,0.518,0
-0.0093074,0.010512,1,0.519,0.5,0.519,0
-0.0083623,0.010605,1,0.52,0.5,0.52,0
-0.0074171,0.010699,1,0.521,0.5,0.521,0
-0.0064716,0.010792,1,0.522,0.5,0.522,0
-0.0055261,0.010886,1,0.523,0.5,0.523,0
-0.00458,0.01098,1,0.524,0.5,0.524,0
-0.0036334,0.011074,1,0.525,0.5,0.525,0
-0.0026867,0.011168,1,0.526,0.5,0.526,0
-0.0017394,0.011262,1,0.527,0.5,0.527,0
-0.00079201,0.011355,1,0.528,0.5,0.528,0
0.00015564,0.011449,1,0.529,0.5,0.529,0
0.0011038,0.011543,1,0.53,0.5,0.53,0
0.002052,0.011637,1,0.531,0.5,0.531,0
0.003001,0.011732,1,0.532,0.5,0.532,0
0.0039503,0.011826,1,0.533,0.5,0.533,0
0.0048997,0.01192,1,0.534,0.5,0.534,0
0.0058498,0.012014,1,0.535,0.5,0.535,0
0.0067999,0.012108,1,0.536,0.5,0.536,0
0.0077503,0.012202,1,0.537,0.5,0.537,0
0.0087012,0.012297,1,0.538,0.5,0.538,0
0.009652,0.012391,1,0.539,0.5,0.539,0
0.010604,0.012485,1,0.54,0.5,0.54,0
0.011555,0.012579,1,0.541,0.5,0.541,0
0.012507,0.012673,1,0.542,0.5,0.542,0
0.01346,0.012768,1,0.543,0.5,0.543,0
0.014413,0.012862,1,0.544,0.5,0.544,0
0.015366,0.012957,1,0.545,0.5,0.545,0
0.01632,0.013051,1,0.546,0.5,0.546,0
0.017274,0.013146,1,0.547,0.5,0.547,0
0.018229,0.01324,1,0.548,0.5,0.548,0
0.019185,0.013335,1,0.549,0.5,0.549,0
0.02014,0.013429,1,0.55,0.5,0.55,0
0.021096,0.013524,1,0.551,0.5,0.551,0
0.022052,0.013618,1,0.552,0.5,0.552,0
0.023008,0.013713,1,0.553,0.5,0.553,0
0.023964,0.013808,1,0.554,0.5,0.554,0
0.024921,0.013902,1,0.555,0.5,0.555,0
0.025879,0.013997,1,0.556,0.5,0.556,0
0.026837,0.014091,1,0.557,0.5,0.557,0
0.027796,0.014186,1,0.558,0.5,0.558,0
0.028755,0.01428,1,0.559,0.5,0.559,0
0.029714,0.014375,1,0.56,0.5,0.56,0
0.030674,0.014469,1,0.561,0.5,0.561,0
0.031635,0.014564,1,0.562,0.5,0.562,0
0.032596,0.014658,1,0.563,0.5,0.563,0
0.033557,0.014753,1,0.564,0.5,0.564,0
0.034518,0.014848,1,0.565,0.5,0.565,0
0.03548,0.014943,1,0.566,0.5,0.566,0
0.036443,0.015037,1,0.567,0.5,0.567,0
0.037405,0.015132,1,0.568,0.5,0.568,0
0.038369,0.015226,1,0.569,0.5,0.569,0
0.039332,0.015321,1,0.57,0.5,0.57,0
0.040297,0.015415,1,0.571,0.5,0.571,0
0.041261,0.015509,1,0.572,0.5,0.572,0
0.042226,0.015604,1,0.573,0.5,0.573,0
0.043192,0.015698,1,0.574,0.5,0.574,0
0.044159,0.015793,1,0.575,0.5,0.575,0
0.045125,0.015887,1,0.576,0.5,0.576,0
0.046093,0.015982,1,0.577,0.5,0.577,0
0.04706,0.016076,1,0.578,0.5,0.578,0
0.048028,0.01617,1,0.579,0.5,0.579,0
0.048997,0.016264,1,0.58,0.5,0.58,0
0.049966,0.016359,1,0.581,0.5,0.581,0
0.050936,0.016453,1,0.582,0.5,0.582,0
0.051906,0.016548,1,0.583,0.5,0.583,0
0.052877,0.016642,1,0.584,0.5,0.584,0
0.053847,0.016736,1,0.585,0.5,0.585,0
0.054818,0.01683,1,0.586,0.5,0.586,0
0.055791,0.016924,1,0.587,0.5,0.587,0
0.056764,0.017017,1,0.588,0.5,0.588,0
0.057737,0.017111,1,0.589,0.5,0.589,0
0.058711,0.017205,1,0.59,0.5,0.59,0
0.059685,0.017299,1,0.591,0.5,0.591,0
0.06066,0.017393,1,0.592,0.5,0.592,0
0.061635,0.017487,1,0.593,0.5,0.593,0
0.062611,0.01758,1,0.594,0.5,0.594,0
0.063588,0.017674,1,0.595,0.5,0.595,0
0.064565,0.017767,1,0.596,0.5,0.596,0
0.065543,0.017861,1,0.597,0.5,0.597,0
0.066521,0.017954,1,0.598,0.5,0.598,0
0.067499,0.018048,1,0.599,0.5,0.599,0
0.068479,0.018141,1,0.6,0.5,0.6,0
0.069459,0.018234,1,0.601,0.5,0.601,0
0.07044,0.018327,1,0.602,0.5,0.602,0
0.07142,0.01842,1,0.603,0.5,0.603,0
0.072401,0.018513,1,0.604,0.5,0.604,0
0.073384,0.018606,1,0.605,0.5,0.605,0
0.074367,0.018699,1,0.606,0.5,0.606,0
0.07535,0.018791,1,0.607,0.5,0.607,0
0.076335,0.018884,1,0.608,0.5,0.608,0
0.07732,0.018976,1,0.609,0.5,0.609,0
0.078305,0.019069,1,0.61,0.5,0.61,0
0.079291,0.019161,1,0.611,0.5,0.611,0
0.080277,0.019254,1,0.612,0.5,0.612,0
0.081265,0.019346,1,0.613,0.5,0.613,0
0.082253,0.019437,1,0.614,0.5,0.614,0
0.083241,0.019529,1,0.615,0.5,0.615,0
0.08423,0.019622,1,0.616,0.5,0.616,0
0.085219,0.019714,1,0.617,0.5,0.617,0
0.08621,0.019805,1,0.618,0.5,0.618,0
0.087201,0.019897,1,0.619,0.5,0.619,0
0.088193,0.019988,1,0.62,0.5,0.62,0
0.089185,0.020079,1,0.621,0.5,0.621,0
0.090178,0.02017,1,0.622,0.5,0.622,0
0.091172,0.020261,1,0.623,0.5,0.623,0
0.092166,0.020352,1,0.624,0.5,0.624,0
0.093161,0.020443,1,0.625,0.5,0.625,0
0.094158,0.020534,1,0.626,0.5,0.626,0
0.095154,0.020624,1,0.627,0.5,0.627,0
0.096151,0.020715,1,0.628,0.5,0.628,0
0.09715,0.020804,1,0.629,0.5,0.629,0
0.098148,0.020894,1,0.63,0.5,0.63,0
0.099148,0.020984,1,0.631,0.5,0.631,0
0.10015,0.021074,1,0.632,0.5,0.632,0
0.10115,0.021164,1,0.633,0.5,0.633,0
0.10215,0.021253,1,0.634,0.5,0.634,0
0.10315,0.021343,1,0.635,0.5,0.635,0
0.10415,0.021432,1,0.636,0.5,0.636,0
0.10516,0.02152,1,0.637,0.5,0.637,0
0.10616,0.021609,1,0.638,0.5,0.638,0
0.10717,0.021698,1,0.639,0.5,0.639,0
0.10817,0.021787,1,0.64,0.5,0.64,0
0.10918,0.021875,1,0.641,0.5,0.641,0
0.11019,0.021963,1,0.642,0.5,0.642,0
0.1112,0.022051,1,0.643,0.5,0.643,0
0.11221,0.022139,1,0.644,0.5,0.644,0
0.11322,0.022226,1,0.645,0.5,0.645,0
0.11423,0.022314,1,0.646,0.5,0.646,0
0.11524,0.022401,1,0.647,0.5,0.647,0
0.11625,0.022488,1,0.648,0.5,0.648,0
0.11726,0.022575,1,0.649,0.5,0.649,0
0.11828,0.022661,1,0.65,0.5,0.65,0
0.11929,0.022747,1,0.651,0.5,0.651,0
0.12031,0.022833,1,0.652,0.5,0.652,0
0.12132,0.022919,1,0.653,0.5,0.653,0
0.12234,0.023005,1,0.654,0.5,0.654,0
0.12336,0.02309,1,0.655,0.5,0.655,0
0.12438,0.023176,1,0.656,0.5,0.656,0
0.1254,0.023261,1,0.657,0.5,0.657,0
0.12642,0.023346,1,0.658,0.5,0.658,0
0.12744,0.02343,1,0.659,0.5,0.659,0
0.12846,0.023514,1,0.66,0.5,0.66,0
0.12948,0.023598,1,0.661,0.5,0.661,0
0.13051,0.023682,1,0.662,0.5,0.662,0
0.13153,0.023765,1,0.663,0.5,0.663,0
0.13256,0.023849,1,0.664,0.5,0.664,0
0.13359,0.023932,1,0.665,0.5,0.665,0
0.13461,0.024015,1,0.666,0.5,0.666,0
0.13564,0.024097,1,0.667,0.5,0.667,0
0.13667,0.02418,1,0.668,0.5,0.668,0
0.1377,0.024262,1,0.669,0.5,0.669,0
0.13873,0.024343,1,0.67,0.5,0.67,0
0.13976,0.024425,1,0.671,0.5,0.671,0
0.1408,0.024506,1,0.672,0.5,0.672,0
0.14183,0.024587,1,0.673,0.5,0.673,0
0.14286,0.024667,1,0.674,0.5,0.674,0
0.1439,0.024748,1,0.675,0.5,0.675,0
0.14494,0.024828,1,0.676,0.5,0.676,0
0.14597,0.024908,1,0.677,0.5,0.677,0
0.14701,0.024988,1,0.678,0.5,0.678,0
0.14805,0.025067,1,0.679,0.5,0.679,0
0.14909,0.025145,1,0.68,0.5,0.68,0
0.15014,0.025223,1,0.681,0.5,0.681,0
0.15118,0.025301,1,0.682,0.5,0.682,0
0.15222,0.025379,1,0.683,0.5,0.683,0
0.15327,0.025456,1,0.684,0.5,0.684,0
0.15431,0.025534,1,0.685,0.5,0.685,0
0.15536,0.025611,1,0.686,0.5,0.686,0
0.15641,0.025688,1,0.687,0.5,0.687,0
0.15745,0.025764,1,0.688,0.5,0.688,0
0.1585,0.025839,1,0.689,0.5,0.689,0
0.15955,0.025915,1,0.69,0.5,0.69,0
0.16061,0.02599,1,0.691,0.5,0.691,0
0.16166,0.026064,1,0.692,0.5,0.692,0
0.16271,0.026139,1,0.693,0.5,0.693,0
0.16377,0.026212,1,0.694,0.5,0.694,0
0.16482,0.026286,1,0.695,0.5,0.695,0
0.16588,0.026359,1,0.696,0.5,0.696,0
0.16694,0.026432,1,0.697,0.5,0.697,0
0.168,0.026505,1,0.698,0.5,0.698,0
0.16906,0.026576,1,0.699,0.5,0.699,0
0.17012,0.026648,1,0.7,0.5,0.7,0
0.17118,0.026719,1,0.701,0.5,0.701,0
0.17225,0.02679,1,0.702,0.5,0.702,0
0.17331,0.02686,1,0.703,0.5,0.703,0
0.17438,0.02693,1,0.704,0.5,0.704,0
0.17544,0.026999,1,0.705,0.5,0.705,0
0.17651,0.027069,1,0.706,0.5,0.706,0
0.17758,0.027137,1,0.707,0.5,0.707,0
0.17865,0.027206,1,0.708,0.5,0.708,0
0.17972,0.027274,1,0.709,0.5,0.709,0
0.1808,0.027341,1,0.71,0.5,0.71,0
0.18187,0.027408,1,0.711,0.5,0.711,0
0.18294,0.027474,1,0.712,0.5,0.712,0
0.18402,0.02754,1,0.713,0.5,0.713,0
0.1851,0.027606,1,0.714,0.5,0.714,0
0.18618,0.027671,1,0.715,0.5,0.715,0
0.18726,0.027736,1,0.716,0.5,0.716,0
0.18834,0.027799,1,0.717,0.5,0.717,0
0.18942,0.027862,1,0.718,0.5,0.718,0
0.1905,0.027926,1,0.719,0.5,0.719,0
0.19159,0.027988,1,0.72,0.5,0.72,0
0.19267,0.02805,1,0.721,0.5,0.721,0
0.19376,0.028111,1,0.722,0.5,0.722,0
0.19485,0.028173,1,0.723,0.5,0.723,0
0.19594,0.028233,1,0.724,0.5,0.724,0
0.19703,0.028293,1,0.725,0.5,0.725,0
0.19812,0.028353,1,0.726,0.5,0.726,0
0.19922,0.028412,1,0.727,0.5,0.727,0
0.20031,0.02847,1,0.728,0.5,0.728,0
0.20141,0.028528,1,0.729,0.5,0.729,0
0.20251,0.028585,1,0.73,0.5,0.73,0
0.20361,0.028642,1,0.731,0.5,0.731,0
0.20471,0.028699,1,0.732,0.5,0.732,0
0.20581,0.028754,1,0.733,0.5,0.733,0
0.20691,0.028809,1,0.734,0.5,0.734,0
0.20802,0.028864,1,0.735,0.5,0.735,0
0.20912,0.028917,1,0.736,0.5,0.736,0
0.21023,0.028971,1,0.737,0.5,0.737,0
0.21134,0.029023,1,0.738,0.5,0.738,0
0.21245,0.029076,1,0.739,0.5,0.739,0
0.21356,0.029127,1,0.74,0.5,0.74,0
0.21467,0.029178,1,0.741,0.5,0.741,0
0.21578,0.029228,1,0.742,0.5,0.742,0
0.2169,0.029278,1,0.743,0.5,0.743,0
0.21802,0.029326,1,0.744,0.5,0.744,0
0.21913,0.029375,1,0.745,0.5,0.745,0
0.22025,0.029423,1,0.746,0.5,0.746,0
0.22137,0.02947,1,0.747,0.5,0.747,0
0.2225,0.029517,1,0.748,0.5,0.748,0
0.22362,0.029562,1,0.749,0.5,0.749,0
0.22475,0.029608,1,0.75,0.5,0.75,0
0.22587,0.029652,1,0.751,0.5,0.751,0
0.227,0.029696,1,0.752,0.5,0.752,0
0.22813,0.029739,1,0.753,0.5,0.753,0
0.22926,0.029781,1,0.754,0.5,0.754,0
0.2304,0.029823,1,0.755,0.5,0.755,0
0.23153,0.029864,1,0.756,0.5,0.756,0
0.23267,0.029904,1,0.757,0.5,0.757,0
0.2338,0.029944,1,0.758,0.5,0.758,0
0.23494,0.029983,1,0.759,0.5,0.759,0
0.23608,0.030021,1,0.76,0.5,0.76,0
0.23723,0.030058,1,0.761,0.5,0.761,0
0.23837,0.030095,1,0.762,0.5,0.762,0
0.23951,0.030131,1,0.763,0.5,0.763,0
0.24066,0.030166,1,0.764,0.5,0.764,0
0.24181,0.0302,1,0.765,0.5,0.765,0
0.24296,0.030234,1,0.766,0.5,0.766,0
0.24411,0.030267,1,0.767,0.5,0.767,0
0.24527,0.0303,1,0.768,0.5,0.768,0
0.24642,0.030331,1,0.769,0.5,0.769,0
0.24758,0.030361,1,0.77,0.5,0.77,0
0.24874,0.030392,1,0.771,0.5,0.771,0
0.2499,0.03042,1,0.772,0.5,0.772,0
0.25106,0.030449,1,0.773,0.5,0.773,0
0.25222,0.030476,1,0.774,0.5,0.774,0
0.25339,0.030502,1,0.775,0.5,0.775,0
0.25456,0.030529,1,0.776,0.5,0.776,0
0.25573,0.030553,1,0.777,0.5,0.777,0
0.2569,0.030577,1,0.778,0.5,0.778,0
0.25807,0.030601,1,0.779,0.5,0.779,0
0.25924,0.030623,1,0.78,0.5,0.78,0
0.26042,0.030645,1,0.781,0.5,0.781,0
0.26159,0.030666,1,0.782,0.5,0.782,0
0.26277,0.030686,1,0.783,0.5,0.783,0
0.26395,0.030706,1,0.784,0.5,0.784,0
0.26514,0.030723,1,0.785,0.5,0.785,0
0.26632,0.030741,1,0.786,0.5,0.786,0
0.26751,0.030757,1,0.787,0.5,0.787,0
0.2687,0.030772,1,0.788,0.5,0.788,0
0.26989,0.030787,1,0.789,0.5,0.789,0
0.27108,0.0308,1,0.79,0.5,0.79,0
0.27227,0.030813,1,0.791,0.5,0.791,0
0.27347,0.030825,1,0.792,0.5,0.792,0
0.27467,0.030836,1,0.793,0.5,0.793,0
0.27586,0.030846,1,0.794,0.5,0.794,0
0.27707,0.030855,1,0.795,0.5,0.795,0
0.27827,0.030863,1,0.796,0.5,0.796,0
0.27947,0.030871,1,0.797,0.5,0.797,0
0.28068,0.030876,1,0.798,0.5,0.798,0
0.28189,0.030882,1,0.799,0.5,0.799,0
0.2831,0.030887,1,0.8,0.5,0.8,0
0.28432,0.03089,1,0.801,0.5,0.801,0
0.28553,0.030893,1,0.802,0.5,0.802,0
0.28675,0.030893,1,0.803,0.5,0.803,0
0.28797,0.030894,1,0.804,0.5,0.804,0
0.28919,0.030893,1,0.805,0.5,0.805,0
0.29041,0.030891,1,0.806,0.5,0.806,0
0.29163,0.030889,1,0.807,0.5,0.807,0
0.29286,0.030885,1,0.808,0.5,0.808,0
0.29409,0.03088,1,0.809,0.5,0.809,0
0.29532,0.030875,1,0.81,0.5,0.81,0
0.29656,0.030868,1,0.811,0.5,0.811,0
0.29779,0.03086,1,0.812,0.5,0.812,0
0.29903,0.030851,1,0.813,0.5,0.813,0
0.30027,0.03084,1,0.814,0.5,0.814,0
0.30151,0.03083,1,0.815,0.5,0.815,0
0.30276,0.030817,1,0.816,0.5,0.816,0
0.304,0.030804,1,0.817,0.5,0.817,0
0.30525,0.03079,1,0.818,0.5,0.818,0
0.3065,0.030775,1,0.819,0.5,0.819,0
0.30775,0.030759,1,0.82,0.5,0.82,0
0.30901,0.030741,1,0.821,0.5,0.821,0
0.31026,0.030722,1,0.822,0.5,0.822,0
0.31152,0.030703,1,0.823,0.5,0.823,0
0.31279,0.030682,1,0.824,0.5,0.824,0
0.31405,0.03066,1,0.825,0.5,0.825,0
0.31531,0.030637,1,0.826,0.5,0.826,0
0.31658,0.030613,1,0.827,0.5,0.827,0
0.31785,0.030588,1,0.828,0.5,0.828,0
0.31913,0.030561,1,0.829,0.5,0.829,0
0.3204,0.030533,1,0.83,0.5,0.83,0
0.32168,0.030505,1,0.831,0.5,0.831,0
0.32296,0.030474,1,0.832,0.5,0.832,0
0.32424,0.030444,1,0.833,0.5,0.833,0
0.32553,0.030411,1,0.834,0.5,0.834,0
0.32682,0.030378,1,0.835,0.5,0.835,0
0.3281,0.030344,1,0.836,0.5,0.836,0
0.3294,0.030307,1,0.837,0.5,0.837,0
0.33069,0.030271,1,0.838,0.5,0.838,0
0.33199,0.030233,1,0.839,0.5,0.839,0
0.33329,0.030193,1,0.84,0.5,0.84,0
0.33459,0.030153,1,0.841,0.5,0.841,0
0.33589,0.03011,1,0.842,0.5,0.842,0
0.3372,0.030067,1,0.843,0.5,0.843,0
0.33851,0.030023,1,0.844,0.5,0.844,0
0.33982,0.029977,1,0.845,0.5,0.845,0
0.34114,0.02993,1,0.846,0.5,0.846,0
0.34245,0.029882,1,0.847,0.5,0.847,0
0.34377,0.029833,1,0.848,0.5,0.848,0
0.34509,0.029784,1,0.849,0.5,0.849,0
0.34642,0.029731,1,0.85,0.5,0.85,0
0.34775,0.029678,1,0.851,0.5,0.851,0
0.34908,0.029623,1,0.852,0.5,0.852,0
0.35041,0.029567,1,0.853,0.5,0.853,0
0.35174,0.029511,1,0.854,0.5,0.854,0
0.35308,0.029453,1,0.855,0.5,0.855,0
0.35442,0.029394,1,0.856,0.5,0.856,0
0.35576,0.029334,1,0.857,0.5,0.857,0
0.35711,0.029271,1,0.858,0.5,0.858,0
0.35846,0.029208,1,0.859,0.5,0.859,0
0.35981,0.029143,1,0.86,0.5,0.86,0
0.36116,0.029077,1,0.861,0.5,0.861,0
0.36252,0.029011,1,0.862,0.5,0.862,0
0.36388,0.028941,1,0.863,0.5,0.863,0
0.36524,0.028872,1,0.864,0.5,0.864,0
0.3666,0.028801,1,0.865,0.5,0.865,0
0.36797,0.028728,1,0.866,0.5,0.866,0
0.36934,0.028655,1,0.867,0.5,0.867,0
0.37071,0.028579,1,0.868,0.5,0.868,0
0.37209,0.028503,1,0.869,0.5,0.869,0
0.37347,0.028425,1,0.87,0.5,0.87,0
0.37485,0.028345,1,0.871,0.5,0.871,0
0.37623,0.028265,1,0.872,0.5,0.872,0
0.37762,0.028183,1,0.873,0.5,0.873,0
0.37901,0.028099,1,0.874,0.5,0.874,0
0.3804,0.028016,1,0.875,0.5,0.875,0
0.3818,0.027929,1,0.876,0.5,0.876,0
0.38319,0.027842,1,0.877,0.5,0.877,0
0.38459,0.027753,1,0.878,0.5,0.878,0
0.386,0.027662,1,0.879,0.5,0.879,0
0.3874,0.027572,1,0.88,0.5,0.88,0
0.38881,0.027478,1,0.881,0.5,0.881,0
0.39023,0.027384,1,0.882,0.5,0.882,0
0.39164,0.027289,1,0.883,0.5,0.883,0
0.39306,0.027191,1,0.884,0.5,0.884,0
0.39448,0.027094,1,0.885,0.5,0.885,0
0.39591,0.026994,1,0.886,0.5,0.886,0
0.39734,0.026892,1,0.887,0.5,0.887,0
0.39877,0.02679,1,0.888,0.5,0.888,0
0.40021,0.026685,1,0.889,0.5,0.889,0
0.40164,0.026581,1,0.89,0.5,0.89,0
0.40309,0.026474,1,0.891,0.5,0.891,0
0.40454,0.026366,1,0.892,0.5,0.892,0
0.40598,0.026257,1,0.893,0.5,0.893,0
0.40744,0.026146,1,0.894,0.5,0.894,0
0.4089,0.026033,1,0.895,0.5,0.895,0
0.41036,0.025921,1,0.896,0.5,0.896,0
0.41183,0.025805,1,0.897,0.5,0.897,0
0.4133,0.025689,1,0.898,0.5,0.898,0
0.41477,0.025571,1,0.899,0.5,0.899,0
0.41625,0.025452,1,0.9,0.5,0.9,0
0.41773,0.025333,1,0.901,0.5,0.901,0
0.41923,0.02521,1,0.902,0.5,0.902,0
0.42072,0.025087,1,0.903,0.5,0.903,0
0.42222,0.024963,1,0.904,0.5,0.904,0
0.42373,0.024837,1,0.905,0.5,0.905,0
0.42524,0.024711,1,0.906,0.5,0.906,0
0.42675,0.024583,1,0.907,0.5,0.907,0
0.42828,0.024453,1,0.908,0.5,0.908,0
0.4298,0.024323,1,0.909,0.5,0.909,0
0.43134,0.02419,1,0.91,0.5,0.91,0
0.43288,0.024057,1,0.911,0.5,0.911,0
0.43442,0.023922,1,0.912,0.5,0.912,0
0.43598,0.023786,1,0.913,0.5,0.913,0
0.43753,0.02365,1,0.914,0.5,0.914,0
0.4391,0.023511,1,0.915,0.5,0.915,0
0.44067,0.023372,1,0.916,0.5,0.916,0
0.44224,0.023232,1,0.917,0.5,0.917,0
0.44383,0.023089,1,0.918,0.5,0.918,0
0.44542,0.022947,1,0.919,0.5,0.919,0
0.44701,0.022802,1,0.92,0.5,0.92,0
0.44861,0.022656,1,0.921,0.5,0.921,0
0.45021,0.02251,1,0.922,0.5,0.922,0
0.45183,0.022361,1,0.923,0.5,0.923,0
0.45344,0.022212,1,0.924,0.5,0.924,0
0.45506,0.022062,1,0.925,0.5,0.925,0
0.45668,0.02191,1,0.926,0.5,0.926,0
0.4583,0.021759,1,0.927,0.5,0.927,0
0.45992,0.021603,1,0.928,0.5,0.928,0
0.46155,0.021448,1,0.929,0.5,0.929,0
0.46317,0.021292,1,0.93,0.5,0.93,0
0.46479,0.021133,1,0.931,0.5,0.931,0
0.46641,0.020974,1,0.932,0.5,0.932,0
0.46802,0.020813,1,0.933,0.5,0.933,0
0.46963,0.020651,1,0.934,0.5,0.934,0
0.47123,0.020488,1,0.935,0.5,0.935,0
0.47282,0.020321,1,0.936,0.5,0.936,0
0.4744,0.020155,1,0.937,0.5,0.937,0
0.47596,0.019987,1,0.938,0.5,0.938,0
0.4775,0.019816,1,0.939,0.5,0.939,0
0.47905,0.019646,1,0.94,0.5,0.94,0
0.48054,0.019471,1,0.941,0.5,0.941,0
0.48203,0.019296,1,0.942,0.5,0.942,0
0.48349,0.019119,1,0.943,0.5,0.943,0
0.4849,0.018939,1,0.944,0.5,0.944,0
0.48631,0.018759,1,0.945,0.5,0.945,0
0.48765,0.018575,1,0.946,0.5,0.946,0
0.48896,0.01839,1,0.947,0.5,0.947,0
0.49026,0.018204,1,0.948,0.5,0.948,0
0.49145,0.018013,1,0.949,0.5,0.949,0
0.49263,0.017822,1,0.95,0.5,0.95,0
0.49374,0.017627,1,0.951,0.5,0.951,0
0.49478,0.017428,1,0.952,0.5,0.952,0
0.49581,0.01723,1,0.953,0.5,0.953,0
0.49668,0.017025,1,0.954,0.5,0.954,0
0.49753,0.01682,1,0.955,0.5,0.955,0
0.49832,0.016612,1,0.956,0.5,0.956,0
0.49895,0.016399,1,0.957,0.5,0.957,0
0.49958,0.016185,1,0.958,0.5,0.958,0
0.50005,0.015966,1,0.959,0.5,0.959,0
0.50043,0.015744,1,0.96,0.5,0.96,0
0.5008,0.015522,1,0.961,0.5,0.961,0
0.5009,0.01529,1,0.962,0.5,0.962,0
0.501,0.015059,1,0.963,0.5,0.963,0
0.50097,0.014823,1,0.964,0.5,0.964,0
0.50076,0.014581,1,0.965,0.5,0.965,0
0.50056,0.014339,1,0.966,0.5,0.966,0
0.50008,0.014087,1,0.967,0.5,0.967,0
0.49956,0.013833,1,0.968,0.5,0.968,0
0.49897,0.013576,1,0.969,0.5,0.969,0
0.49816,0.013306,1,0.97,0.5,0.97,0
0.49736,0.013036,1,0.971,0.5,0.971,0
0.49645,0.012753,1,0.972,0.5,0.972,0
0.49548,0.012462,1,0.973,0.5,0.973,0
0.49451,0.012169,1,0.974,0.5,0.974,0
0.49369,0.011846,1,0.975,0.5,0.975,0
0.49286,0.011522,1,0.976,0.5,0.976,0
0.49236,0.011177,1,0.977,0.5,0.977,0
0.4923,0.010804,1,0.978,0.5,0.978,0
0.49223,0.010431,1,0.979,0.5,0.979,0
0.49369,0.01,1,0.98,0.5,0.98,0
0.49546,0.0095581,1,0.981,0.5,0.981,0
0.49803,0.0090956,1,0.982,0.5,0.982,0
0.5033,0.0085657,1,0.983,0.5,0.983,0
0.50857,0.0080357,1,0.984,0.5,0.984,0
0.51738,0.0074491,1,0.985,0.5,0.985,0
0.52831,0.0068286,1,0.986,0.5,0.986,0
0.5394,0.0062067,1,0.987,0.5,0.987,0
0.55828,0.0055239,1,0.988,0.5,0.988,0
0.57717,0.0048411,1,0.989,0.5,0.989,0
0.60005,0.0041608,1,0.99,0.5,0.99,0
0.62852,0.003484,1,0.991,0.5,0.991,0
0.657,0.0028072,1,0.992,0.5,0.992,0
0.69322,0.0022191,1,0.993,0.5,0.993,0
0.73123,0.0016515,1,0.994,0.5,0.994,0
0.77068,0.0011281,1,0.995,0.5,0.995,0
0.81558,0.00077289,1,0.996,0.5,0.996,0
0.86048,0.00041767,1,0.997,0.5,0.997,0
0.9065,0.00021275,1,0.998,0.5,0.998,0
0.95325,0.00010637,1,0.999,0.5,0.999,0
1,0,1,1,0.5,1,0


==> re10000-2d-p7-strong-bc-uy-horizontal-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,1,0,0,0.5,0
0.00022235,0.024207,1,0.001,0.001,0.5,0
0.0004447,0.048415,1,0.002,0.002,0.5,0
0.00079662,0.07195,1,0.003,0.003,0.5,0
0.0013462,0.09446,1,0.004,0.004,0.5,0
0.0018957,0.11697,1,0.005,0.005,0.5,0
0.0025721,0.13769,1,0.006,0.006,0.5,0
0.0032817,0.15794,1,0.007,0.007,0.5,0
0.0039952,0.17767,1,0.008,0.008,0.5,0
0.0047249,0.19519,1,0.009,0.009,0.5,0
0.0054547,0.2127,1,0.01,0.01,0.5,0
0.0061394,0.22856,1,0.011,0.011,0.5,0
0.0067918,0.24322,1,0.012,0.012,0.5,0
0.0074443,0.25788,1,0.013,0.013,0.5,0
0.0079723,0.26996,1,0.014,0.014,0.5,0
0.0084977,0.28198,1,0.015,0.015,0.5,0
0.008971,0.29318,1,0.016,0.016,0.5,0
0.0093609,0.30301,1,0.017,0.017,0.5,0
0.0097499,0.31285,1,0.018,0.018,0.5,0
0.01005,0.32142,1,0.019,0.019,0.5,0
0.010323,0.32962,1,0.02,0.02,0.5,0
0.010581,0.33763,1,0.021,0.021,0.5,0
0.010768,0.34467,1,0.022,0.022,0.5,0
0.010955,0.35172,1,0.023,0.023,0.5,0
0.011111,0.35832,1,0.024,0.024,0.5,0
0.011242,0.36457,1,0.025,0.025,0.5,0
0.011373,0.37082,1,0.026,0.026,0.5,0
0.011472,0.37652,1,0.027,0.027,0.5,0
0.01157,0.38219,1,0.028,0.028,0.5,0
0.01166,0.38769,1,0.029,0.029,0.5,0
0.011738,0.39288,1,0.03,0.03,0.5,0
0.011815,0.39807,1,0.031,0.031,0.5,0
0.011882,0.40292,1,0.032,0.032,0.5,0
0.011945,0.40765,1,0.033,0.033,0.5,0
0.012007,0.41231,1,0.034,0.034,0.5,0
0.012058,0.41657,1,0.035,0.035,0.5,0
0.012109,0.42083,1,0.036,0.036,0.5,0
0.012154,0.42483,1,0.037,0.037,0.5,0
0.012194,0.4286,1,0.038,0.038,0.5,0
0.012234,0.43237,1,0.039,0.039,0.5,0
0.012261,0.43566,1,0.04,0.04,0.5,0
0.012287,0.43892,1,0.041,0.041,0.5,0
0.012309,0.442,1,0.042,0.042,0.5,0
0.012322,0.44474,1,0.043,0.043,0.5,0
0.012335,0.44748,1,0.044,0.044,0.5,0
0.012337,0.44984,1,0.045,0.045,0.5,0
0.012335,0.45206,1,0.046,0.046,0.5,0
0.012331,0.45422,1,0.047,0.047,0.5,0
0.012314,0.45593,1,0.048,0.048,0.5,0
0.012296,0.45765,1,0.049,0.049,0.5,0
0.012271,0.45911,1,0.05,0.05,0.5,0
0.012239,0.46035,1,0.051,0.051,0.5,0
0.012207,0.46158,1,0.052,0.052,0.5,0
0.012161,0.4624,1,0.053,0.053,0.5,0
0.012115,0.46318,1,0.054,0.054,0.5,0
0.012064,0.46384,1,0.055,0.055,0.5,0
0.012004,0.46421,1,0.056,0.056,0.5,0
0.011944,0.46458,1,0.057,0.057,0.5,0
0.011874,0.46469,1,0.058,0.058,0.5,0
0.011801,0.4647,1,0.059,0.059,0.5,0
0.011726,0.46467,1,0.06,0.06,0.5,0
0.011641,0.46435,1,0.061,0.061,0.5,0
0.011556,0.46403,1,0.062,0.062,0.5,0
0.011466,0.46357,1,0.063,0.063,0.5,0
0.011371,0.46297,1,0.064,0.064,0.5,0
0.011276,0.46238,1,0.065,0.065,0.5,0
0.011172,0.46158,1,0.066,0.066,0.5,0
0.011068,0.46075,1,0.067,0.067,0.5,0
0.010961,0.45987,1,0.068,0.068,0.5,0
0.01085,0.45886,1,0.069,0.069,0.5,0
0.010738,0.45785,1,0.07,0.07,0.5,0
0.010622,0.45674,1,0.071,0.071,0.5,0
0.010503,0.45559,1,0.072,0.072,0.5,0
0.010385,0.45443,1,0.073,0.073,0.5,0
0.010261,0.45317,1,0.074,0.074,0.5,0
0.010138,0.45191,1,0.075,0.075,0.5,0
0.010013,0.45062,1,0.076,0.076,0.5,0
0.009886,0.44929,1,0.077,0.077,0.5,0
0.0097589,0.44795,1,0.078,0.078,0.5,0
0.0096294,0.44658,1,0.079,0.079,0.5,0
0.0094996,0.4452,1,0.08,0.08,0.5,0
0.0093694,0.44382,1,0.081,0.081,0.5,0
0.0092381,0.44242,1,0.082,0.082,0.5,0
0.0091067,0.44102,1,0.083,0.083,0.5,0
0.0089747,0.43962,1,0.084,0.084,0.5,0
0.0088422,0.43822,1,0.085,0.085,0.5,0
0.0087098,0.43682,1,0.086,0.086,0.5,0
0.0085773,0.43542,1,0.087,0.087,0.5,0
0.0084448,0.43403,1,0.088,0.088,0.5,0
0.0083123,0.43265,1,0.089,0.089,0.5,0
0.0081798,0.43127,1,0.09,0.09,0.5,0
0.0080473,0.4299,1,0.091,0.091,0.5,0
0.0079155,0.42855,1,0.092,0.092,0.5,0
0.0077838,0.42721,1,0.093,0.093,0.5,0
0.0076523,0.42587,1,0.094,0.094,0.5,0
0.0075213,0.42455,1,0.095,0.095,0.5,0
0.0073904,0.42324,1,0.096,0.096,0.5,0
0.0072604,0.42194,1,0.097,0.097,0.5,0
0.007131,0.42065,1,0.098,0.098,0.5,0
0.0070016,0.41937,1,0.099,0.099,0.5,0
0.0068733,0.41811,1,0.1,0.1,0.5,0
0.0067451,0.41686,1,0.101,0.101,0.5,0
0.0066175,0.41561,1,0.102,0.102,0.5,0
0.0064908,0.41439,1,0.103,0.103,0.5,0
0.0063642,0.41316,1,0.104,0.104,0.5,0
0.0062384,0.41195,1,0.105,0.105,0.5,0
0.0061128,0.41075,1,0.106,0.106,0.5,0
0.0059876,0.40956,1,0.107,0.107,0.5,0
0.0058636,0.40838,1,0.108,0.108,0.5,0
0.0057395,0.4072,1,0.109,0.109,0.5,0
0.0056164,0.40603,1,0.11,0.11,0.5,0
0.0054939,0.40487,1,0.111,0.111,0.5,0
0.0053715,0.40371,1,0.112,0.112,0.5,0
0.0052501,0.40256,1,0.113,0.113,0.5,0
0.0051287,0.40142,1,0.114,0.114,0.5,0
0.0050081,0.40028,1,0.115,0.115,0.5,0
0.0048883,0.39915,1,0.116,0.116,0.5,0
0.0047685,0.39802,1,0.117,0.117,0.5,0
0.0046493,0.39689,1,0.118,0.118,0.5,0
0.0045303,0.39577,1,0.119,0.119,0.5,0
0.0044116,0.39465,1,0.12,0.12,0.5,0
0.004294,0.39354,1,0.121,0.121,0.5,0
0.0041765,0.39242,1,0.122,0.122,0.5,0
0.0040597,0.39131,1,0.123,0.123,0.5,0
0.0039434,0.39021,1,0.124,0.124,0.5,0
0.003827,0.3891,1,0.125,0.125,0.5,0
0.0037114,0.38799,1,0.126,0.126,0.5,0
0.0035958,0.38689,1,0.127,0.127,0.5,0
0.0034807,0.38579,1,0.128,0.128,0.5,0
0.0033662,0.38469,1,0.129,0.129,0.5,0
0.0032518,0.38359,1,0.13,0.13,0.5,0
0.003138,0.38249,1,0.131,0.131,0.5,0
0.0030243,0.3814,1,0.132,0.132,0.5,0
0.0029109,0.3803,1,0.133,0.133,0.5,0
0.0027984,0.3792,1,0.134,0.134,0.5,0
0.0026859,0.37811,1,0.135,0.135,0.5,0
0.0025741,0.37702,1,0.136,0.136,0.5,0
0.0024627,0.37592,1,0.137,0.137,0.5,0
0.0023513,0.37483,1,0.138,0.138,0.5,0
0.0022407,0.37374,1,0.139,0.139,0.5,0
0.0021301,0.37265,1,0.14,0.14,0.5,0
0.0020198,0.37156,1,0.141,0.141,0.5,0
0.00191,0.37047,1,0.142,0.142,0.5,0
0.0018001,0.36938,1,0.143,0.143,0.5,0
0.0016912,0.36829,1,0.144,0.144,0.5,0
0.0015825,0.3672,1,0.145,0.145,0.5,0
0.001474,0.36611,1,0.146,0.146,0.5,0
0.0013661,0.36503,1,0.147,0.147,0.5,0
0.0012582,0.36394,1,0.148,0.148,0.5,0
0.0011508,0.36285,1,0.149,0.149,0.5,0
0.0010436,0.36177,1,0.15,0.15,0.5,0
0.0009365,0.36068,1,0.151,0.151,0.5,0
0.00083046,0.3596,1,0.152,0.152,0.5,0
0.00072447,0.35852,1,0.153,0.153,0.5,0
0.00061875,0.35743,1,0.154,0.154,0.5,0
0.00051353,0.35635,1,0.155,0.155,0.5,0
0.00040831,0.35527,1,0.156,0.156,0.5,0
0.00030366,0.35419,1,0.157,0.157,0.5,0
0.0001992,0.35311,1,0.158,0.158,0.5,0
9.4918e-05,0.35203,1,0.159,0.159,0.5,0
-8.3848e-06,0.35095,1,0.16,0.16,0.5,0
-0.00011169,0.34988,1,0.161,0.161,0.5,0
-0.00021478,0.3488,1,0.162,0.162,0.5,0
-0.0003177,0.34772,1,0.163,0.163,0.5,0
-0.00042062,0.34665,1,0.164,0.164,0.5,0
-0.00052242,0.34558,1,0.165,0.165,0.5,0
-0.00062415,0.3445,1,0.166,0.166,0.5,0
-0.0007255,0.34343,1,0.167,0.167,0.5,0
-0.00082612,0.34236,1,0.168,0.168,0.5,0
-0.00092673,0.34129,1,0.169,0.169,0.5,0
-0.0010271,0.34022,1,0.17,0.17,0.5,0
-0.0011273,0.33915,1,0.171,0.171,0.5,0
-0.0012274,0.33808,1,0.172,0.172,0.5,0
-0.0013265,0.33701,1,0.173,0.173,0.5,0
-0.0014255,0.33595,1,0.174,0.174,0.5,0
-0.0015242,0.33488,1,0.175,0.175,0.5,0
-0.0016225,0.33382,1,0.176,0.176,0.5,0
-0.0017208,0.33275,1,0.177,0.177,0.5,0
-0.0018184,0.33169,1,0.178,0.178,0.5,0
-0.0019159,0.33063,1,0.179,0.179,0.5,0
-0.0020132,0.32956,1,0.18,0.18,0.5,0
-0.00211,0.3285,1,0.181,0.181,0.5,0
-0.0022067,0.32744,1,0.182,0.182,0.5,0
-0.0023027,0.32638,1,0.183,0.183,0.5,0
-0.0023983,0.32532,1,0.184,0.184,0.5,0
-0.0024939,0.32427,1,0.185,0.185,0.5,0
-0.0025891,0.32321,1,0.186,0.186,0.5,0
-0.0026844,0.32215,1,0.187,0.187,0.5,0
-0.002779,0.32109,1,0.188,0.188,0.5,0
-0.0028731,0.32004,1,0.189,0.189,0.5,0
-0.0029672,0.31898,1,0.19,0.19,0.5,0
-0.003061,0.31793,1,0.191,0.191,0.5,0
-0.0031547,0.31688,1,0.192,0.192,0.5,0
-0.003248,0.31582,1,0.193,0.193,0.5,0
-0.0033406,0.31477,1,0.194,0.194,0.5,0
-0.0034331,0.31372,1,0.195,0.195,0.5,0
-0.0035254,0.31267,1,0.196,0.196,0.5,0
-0.0036175,0.31162,1,0.197,0.197,0.5,0
-0.0037096,0.31057,1,0.198,0.198,0.5,0
-0.0038006,0.30952,1,0.199,0.199,0.5,0
-0.0038916,0.30848,1,0.2,0.2,0.5,0
-0.0039824,0.30743,1,0.201,0.201,0.5,0
-0.004073,0.30638,1,0.202,0.202,0.5,0
-0.0041637,0.30533,1,0.203,0.203,0.5,0
-0.0042536,0.30429,1,0.204,0.204,0.5,0
-0.0043435,0.30324,1,0.205,0.205,0.5,0
-0.0044331,0.3022,1,0.206,0.206,0.5,0
-0.0045222,0.30116,1,0.207,0.207,0.5,0
-0.0046113,0.30011,1,0.208,0.208,0.5,0
-0.0046999,0.29907,1,0.209,0.209,0.5,0
-0.0047882,0.29803,1,0.21,0.21,0.5,0
-0.0048764,0.29699,1,0.211,0.211,0.5,0
-0.004964,0.29594,1,0.212,0.212,0.5,0
-0.0050515,0.2949,1,0.213,0.213,0.5,0
-0.0051389,0.29386,1,0.214,0.214,0.5,0
-0.0052261,0.29282,1,0.215,0.215,0.5,0
-0.0053133,0.29179,1,0.216,0.216,0.5,0
-0.0053998,0.29075,1,0.217,0.217,0.5,0
-0.0054862,0.28971,1,0.218,0.218,0.5,0
-0.0055724,0.28867,1,0.219,0.219,0.5,0
-0.005658,0.28764,1,0.22,0.22,0.5,0
-0.0057437,0.2866,1,0.221,0.221,0.5,0
-0.0058291,0.28556,1,0.222,0.222,0.5,0
-0.0059143,0.28453,1,0.223,0.223,0.5,0
-0.0059995,0.28349,1,0.224,0.224,0.5,0
-0.006084,0.28246,1,0.225,0.225,0.5,0
-0.0061685,0.28142,1,0.226,0.226,0.5,0
-0.0062527,0.28039,1,0.227,0.227,0.5,0
-0.0063363,0.27936,1,0.228,0.228,0.5,0
-0.00642,0.27833,1,0.229,0.229,0.5,0
-0.0065034,0.27729,1,0.23,0.23,0.5,0
-0.0065868,0.27626,1,0.231,0.231,0.5,0
-0.0066699,0.27523,1,0.232,0.232,0.5,0
-0.0067525,0.2742,1,0.233,0.233,0.5,0
-0.006835,0.27317,1,0.234,0.234,0.5,0
-0.0069174,0.27214,1,0.235,0.235,0.5,0
-0.0069995,0.27111,1,0.236,0.236,0.5,0
-0.0070817,0.27008,1,0.237,0.237,0.5,0
-0.0071631,0.26906,1,0.238,0.238,0.5,0
-0.0072445,0.26803,1,0.239,0.239,0.5,0
-0.0073258,0.267,1,0.24,0.24,0.5,0
-0.0074068,0.26597,1,0.241,0.241,0.5,0
-0.0074878,0.26495,1,0.242,0.242,0.5,0
-0.0075685,0.26392,1,0.243,0.243,0.5,0
-0.0076491,0.2629,1,0.244,0.244,0.5,0
-0.0077296,0.26187,1,0.245,0.245,0.5,0
-0.0078095,0.26085,1,0.246,0.246,0.5,0
-0.0078894,0.25982,1,0.247,0.247,0.5,0
-0.007969,0.2588,1,0.248,0.248,0.5,0
-0.0080485,0.25777,1,0.249,0.249,0.5,0
-0.008128,0.25675,1,0.25,0.25,0.5,0
-0.0082071,0.25573,1,0.251,0.251,0.5,0
-0.0082862,0.25471,1,0.252,0.252,0.5,0
-0.008365,0.25368,1,0.253,0.253,0.5,0
-0.0084434,0.25266,1,0.254,0.254,0.5,0
-0.0085217,0.25164,1,0.255,0.255,0.5,0
-0.0085997,0.25062,1,0.256,0.256,0.5,0
-0.0086777,0.2496,1,0.257,0.257,0.5,0
-0.0087556,0.24858,1,0.258,0.258,0.5,0
-0.0088331,0.24756,1,0.259,0.259,0.5,0
-0.0089107,0.24654,1,0.26,0.26,0.5,0
-0.008988,0.24552,1,0.261,0.261,0.5,0
-0.0090652,0.2445,1,0.262,0.262,0.5,0
-0.0091424,0.24349,1,0.263,0.263,0.5,0
-0.0092192,0.24247,1,0.264,0.264,0.5,0
-0.009296,0.24145,1,0.265,0.265,0.5,0
-0.0093727,0.24043,1,0.266,0.266,0.5,0
-0.0094491,0.23942,1,0.267,0.267,0.5,0
-0.0095255,0.2384,1,0.268,0.268,0.5,0
-0.0096013,0.23738,1,0.269,0.269,0.5,0
-0.009677,0.23637,1,0.27,0.27,0.5,0
-0.0097526,0.23535,1,0.271,0.271,0.5,0
-0.0098283,0.23434,1,0.272,0.272,0.5,0
-0.0099039,0.23333,1,0.273,0.273,0.5,0
-0.0099793,0.23231,1,0.274,0.274,0.5,0
-0.010055,0.2313,1,0.275,0.275,0.5,0
-0.01013,0.23028,1,0.276,0.276,0.5,0
-0.010205,0.22927,1,0.277,0.277,0.5,0
-0.01028,0.22826,1,0.278,0.278,0.5,0
-0.010354,0.22725,1,0.279,0.279,0.5,0
-0.010429,0.22623,1,0.28,0.28,0.5,0
-0.010503,0.22522,1,0.281,0.281,0.5,0
-0.010578,0.22421,1,0.282,0.282,0.5,0
-0.010652,0.2232,1,0.283,0.283,0.5,0
-0.010726,0.22219,1,0.284,0.284,0.5,0
-0.010799,0.22118,1,0.285,0.285,0.5,0
-0.010873,0.22017,1,0.286,0.286,0.5,0
-0.010947,0.21916,1,0.287,0.287,0.5,0
-0.01102,0.21815,1,0.288,0.288,0.5,0
-0.011093,0.21714,1,0.289,0.289,0.5,0
-0.011167,0.21613,1,0.29,0.29,0.5,0
-0.01124,0.21512,1,0.291,0.291,0.5,0
-0.011313,0.21411,1,0.292,0.292,0.5,0
-0.011386,0.21311,1,0.293,0.293,0.5,0
-0.011459,0.2121,1,0.294,0.294,0.5,0
-0.011532,0.21109,1,0.295,0.295,0.5,0
-0.011605,0.21008,1,0.296,0.296,0.5,0
-0.011678,0.20908,1,0.297,0.297,0.5,0
-0.01175,0.20807,1,0.298,0.298,0.5,0
-0.011822,0.20706,1,0.299,0.299,0.5,0
-0.011895,0.20606,1,0.3,0.3,0.5,0
-0.011967,0.20505,1,0.301,0.301,0.5,0
-0.012039,0.20405,1,0.302,0.302,0.5,0
-0.012111,0.20304,1,0.303,0.303,0.5,0
-0.012183,0.20204,1,0.304,0.304,0.5,0
-0.012255,0.20104,1,0.305,0.305,0.5,0
-0.012327,0.20003,1,0.306,0.306,0.5,0
-0.012399,0.19903,1,0.307,0.307,0.5,0
-0.012471,0.19802,1,0.308,0.308,0.5,0
-0.012542,0.19702,1,0.309,0.309,0.5,0
-0.012613,0.19602,1,0.31,0.31,0.5,0
-0.012685,0.19502,1,0.311,0.311,0.5,0
-0.012757,0.19401,1,0.312,0.312,0.5,0
-0.012829,0.19301,1,0.313,0.313,0.5,0
-0.0129,0.19201,1,0.314,0.314,0.5,0
-0.012971,0.19101,1,0.315,0.315,0.5,0
-0.013042,0.19001,1,0.316,0.316,0.5,0
-0.013113,0.189,1,0.317,0.317,0.5,0
-0.013184,0.188,1,0.318,0.318,0.5,0
-0.013255,0.187,1,0.319,0.319,0.5,0
-0.013326,0.186,1,0.32,0.32,0.5,0
-0.013397,0.185,1,0.321,0.321,0.5,0
-0.013468,0.184,1,0.322,0.322,0.5,0
-0.013539,0.18301,1,0.323,0.323,0.5,0
-0.01361,0.18201,1,0.324,0.324,0.5,0
-0.01368,0.18101,1,0.325,0.325,0.5,0
-0.013751,0.18001,1,0.326,0.326,0.5,0
-0.013822,0.17901,1,0.327,0.327,0.5,0
-0.013892,0.17801,1,0.328,0.328,0.5,0
-0.013963,0.17701,1,0.329,0.329,0.5,0
-0.014033,0.17602,1,0.33,0.33,0.5,0
-0.014104,0.17502,1,0.331,0.331,0.5,0
-0.014175,0.17402,1,0.332,0.332,0.5,0
-0.014245,0.17302,1,0.333,0.333,0.5,0
-0.014316,0.17203,1,0.334,0.334,0.5,0
-0.014386,0.17103,1,0.335,0.335,0.5,0
-0.014456,0.17004,1,0.336,0.336,0.5,0
-0.014527,0.16904,1,0.337,0.337,0.5,0
-0.014598,0.16805,1,0.338,0.338,0.5,0
-0.014668,0.16705,1,0.339,0.339,0.5,0
-0.014738,0.16605,1,0.34,0.34,0.5,0
-0.014809,0.16506,1,0.341,0.341,0.5,0
-0.014879,0.16406,1,0.342,0.342,0.5,0
-0.01495,0.16307,1,0.343,0.343,0.5,0
-0.015021,0.16208,1,0.344,0.344,0.5,0
-0.015091,0.16108,1,0.345,0.345,0.5,0
-0.015161,0.16009,1,0.346,0.346,0.5,0
-0.015231,0.15909,1,0.347,0.347,0.5,0
-0.015302,0.1581,1,0.348,0.348,0.5,0
-0.015372,0.15711,1,0.349,0.349,0.5,0
-0.015443,0.15611,1,0.35,0.35,0.5,0
-0.015513,0.15512,1,0.351,0.351,0.5,0
-0.015584,0.15413,1,0.352,0.352,0.5,0
-0.015654,0.15314,1,0.353,0.353,0.5,0
-0.015724,0.15215,1,0.354,0.354,0.5,0
-0.015795,0.15115,1,0.355,0.355,0.5,0
-0.015866,0.15016,1,0.356,0.356,0.5,0
-0.015936,0.14917,1,0.357,0.357,0.5,0
-0.016007,0.14818,1,0.358,0.358,0.5,0
-0.016078,0.14719,1,0.359,0.359,0.5,0
-0.016148,0.1462,1,0.36,0.36,0.5,0
-0.016219,0.14521,1,0.361,0.361,0.5,0
-0.016289,0.14422,1,0.362,0.362,0.5,0
-0.016361,0.14323,1,0.363,0.363,0.5,0
-0.016432,0.14224,1,0.364,0.364,0.5,0
-0.016502,0.14125,1,0.365,0.365,0.5,0
-0.016573,0.14026,1,0.366,0.366,0.5,0
-0.016644,0.13927,1,0.367,0.367,0.5,0
-0.016715,0.13828,1,0.368,0.368,0.5,0
-0.016786,0.13729,1,0.369,0.369,0.5,0
-0.016857,0.1363,1,0.37,0.37,0.5,0
-0.016928,0.13531,1,0.371,0.371,0.5,0
-0.017,0.13432,1,0.372,0.372,0.5,0
-0.017071,0.13334,1,0.373,0.373,0.5,0
-0.017142,0.13235,1,0.374,0.374,0.5,0
-0.017213,0.13136,1,0.375,0.375,0.5,0
-0.017285,0.13037,1,0.376,0.376,0.5,0
-0.017357,0.12938,1,0.377,0.377,0.5,0
-0.017428,0.1284,1,0.378,0.378,0.5,0
-0.0175,0.12741,1,0.379,0.379,0.5,0
-0.017571,0.12642,1,0.38,0.38,0.5,0
-0.017643,0.12544,1,0.381,0.381,0.5,0
-0.017715,0.12445,1,0.382,0.382,0.5,0
-0.017787,0.12346,1,0.383,0.383,0.5,0
-0.017859,0.12248,1,0.384,0.384,0.5,0
-0.017931,0.12149,1,0.385,0.385,0.5,0
-0.018003,0.12051,1,0.386,0.386,0.5,0
-0.018075,0.11952,1,0.387,0.387,0.5,0
-0.018147,0.11853,1,0.388,0.388,0.5,0
-0.01822,0.11755,1,0.389,0.389,0.5,0
-0.018293,0.11656,1,0.39,0.39,0.5,0
-0.018365,0.11558,1,0.391,0.391,0.5,0
-0.018438,0.11459,1,0.392,0.392,0.5,0
-0.018511,0.11361,1,0.393,0.393,0.5,0
-0.018584,0.11262,1,0.394,0.394,0.5,0
-0.018657,0.11164,1,0.395,0.395,0.5,0
-0.01873,0.11065,1,0.396,0.396,0.5,0
-0.018804,0.10967,1,0.397,0.397,0.5,0
-0.018877,0.10869,1,0.398,0.398,0.5,0
-0.01895,0.1077,1,0.399,0.399,0.5,0
-0.019024,0.10672,1,0.4,0.4,0.5,0
-0.019097,0.10574,1,0.401,0.401,0.5,0
-0.019171,0.10475,1,0.402,0.402,0.5,0
-0.019245,0.10377,1,0.403,0.403,0.5,0
-0.019319,0.10278,1,0.404,0.404,0.5,0
-0.019393,0.1018,1,0.405,0.405,0.5,0
-0.019467,0.10082,1,0.406,0.406,0.5,0
-0.019542,0.099836,1,0.407,0.407,0.5,0
-0.019616,0.098853,1,0.408,0.408,0.5,0
-0.019691,0.097871,1,0.409,0.409,0.5,0
-0.019766,0.096888,1,0.41,0.41,0.5,0
-0.019841,0.095905,1,0.411,0.411,0.5,0
-0.019916,0.094923,1,0.412,0.412,0.5,0
-0.01999,0.093941,1,0.413,0.413,0.5,0
-0.020065,0.092959,1,0.414,0.414,0.5,0
-0.020141,0.091977,1,0.415,0.415,0.5,0
-0.020217,0.090996,1,0.416,0.416,0.5,0
-0.020292,0.090014,1,0.417,0.417,0.5,0
-0.020368,0.089033,1,0.418,0.418,0.5,0
-0.020443,0.088052,1,0.419,0.419,0.5,0
-0.02052,0.08707,1,0.42,0.42,0.5,0
-0.020596,0.086089,1,0.421,0.421,0.5,0
-0.020673,0.085107,1,0.422,0.422,0.5,0
-0.020749,0.084127,1,0.423,0.423,0.5,0
-0.020826,0.083146,1,0.424,0.424,0.5,0
-0.020903,0.082165,1,0.425,0.425,0.5,0
-0.02098,0.081184,1,0.426,0.426,0.5,0
-0.021057,0.080203,1,0.427,0.427,0.5,0
-0.021134,0.079223,1,0.428,0.428,0.5,0
-0.021212,0.078243,1,0.429,0.429,0.5,0
-0.021289,0.077263,1,0.43,0.43,0.5,0
-0.021367,0.076283,1,0.431,0.431,0.5,0
-0.021445,0.075303,1,0.432,0.432,0.5,0
-0.021523,0.074323,1,0.433,0.433,0.5,0
-0.021601,0.073343,1,0.434,0.434,0.5,0
-0.021679,0.072363,1,0.435,0.435,0.5,0
-0.021758,0.071383,1,0.436,0.436,0.5,0
-0.021837,0.070403,1,0.437,0.437,0.5,0
-0.021916,0.069423,1,0.438,0.438,0.5,0
-0.021995,0.068444,1,0.439,0.439,0.5,0
-0.022075,0.067464,1,0.44,0.44,0.5,0
-0.022154,0.066485,1,0.441,0.441,0.5,0
-0.022234,0.065505,1,0.442,0.442,0.5,0
-0.022313,0.064526,1,0.443,0.443,0.5,0
-0.022394,0.063547,1,0.444,0.444,0.5,0
-0.022474,0.062568,1,0.445,0.445,0.5,0
-0.022554,0.061589,1,0.446,0.446,0.5,0
-0.022635,0.06061,1,0.447,0.447,0.5,0
-0.022716,0.059631,1,0.448,0.448,0.5,0
-0.022797,0.058652,1,0.449,0.449,0.5,0
-0.022878,0.057673,1,0.45,0.45,0.5,0
-0.022959,0.056694,1,0.451,0.451,0.5,0
-0.02304,0.055715,1,0.452,0.452,0.5,0
-0.023122,0.054736,1,0.453,0.453,0.5,0
-0.023204,0.053757,1,0.454,0.454,0.5,0
-0.023286,0.052779,1,0.455,0.455,0.5,0
-0.023368,0.0518,1,0.456,0.456,0.5,0
-0.023451,0.050821,1,0.457,0.457,0.5,0
-0.023534,0.049843,1,0.458,0.458,0.5,0
-0.023617,0.048865,1,0.459,0.459,0.5,0
-0.0237,0.047886,1,0.46,0.46,0.5,0
-0.023783,0.046908,1,0.461,0.461,0.5,0
-0.023867,0.04593,1,0.462,0.462,0.5,0
-0.023951,0.044951,1,0.463,0.463,0.5,0
-0.024035,0.043973,1,0.464,0.464,0.5,0
-0.024119,0.042994,1,0.465,0.465,0.5,0
-0.024204,0.042016,1,0.466,0.466,0.5,0
-0.024288,0.041037,1,0.467,0.467,0.5,0
-0.024373,0.040059,1,0.468,0.468,0.5,0
-0.024457,0.03908,1,0.469,0.469,0.5,0
-0.024543,0.038102,1,0.47,0.47,0.5,0
-0.024629,0.037124,1,0.471,0.471,0.5,0
-0.024715,0.036146,1,0.472,0.472,0.5,0
-0.024801,0.035167,1,0.473,0.473,0.5,0
-0.024887,0.034189,1,0.474,0.474,0.5,0
-0.024973,0.03321,1,0.475,0.475,0.5,0
-0.025059,0.032232,1,0.476,0.476,0.5,0
-0.025146,0.031254,1,0.477,0.477,0.5,0
-0.025233,0.030275,1,0.478,0.478,0.5,0
-0.02532,0.029297,1,0.479,0.479,0.5,0
-0.025408,0.028319,1,0.48,0.48,0.5,0
-0.025495,0.02734,1,0.481,0.481,0.5,0
-0.025583,0.026362,1,0.482,0.482,0.5,0
-0.025672,0.025383,1,0.483,0.483,0.5,0
-0.02576,0.024405,1,0.484,0.484,0.5,0
-0.025849,0.023426,1,0.485,0.485,0.5,0
-0.025938,0.022448,1,0.486,0.486,0.5,0
-0.026027,0.021469,1,0.487,0.487,0.5,0
-0.026116,0.020491,1,0.488,0.488,0.5,0
-0.026206,0.019512,1,0.489,0.489,0.5,0
-0.026296,0.018534,1,0.49,0.49,0.5,0
-0.026386,0.017555,1,0.491,0.491,0.5,0
-0.026476,0.016577,1,0.492,0.492,0.5,0
-0.026567,0.015598,1,0.493,0.493,0.5,0
-0.026658,0.014619,1,0.494,0.494,0.5,0
-0.026749,0.01364,1,0.495,0.495,0.5,0
-0.02684,0.012662,1,0.496,0.496,0.5,0
-0.026932,0.011683,1,0.497,0.497,0.5,0
-0.027024,0.010704,1,0.498,0.498,0.5,0
-0.027116,0.0097242,1,0.499,0.499,0.5,0
-0.027208,0.008745,1,0.5,0.5,0.5,0
-0.027301,0.0077658,1,0.501,0.501,0.5,0
-0.027393,0.0067865,1,0.502,0.502,0.5,0
-0.027486,0.005807,1,0.503,0.503,0.5,0
-0.02758,0.0048274,1,0.504,0.504,0.5,0
-0.027674,0.0038478,1,0.505,0.505,0.5,0
-0.027768,0.0028682,1,0.506,0.506,0.5,0
-0.027862,0.0018885,1,0.507,0.507,0.5,0
-0.027956,0.00090883,1,0.508,0.508,0.5,0
-0.02805,-7.0827e-05,1,0.509,0.509,0.5,0
-0.028145,-0.0010505,1,0.51,0.51,0.5,0
-0.02824,-0.0020306,1,0.511,0.511,0.5,0
-0.028335,-0.003011,1,0.512,0.512,0.5,0
-0.028431,-0.0039914,1,0.513,0.513,0.5,0
-0.028527,-0.0049718,1,0.514,0.514,0.5,0
-0.028623,-0.0059522,1,0.515,0.515,0.5,0
-0.028719,-0.0069328,1,0.516,0.516,0.5,0
-0.028816,-0.0079136,1,0.517,0.517,0.5,0
-0.028913,-0.0088944,1,0.518,0.518,0.5,0
-0.02901,-0.0098752,1,0.519,0.519,0.5,0
-0.029108,-0.010856,1,0.52,0.52,0.5,0
-0.029205,-0.011837,1,0.521,0.521,0.5,0
-0.029303,-0.012818,1,0.522,0.522,0.5,0
-0.029401,-0.013799,1,0.523,0.523,0.5,0
-0.029499,-0.014781,1,0.524,0.524,0.5,0
-0.029598,-0.015762,1,0.525,0.525,0.5,0
-0.029697,-0.016744,1,0.526,0.526,0.5,0
-0.029796,-0.017726,1,0.527,0.527,0.5,0
-0.029896,-0.018708,1,0.528,0.528,0.5,0
-0.029995,-0.01969,1,0.529,0.529,0.5,0
-0.030096,-0.020672,1,0.53,0.53,0.5,0
-0.030196,-0.021654,1,0.531,0.531,0.5,0
-0.030297,-0.022637,1,0.532,0.532,0.5,0
-0.030398,-0.02362,1,0.533,0.533,0.5,0
-0.030499,-0.024603,1,0.534,0.534,0.5,0
-0.0306,-0.025586,1,0.535,0.535,0.5,0
-0.030702,-0.026569,1,0.536,0.536,0.5,0
-0.030804,-0.027552,1,0.537,0.537,0.5,0
-0.030906,-0.028536,1,0.538,0.538,0.5,0
-0.031009,-0.02952,1,0.539,0.539,0.5,0
-0.031112,-0.030504,1,0.54,0.54,0.5,0
-0.031214,-0.031487,1,0.541,0.541,0.5,0
-0.031318,-0.032471,1,0.542,0.542,0.5,0
-0.031421,-0.033455,1,0.543,0.543,0.5,0
-0.031525,-0.034439,1,0.544,0.544,0.5,0
-0.031629,-0.035424,1,0.545,0.545,0.5,0
-0.031733,-0.036409,1,0.546,0.546,0.5,0
-0.031837,-0.037394,1,0.547,0.547,0.5,0
-0.031942,-0.03838,1,0.548,0.548,0.5,0
-0.032048,-0.039365,1,0.549,0.549,0.5,0
-0.032153,-0.040351,1,0.55,0.55,0.5,0
-0.032259,-0.041337,1,0.551,0.551,0.5,0
-0.032364,-0.042323,1,0.552,0.552,0.5,0
-0.032471,-0.043309,1,0.553,0.553,0.5,0
-0.032577,-0.044296,1,0.554,0.554,0.5,0
-0.032683,-0.045282,1,0.555,0.555,0.5,0
-0.032791,-0.046269,1,0.556,0.556,0.5,0
-0.032898,-0.047256,1,0.557,0.557,0.5,0
-0.033005,-0.048243,1,0.558,0.558,0.5,0
-0.033113,-0.049231,1,0.559,0.559,0.5,0
-0.033221,-0.050219,1,0.56,0.56,0.5,0
-0.03333,-0.051207,1,0.561,0.561,0.5,0
-0.033439,-0.052195,1,0.562,0.562,0.5,0
-0.033548,-0.053183,1,0.563,0.563,0.5,0
-0.033657,-0.054172,1,0.564,0.564,0.5,0
-0.033766,-0.055161,1,0.565,0.565,0.5,0
-0.033875,-0.056151,1,0.566,0.566,0.5,0
-0.033985,-0.05714,1,0.567,0.567,0.5,0
-0.034095,-0.05813,1,0.568,0.568,0.5,0
-0.034206,-0.05912,1,0.569,0.569,0.5,0
-0.034316,-0.06011,1,0.57,0.57,0.5,0
-0.034427,-0.0611,1,0.571,0.571,0.5,0
-0.034538,-0.062091,1,0.572,0.572,0.5,0
-0.034649,-0.063081,1,0.573,0.573,0.5,0
-0.034761,-0.064073,1,0.574,0.574,0.5,0
-0.034874,-0.065064,1,0.575,0.575,0.5,0
-0.034986,-0.066056,1,0.576,0.576,0.5,0
-0.035098,-0.067049,1,0.577,0.577,0.5,0
-0.035211,-0.068041,1,0.578,0.578,0.5,0
-0.035324,-0.069034,1,0.579,0.579,0.5,0
-0.035437,-0.070026,1,0.58,0.58,0.5,0
-0.035551,-0.071019,1,0.581,0.581,0.5,0
-0.035664,-0.072013,1,0.582,0.582,0.5,0
-0.035778,-0.073007,1,0.583,0.583,0.5,0
-0.035893,-0.074001,1,0.584,0.584,0.5,0
-0.036007,-0.074995,1,0.585,0.585,0.5,0
-0.036122,-0.07599,1,0.586,0.586,0.5,0
-0.036237,-0.076985,1,0.587,0.587,0.5,0
-0.036353,-0.077981,1,0.588,0.588,0.5,0
-0.036468,-0.078976,1,0.589,0.589,0.5,0
-0.036584,-0.079972,1,0.59,0.59,0.5,0
-0.036699,-0.080968,1,0.591,0.591,0.5,0
-0.036816,-0.081965,1,0.592,0.592,0.5,0
-0.036932,-0.082962,1,0.593,0.593,0.5,0
-0.037049,-0.083959,1,0.594,0.594,0.5,0
-0.037166,-0.084957,1,0.595,0.595,0.5,0
-0.037284,-0.085955,1,0.596,0.596,0.5,0
-0.037401,-0.086953,1,0.597,0.597,0.5,0
-0.037518,-0.087952,1,0.598,0.598,0.5,0
-0.037636,-0.088951,1,0.599,0.599,0.5,0
-0.037754,-0.089951,1,0.6,0.6,0.5,0
-0.037873,-0.09095,1,0.601,0.601,0.5,0
-0.037991,-0.09195,1,0.602,0.602,0.5,0
-0.03811,-0.09295,1,0.603,0.603,0.5,0
-0.038229,-0.09395,1,0.604,0.604,0.5,0
-0.038348,-0.094951,1,0.605,0.605,0.5,0
-0.038468,-0.095953,1,0.606,0.606,0.5,0
-0.038588,-0.096955,1,0.607,0.607,0.5,0
-0.038708,-0.097957,1,0.608,0.608,0.5,0
-0.038828,-0.098959,1,0.609,0.609,0.5,0
-0.038948,-0.099962,1,0.61,0.61,0.5,0
-0.039069,-0.10097,1,0.611,0.611,0.5,0
-0.03919,-0.10197,1,0.612,0.612,0.5,0
-0.039311,-0.10297,1,0.613,0.613,0.5,0
-0.039432,-0.10398,1,0.614,0.614,0.5,0
-0.039554,-0.10498,1,0.615,0.615,0.5,0
-0.039675,-0.10599,1,0.616,0.616,0.5,0
-0.039797,-0.10699,1,0.617,0.617,0.5,0
-0.039919,-0.108,1,0.618,0.618,0.5,0
-0.040042,-0.10901,1,0.619,0.619,0.5,0
-0.040165,-0.11001,1,0.62,0.62,0.5,0
-0.040287,-0.11102,1,0.621,0.621,0.5,0
-0.04041,-0.11203,1,0.622,0.622,0.5,0
-0.040533,-0.11304,1,0.623,0.623,0.5,0
-0.040657,-0.11405,1,0.624,0.624,0.5,0
-0.04078,-0.11505,1,0.625,0.625,0.5,0
-0.040904,-0.11606,1,0.626,0.626,0.5,0
-0.041028,-0.11707,1,0.627,0.627,0.5,0
-0.041152,-0.11808,1,0.628,0.628,0.5,0
-0.041277,-0.1191,1,0.629,0.629,0.5,0
-0.041401,-0.12011,1,0.63,0.63,0.5,0
-0.041526,-0.12112,1,0.631,0.631,0.5,0
-0.041651,-0.12213,1,0.632,0.632,0.5,0
-0.041776,-0.12314,1,0.633,0.633,0.5,0
-0.041901,-0.12416,1,0.634,0.634,0.5,0
-0.042026,-0.12517,1,0.635,0.635,0.5,0
-0.042151,-0.12618,1,0.636,0.636,0.5,0
-0.042277,-0.1272,1,0.637,0.637,0.5,0
-0.042403,-0.12821,1,0.638,0.638,0.5,0
-0.04253,-0.12923,1,0.639,0.639,0.5,0
-0.042656,-0.13024,1,0.64,0.64,0.5,0
-0.042782,-0.13126,1,0.641,0.641,0.5,0
-0.042909,-0.13228,1,0.642,0.642,0.5,0
-0.043035,-0.1333,1,0.643,0.643,0.5,0
-0.043162,-0.13431,1,0.644,0.644,0.5,0
-0.043289,-0.13533,1,0.645,0.645,0.5,0
-0.043416,-0.13635,1,0.646,0.646,0.5,0
-0.043544,-0.13737,1,0.647,0.647,0.5,0
-0.043671,-0.13839,1,0.648,0.648,0.5,0
-0.043799,-0.13941,1,0.649,0.649,0.5,0
-0.043927,-0.14043,1,0.65,0.65,0.5,0
-0.044055,-0.14145,1,0.651,0.651,0.5,0
-0.044183,-0.14247,1,0.652,0.652,0.5,0
-0.04431,-0.1435,1,0.653,0.653,0.5,0
-0.044439,-0.14452,1,0.654,0.654,0.5,0
-0.044567,-0.14554,1,0.655,0.655,0.5,0
-0.044696,-0.14657,1,0.656,0.656,0.5,0
-0.044824,-0.14759,1,0.657,0.657,0.5,0
-0.044953,-0.14862,1,0.658,0.658,0.5,0
-0.045082,-0.14964,1,0.659,0.659,0.5,0
-0.045211,-0.15067,1,0.66,0.66,0.5,0
-0.04534,-0.15169,1,0.661,0.661,0.5,0
-0.045469,-0.15272,1,0.662,0.662,0.5,0
-0.045599,-0.15375,1,0.663,0.663,0.5,0
-0.045728,-0.15478,1,0.664,0.664,0.5,0
-0.045858,-0.15581,1,0.665,0.665,0.5,0
-0.045987,-0.15684,1,0.666,0.666,0.5,0
-0.046117,-0.15787,1,0.667,0.667,0.5,0
-0.046247,-0.1589,1,0.668,0.668,0.5,0
-0.046377,-0.15993,1,0.669,0.669,0.5,0
-0.046507,-0.16096,1,0.67,0.67,0.5,0
-0.046636,-0.16199,1,0.671,0.671,0.5,0
-0.046766,-0.16303,1,0.672,0.672,0.5,0
-0.046896,-0.16406,1,0.673,0.673,0.5,0
-0.047027,-0.16509,1,0.674,0.674,0.5,0
-0.047157,-0.16613,1,0.675,0.675,0.5,0
-0.047288,-0.16716,1,0.676,0.676,0.5,0
-0.047418,-0.1682,1,0.677,0.677,0.5,0
-0.047549,-0.16924,1,0.678,0.678,0.5,0
-0.047679,-0.17027,1,0.679,0.679,0.5,0
-0.04781,-0.17131,1,0.68,0.68,0.5,0
-0.04794,-0.17235,1,0.681,0.681,0.5,0
-0.048071,-0.17339,1,0.682,0.682,0.5,0
-0.048201,-0.17443,1,0.683,0.683,0.5,0
-0.048332,-0.17547,1,0.684,0.684,0.5,0
-0.048463,-0.17651,1,0.685,0.685,0.5,0
-0.048594,-0.17755,1,0.686,0.686,0.5,0
-0.048725,-0.17859,1,0.687,0.687,0.5,0
-0.048855,-0.17964,1,0.688,0.688,0.5,0
-0.048986,-0.18068,1,0.689,0.689,0.5,0
-0.049116,-0.18172,1,0.69,0.69,0.5,0
-0.049247,-0.18277,1,0.691,0.691,0.5,0
-0.049378,-0.18381,1,0.692,0.692,0.5,0
-0.049509,-0.18486,1,0.693,0.693,0.5,0
-0.04964,-0.18591,1,0.694,0.694,0.5,0
-0.049771,-0.18695,1,0.695,0.695,0.5,0
-0.049902,-0.188,1,0.696,0.696,0.5,0
-0.050032,-0.18905,1,0.697,0.697,0.5,0
-0.050163,-0.1901,1,0.698,0.698,0.5,0
-0.050294,-0.19115,1,0.699,0.699,0.5,0
-0.050425,-0.1922,1,0.7,0.7,0.5,0
-0.050556,-0.19325,1,0.701,0.701,0.5,0
-0.050686,-0.1943,1,0.702,0.702,0.5,0
-0.050817,-0.19536,1,0.703,0.703,0.5,0
-0.050947,-0.19641,1,0.704,0.704,0.5,0
-0.051077,-0.19747,1,0.705,0.705,0.5,0
-0.051207,-0.19852,1,0.706,0.706,0.5,0
-0.051338,-0.19958,1,0.707,0.707,0.5,0
-0.051469,-0.20063,1,0.708,0.708,0.5,0
-0.051599,-0.20169,1,0.709,0.709,0.5,0
-0.051728,-0.20275,1,0.71,0.71,0.5,0
-0.051858,-0.2038,1,0.711,0.711,0.5,0
-0.051988,-0.20486,1,0.712,0.712,0.5,0
-0.052118,-0.20592,1,0.713,0.713,0.5,0
-0.052247,-0.20699,1,0.714,0.714,0.5,0
-0.052377,-0.20805,1,0.715,0.715,0.5,0
-0.052507,-0.20911,1,0.716,0.716,0.5,0
-0.052637,-0.21017,1,0.717,0.717,0.5,0
-0.052766,-0.21124,1,0.718,0.718,0.5,0
-0.052895,-0.2123,1,0.719,0.719,0.5,0
-0.053024,-0.21337,1,0.72,0.72,0.5,0
-0.053152,-0.21443,1,0.721,0.721,0.5,0
-0.053281,-0.2155,1,0.722,0.722,0.5,0
-0.05341,-0.21657,1,0.723,0.723,0.5,0
-0.053538,-0.21763,1,0.724,0.724,0.5,0
-0.053667,-0.2187,1,0.725,0.725,0.5,0
-0.053795,-0.21977,1,0.726,0.726,0.5,0
-0.053923,-0.22084,1,0.727,0.727,0.5,0
-0.054051,-0.22191,1,0.728,0.728,0.5,0
-0.054179,-0.22299,1,0.729,0.729,0.5,0
-0.054306,-0.22406,1,0.73,0.73,0.5,0
-0.054433,-0.22513,1,0.731,0.731,0.5,0
-0.05456,-0.22621,1,0.732,0.732,0.5,0
-0.054687,-0.22728,1,0.733,0.733,0.5,0
-0.054814,-0.22836,1,0.734,0.734,0.5,0
-0.054941,-0.22943,1,0.735,0.735,0.5,0
-0.055067,-0.23051,1,0.736,0.736,0.5,0
-0.055193,-0.23159,1,0.737,0.737,0.5,0
-0.055318,-0.23267,1,0.738,0.738,0.5,0
-0.055444,-0.23375,1,0.739,0.739,0.5,0
-0.055569,-0.23483,1,0.74,0.74,0.5,0
-0.055694,-0.23591,1,0.741,0.741,0.5,0
-0.055819,-0.23699,1,0.742,0.742,0.5,0
-0.055944,-0.23808,1,0.743,0.743,0.5,0
-0.056068,-0.23916,1,0.744,0.744,0.5,0
-0.056193,-0.24025,1,0.745,0.745,0.5,0
-0.056316,-0.24133,1,0.746,0.746,0.5,0
-0.05644,-0.24242,1,0.747,0.747,0.5,0
-0.056563,-0.24351,1,0.748,0.748,0.5,0
-0.056686,-0.2446,1,0.749,0.749,0.5,0
-0.056809,-0.24568,1,0.75,0.75,0.5,0
-0.056931,-0.24677,1,0.751,0.751,0.5,0
-0.057052,-0.24787,1,0.752,0.752,0.5,0
-0.057174,-0.24896,1,0.753,0.753,0.5,0
-0.057295,-0.25005,1,0.754,0.754,0.5,0
-0.057417,-0.25114,1,0.755,0.755,0.5,0
-0.057537,-0.25224,1,0.756,0.756,0.5,0
-0.057657,-0.25333,1,0.757,0.757,0.5,0
-0.057777,-0.25443,1,0.758,0.758,0.5,0
-0.057897,-0.25553,1,0.759,0.759,0.5,0
-0.058016,-0.25662,1,0.76,0.76,0.5,0
-0.058135,-0.25772,1,0.761,0.761,0.5,0
-0.058253,-0.25882,1,0.762,0.762,0.5,0
-0.058372,-0.25992,1,0.763,0.763,0.5,0
-0.058489,-0.26102,1,0.764,0.764,0.5,0
-0.058607,-0.26213,1,0.765,0.765,0.5,0
-0.058724,-0.26323,1,0.766,0.766,0.5,0
-0.05884,-0.26433,1,0.767,0.767,0.5,0
-0.058956,-0.26544,1,0.768,0.768,0.5,0
-0.059072,-0.26654,1,0.769,0.769,0.5,0
-0.059187,-0.26765,1,0.77,0.77,0.5,0
-0.059302,-0.26876,1,0.771,0.771,0.5,0
-0.059416,-0.26987,1,0.772,0.772,0.5,0
-0.059529,-0.27098,1,0.773,0.773,0.5,0
-0.059642,-0.27209,1,0.774,0.774,0.5,0
-0.059755,-0.2732,1,0.775,0.775,0.5,0
-0.059868,-0.27431,1,0.776,0.776,0.5,0
-0.05998,-0.27542,1,0.777,0.777,0.5,0
-0.060091,-0.27654,1,0.778,0.778,0.5,0
-0.060202,-0.27765,1,0.779,0.779,0.5,0
-0.060312,-0.27877,1,0.78,0.78,0.5,0
-0.060422,-0.27988,1,0.781,0.781,0.5,0
-0.060531,-0.281,1,0.782,0.782,0.5,0
-0.060639,-0.28212,1,0.783,0.783,0.5,0
-0.060748,-0.28324,1,0.784,0.784,0.5,0
-0.060855,-0.28436,1,0.785,0.785,0.5,0
-0.060962,-0.28548,1,0.786,0.786,0.5,0
-0.061068,-0.28661,1,0.787,0.787,0.5,0
-0.061174,-0.28773,1,0.788,0.788,0.5,0
-0.06128,-0.28886,1,0.789,0.789,0.5,0
-0.061385,-0.28998,1,0.79,0.79,0.5,0
-0.061489,-0.29111,1,0.791,0.791,0.5,0
-0.061592,-0.29223,1,0.792,0.792,0.5,0
-0.061694,-0.29336,1,0.793,0.793,0.5,0
-0.061796,-0.29449,1,0.794,0.794,0.5,0
-0.061898,-0.29562,1,0.795,0.795,0.5,0
-0.061999,-0.29675,1,0.796,0.796,0.5,0
-0.062099,-0.29789,1,0.797,0.797,0.5,0
-0.062198,-0.29902,1,0.798,0.798,0.5,0
-0.062298,-0.30015,1,0.799,0.799,0.5,0
-0.062396,-0.30129,1,0.8,0.8,0.5,0
-0.062493,-0.30243,1,0.801,0.801,0.5,0
-0.06259,-0.30356,1,0.802,0.802,0.5,0
-0.062685,-0.3047,1,0.803,0.803,0.5,0
-0.06278,-0.30584,1,0.804,0.804,0.5,0
-0.062875,-0.30698,1,0.805,0.805,0.5,0
-0.062968,-0.30812,1,0.806,0.806,0.5,0
-0.063062,-0.30927,1,0.807,0.807,0.5,0
-0.063153,-0.31041,1,0.808,0.808,0.5,0
-0.063244,-0.31155,1,0.809,0.809,0.5,0
-0.063335,-0.3127,1,0.81,0.81,0.5,0
-0.063425,-0.31385,1,0.811,0.811,0.5,0
-0.063514,-0.31499,1,0.812,0.812,0.5,0
-0.063602,-0.31614,1,0.813,0.813,0.5,0
-0.063689,-0.31729,1,0.814,0.814,0.5,0
-0.063776,-0.31844,1,0.815,0.815,0.5,0
-0.063861,-0.31959,1,0.816,0.816,0.5,0
-0.063946,-0.32075,1,0.817,0.817,0.5,0
-0.06403,-0.3219,1,0.818,0.818,0.5,0
-0.064113,-0.32305,1,0.819,0.819,0.5,0
-0.064195,-0.32421,1,0.82,0.82,0.5,0
-0.064276,-0.32537,1,0.821,0.821,0.5,0
-0.064356,-0.32652,1,0.822,0.822,0.5,0
-0.064435,-0.32768,1,0.823,0.823,0.5,0
-0.064513,-0.32884,1,0.824,0.824,0.5,0
-0.064591,-0.33,1,0.825,0.825,0.5,0
-0.064667,-0.33116,1,0.826,0.826,0.5,0
-0.064742,-0.33233,1,0.827,0.827,0.5,0
-0.064817,-0.33349,1,0.828,0.828,0.5,0
-0.06489,-0.33466,1,0.829,0.829,0.5,0
-0.064962,-0.33582,1,0.83,0.83,0.5,0
-0.065034,-0.33699,1,0.831,0.831,0.5,0
-0.065103,-0.33816,1,0.832,0.832,0.5,0
-0.065173,-0.33933,1,0.833,0.833,0.5,0
-0.065241,-0.3405,1,0.834,0.834,0.5,0
-0.065307,-0.34167,1,0.835,0.835,0.5,0
-0.065374,-0.34284,1,0.836,0.836,0.5,0
-0.065438,-0.34401,1,0.837,0.837,0.5,0
-0.065502,-0.34519,1,0.838,0.838,0.5,0
-0.065565,-0.34636,1,0.839,0.839,0.5,0
-0.065626,-0.34754,1,0.84,0.84,0.5,0
-0.065687,-0.34872,1,0.841,0.841,0.5,0
-0.065746,-0.3499,1,0.842,0.842,0.5,0
-0.065804,-0.35108,1,0.843,0.843,0.5,0
-0.065861,-0.35226,1,0.844,0.844,0.5,0
-0.065916,-0.35344,1,0.845,0.845,0.5,0
-0.065971,-0.35462,1,0.846,0.846,0.5,0
-0.066023,-0.35581,1,0.847,0.847,0.5,0
-0.066075,-0.35699,1,0.848,0.848,0.5,0
-0.066127,-0.35818,1,0.849,0.849,0.5,0
-0.066175,-0.35937,1,0.85,0.85,0.5,0
-0.066224,-0.36056,1,0.851,0.851,0.5,0
-0.066271,-0.36175,1,0.852,0.852,0.5,0
-0.066316,-0.36294,1,0.853,0.853,0.5,0
-0.06636,-0.36413,1,0.854,0.854,0.5,0
-0.066403,-0.36532,1,0.855,0.855,0.5,0
-0.066444,-0.36652,1,0.856,0.856,0.5,0
-0.066485,-0.36771,1,0.857,0.857,0.5,0
-0.066523,-0.36891,1,0.858,0.858,0.5,0
-0.066562,-0.37011,1,0.859,0.859,0.5,0
-0.066597,-0.37131,1,0.86,0.86,0.5,0
-0.066632,-0.37252,1,0.861,0.861,0.5,0
-0.066666,-0.37372,1,0.862,0.862,0.5,0
-0.066697,-0.37492,1,0.863,0.863,0.5,0
-0.066728,-0.37613,1,0.864,0.864,0.5,0
-0.066757,-0.37734,1,0.865,0.865,0.5,0
-0.066784,-0.37855,1,0.866,0.866,0.5,0
-0.066811,-0.37976,1,0.867,0.867,0.5,0
-0.066835,-0.38097,1,0.868,0.868,0.5,0
-0.066858,-0.38218,1,0.869,0.869,0.5,0
-0.066881,-0.3834,1,0.87,0.87,0.5,0
-0.0669,-0.38462,1,0.871,0.871,0.5,0
-0.066919,-0.38583,1,0.872,0.872,0.5,0
-0.066936,-0.38706,1,0.873,0.873,0.5,0
-0.066951,-0.38828,1,0.874,0.874,0.5,0
-0.066966,-0.3895,1,0.875,0.875,0.5,0
-0.066977,-0.39073,1,0.876,0.876,0.5,0
-0.066988,-0.39195,1,0.877,0.877,0.5,0
-0.066998,-0.39318,1,0.878,0.878,0.5,0
-0.067004,-0.39441,1,0.879,0.879,0.5,0
-0.067011,-0.39564,1,0.88,0.88,0.5,0
-0.067014,-0.39688,1,0.881,0.881,0.5,0
-0.067015,-0.39811,1,0.882,0.882,0.5,0
-0.067016,-0.39935,1,0.883,0.883,0.5,0
-0.067014,-0.40058,1,0.884,0.884,0.5,0
-0.067011,-0.40182,1,0.885,0.885,0.5,0
-0.067005,-0.40306,1,0.886,0.886,0.5,0
-0.066997,-0.4043,1,0.887,0.887,0.5,0
-0.066989,-0.40554,1,0.888,0.888,0.5,0
-0.066976,-0.40678,1,0.889,0.889,0.5,0
-0.066962,-0.40802,1,0.89,0.89,0.5,0
-0.066947,-0.40926,1,0.891,0.891,0.5,0
-0.066928,-0.4105,1,0.892,0.892,0.5,0
-0.066908,-0.41174,1,0.893,0.893,0.5,0
-0.066884,-0.41298,1,0.894,0.894,0.5,0
-0.066858,-0.41422,1,0.895,0.895,0.5,0
-0.066831,-0.41546,1,0.896,0.896,0.5,0
-0.066798,-0.41669,1,0.897,0.897,0.5,0
-0.066765,-0.41792,1,0.898,0.898,0.5,0
-0.066728,-0.41915,1,0.899,0.899,0.5,0
-0.066687,-0.42038,1,0.9,0.9,0.5,0
-0.066647,-0.4216,1,0.901,0.901,0.5,0
-0.066598,-0.42282,1,0.902,0.902,0.5,0
-0.066549,-0.42403,1,0.903,0.903,0.5,0
-0.066496,-0.42524,1,0.904,0.904,0.5,0
-0.066438,-0.42643,1,0.905,0.905,0.5,0
-0.06638,-0.42763,1,0.906,0.906,0.5,0
-0.066314,-0.42881,1,0.907,0.907,0.5,0
-0.066245,-0.42999,1,0.908,0.908,0.5,0
-0.066175,-0.43116,1,0.909,0.909,0.5,0
-0.066096,-0.43231,1,0.91,0.91,0.5,0
-0.066016,-0.43347,1,0.911,0.911,0.5,0
-0.065931,-0.4346,1,0.912,0.912,0.5,0
-0.06584,-0.43572,1,0.913,0.913,0.5,0
-0.065749,-0.43684,1,0.914,0.914,0.5,0
-0.065646,-0.43793,1,0.915,0.915,0.5,0
-0.065544,-0.43902,1,0.916,0.916,0.5,0
-0.065437,-0.4401,1,0.917,0.917,0.5,0
-0.065321,-0.44115,1,0.918,0.918,0.5,0
-0.065205,-0.4422,1,0.919,0.919,0.5,0
-0.065081,-0.44323,1,0.92,0.92,0.5,0
-0.064954,-0.44425,1,0.921,0.921,0.5,0
-0.064825,-0.44526,1,0.922,0.922,0.5,0
-0.064687,-0.44625,1,0.923,0.923,0.5,0
-0.06455,-0.44725,1,0.924,0.924,0.5,0
-0.064408,-0.44823,1,0.925,0.925,0.5,0
-0.064263,-0.44921,1,0.926,0.926,0.5,0
-0.064118,-0.45019,1,0.927,0.927,0.5,0
-0.06397,-0.45118,1,0.928,0.928,0.5,0
-0.063821,-0.45217,1,0.929,0.929,0.5,0
-0.063674,-0.45317,1,0.93,0.93,0.5,0
-0.063528,-0.45421,1,0.931,0.931,0.5,0
-0.063382,-0.45525,1,0.932,0.932,0.5,0
-0.063245,-0.45636,1,0.933,0.933,0.5,0
-0.063112,-0.45751,1,0.934,0.934,0.5,0
-0.062981,-0.45867,1,0.935,0.935,0.5,0
-0.062871,-0.46,1,0.936,0.936,0.5,0
-0.062761,-0.46132,1,0.937,0.937,0.5,0
-0.06267,-0.46279,1,0.938,0.938,0.5,0
-0.062597,-0.46439,1,0.939,0.939,0.5,0
-0.062524,-0.46599,1,0.94,0.94,0.5,0
-0.062498,-0.46794,1,0.941,0.941,0.5,0
-0.062479,-0.46994,1,0.942,0.942,0.5,0
-0.062479,-0.47208,1,0.943,0.943,0.5,0
-0.062528,-0.47459,1,0.944,0.944,0.5,0
-0.062577,-0.4771,1,0.945,0.945,0.5,0
-0.062682,-0.48005,1,0.946,0.946,0.5,0
-0.062812,-0.48321,1,0.947,0.947,0.5,0
-0.062949,-0.48642,1,0.948,0.948,0.5,0
-0.063168,-0.49031,1,0.949,0.949,0.5,0
-0.063387,-0.49419,1,0.95,0.95,0.5,0
-0.063646,-0.49845,1,0.951,0.951,0.5,0
-0.06395,-0.50311,1,0.952,0.952,0.5,0
-0.064253,-0.50777,1,0.953,0.953,0.5,0
-0.064611,-0.51305,1,0.954,0.954,0.5,0
-0.064978,-0.51842,1,0.955,0.955,0.5,0
-0.065352,-0.52392,1,0.956,0.956,0.5,0
-0.065741,-0.52978,1,0.957,0.957,0.5,0
-0.06613,-0.53563,1,0.958,0.958,0.5,0
-0.066491,-0.54154,1,0.959,0.959,0.5,0
-0.066837,-0.54748,1,0.96,0.96,0.5,0
-0.067174,-0.55339,1,0.961,0.961,0.5,0
-0.067387,-0.55879,1,0.962,0.962,0.5,0
-0.067599,-0.56419,1,0.963,0.963,0.5,0
-0.0677,-0.56897,1,0.964,0.964,0.5,0
-0.067669,-0.573,1,0.965,0.965,0.5,0
-0.067638,-0.57703,1,0.966,0.966,0.5,0
-0.067299,-0.57904,1,0.967,0.967,0.5,0
-0.066907,-0.58071,1,0.968,0.968,0.5,0
-0.066398,-0.58154,1,0.969,0.969,0.5,0
-0.065536,-0.5798,1,0.97,0.97,0.5,0
-0.064675,-0.57807,1,0.971,0.971,0.5,0
-0.063458,-0.57353,1,0.972,0.972,0.5,0
-0.062046,-0.56744,1,0.973,0.973,0.5,0
-0.06061,-0.56115,1,0.974,0.974,0.5,0
-0.058617,-0.55004,1,0.975,0.975,0.5,0
-0.056623,-0.53892,1,0.976,0.976,0.5,0
-0.054391,-0.5255,1,0.977,0.977,0.5,0
-0.051851,-0.50913,1,0.978,0.978,0.5,0
-0.049312,-0.49275,1,0.979,0.979,0.5,0
-0.046406,-0.47225,1,0.98,0.98,0.5,0
-0.043426,-0.45091,1,0.981,0.981,0.5,0
-0.040385,-0.42866,1,0.982,0.982,0.5,0
-0.037142,-0.40331,1,0.983,0.983,0.5,0
-0.033899,-0.37795,1,0.984,0.984,0.5,0
-0.030633,-0.35101,1,0.985,0.985,0.5,0
-0.027355,-0.32311,1,0.986,0.986,0.5,0
-0.024081,-0.29519,1,0.987,0.987,0.5,0
-0.021017,-0.2666,1,0.988,0.988,0.5,0
-0.017954,-0.23801,1,0.989,0.989,0.5,0
-0.015079,-0.20997,1,0.99,0.99,0.5,0
-0.012468,-0.18269,1,0.991,0.991,0.5,0
-0.0098569,-0.15541,1,0.992,0.992,0.5,0
-0.0077638,-0.13068,1,0.993,0.993,0.5,0
-0.0057906,-0.10653,1,0.994,0.994,0.5,0
-0.0039751,-0.083349,1,0.995,0.995,0.5,0
-0.0027593,-0.063805,1,0.996,0.996,0.5,0
-0.0015435,-0.044262,1,0.997,0.997,0.5,0
-0.00081566,-0.02805,1,0.998,0.998,0.5,0
-0.00040783,-0.014025,1,0.999,0.999,0.5,0
0,0,1,1,1,0.5,0


==> re20000-2d-p1-128-strong-bc-ux-vertical-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.001847,-0.000107,1,0,0.5,0,0
-0.03215,0.00033975,1,0.001,0.5,0.001,0
-0.062452,0.0007865,1,0.002,0.5,0.002,0
-0.092755,0.0012332,1,0.003,0.5,0.003,0
-0.1222,0.0016535,1,0.004,0.5,0.004,0
-0.14337,0.0018181,1,0.005,0.5,0.005,0
-0.16453,0.0019827,1,0.006,0.5,0.006,0
-0.1857,0.0021473,1,0.007,0.5,0.007,0
-0.20454,0.0016617,1,0.008,0.5,0.008,0
-0.2192,0.0014897,1,0.009,0.5,0.009,0
-0.23386,0.0013177,1,0.01,0.5,0.01,0
-0.24852,0.0011457,1,0.011,0.5,0.011,0
-0.26211,0.00093812,1,0.012,0.5,0.012,0
-0.27292,0.0006396,1,0.013,0.5,0.013,0
-0.28374,0.00034109,1,0.014,0.5,0.014,0
-0.29455,4.2572e-05,1,0.015,0.5,0.015,0
-0.30475,-0.00071142,1,0.016,0.5,0.016,0
-0.31409,-0.0010885,1,0.017,0.5,0.017,0
-0.32344,-0.0014656,1,0.018,0.5,0.018,0
-0.33278,-0.0018428,1,0.019,0.5,0.019,0
-0.34167,-0.002204,1,0.02,0.5,0.02,0
-0.35005,-0.0025472,1,0.021,0.5,0.021,0
-0.35843,-0.0028904,1,0.022,0.5,0.022,0
-0.36682,-0.0032337,1,0.023,0.5,0.023,0
-0.3746,-0.0039171,1,0.024,0.5,0.024,0
-0.38173,-0.0042359,1,0.025,0.5,0.025,0
-0.38886,-0.0045546,1,0.026,0.5,0.026,0
-0.39599,-0.0048734,1,0.027,0.5,0.027,0
-0.40209,-0.0051652,1,0.028,0.5,0.028,0
-0.40764,-0.005443,1,0.029,0.5,0.029,0
-0.41319,-0.0057208,1,0.03,0.5,0.03,0
-0.41874,-0.0059986,1,0.031,0.5,0.031,0
-0.42306,-0.0064963,1,0.032,0.5,0.032,0
-0.42702,-0.0067633,1,0.033,0.5,0.033,0
-0.43098,-0.0070303,1,0.034,0.5,0.034,0
-0.43494,-0.0072973,1,0.035,0.5,0.035,0
-0.43759,-0.0075272,1,0.036,0.5,0.036,0
-0.44,-0.0077502,1,0.037,0.5,0.037,0
-0.44242,-0.0079732,1,0.038,0.5,0.038,0
-0.44483,-0.0081962,1,0.039,0.5,0.039,0
-0.44588,-0.0084781,1,0.04,0.5,0.04,0
-0.4469,-0.0086937,1,0.041,0.5,0.041,0
-0.44791,-0.0089092,1,0.042,0.5,0.042,0
-0.44888,-0.0091235,1,0.043,0.5,0.043,0
-0.44879,-0.0093017,1,0.044,0.5,0.044,0
-0.4487,-0.0094799,1,0.045,0.5,0.045,0
-0.44861,-0.0096581,1,0.046,0.5,0.046,0
-0.44838,-0.0097727,1,0.047,0.5,0.047,0
-0.4474,-0.0099463,1,0.048,0.5,0.048,0
-0.44643,-0.01012,1,0.049,0.5,0.049,0
-0.44546,-0.010293,1,0.05,0.5,0.05,0
-0.44438,-0.010462,1,0.051,0.5,0.051,0
-0.44291,-0.010611,1,0.052,0.5,0.052,0
-0.44145,-0.01076,1,0.053,0.5,0.053,0
-0.43999,-0.010909,1,0.054,0.5,0.054,0
-0.43841,-0.010928,1,0.055,0.5,0.055,0
-0.43665,-0.011073,1,0.056,0.5,0.056,0
-0.43489,-0.011219,1,0.057,0.5,0.057,0
-0.43313,-0.011364,1,0.058,0.5,0.058,0
-0.43137,-0.011505,1,0.059,0.5,0.059,0
-0.42961,-0.011639,1,0.06,0.5,0.06,0
-0.42785,-0.011774,1,0.061,0.5,0.061,0
-0.42609,-0.011909,1,0.062,0.5,0.062,0
-0.42437,-0.011899,1,0.063,0.5,0.063,0
-0.42271,-0.012027,1,0.064,0.5,0.064,0
-0.42104,-0.012156,1,0.065,0.5,0.065,0
-0.41938,-0.012284,1,0.066,0.5,0.066,0
-0.41784,-0.01241,1,0.067,0.5,0.067,0
-0.4164,-0.012536,1,0.068,0.5,0.068,0
-0.41495,-0.012661,1,0.069,0.5,0.069,0
-0.4135,-0.012786,1,0.07,0.5,0.07,0
-0.4122,-0.012781,1,0.071,0.5,0.071,0
-0.41097,-0.012896,1,0.072,0.5,0.072,0
-0.40974,-0.013012,1,0.073,0.5,0.073,0
-0.40851,-0.013127,1,0.074,0.5,0.074,0
-0.40742,-0.01324,1,0.075,0.5,0.075,0
-0.40637,-0.013353,1,0.076,0.5,0.076,0
-0.40533,-0.013466,1,0.077,0.5,0.077,0
-0.40428,-0.013579,1,0.078,0.5,0.078,0
-0.40338,-0.013579,1,0.079,0.5,0.079,0
-0.40248,-0.013679,1,0.08,0.5,0.08,0
-0.40159,-0.01378,1,0.081,0.5,0.081,0
-0.40069,-0.01388,1,0.082,0.5,0.082,0
-0.39987,-0.013976,1,0.083,0.5,0.083,0
-0.39904,-0.014071,1,0.084,0.5,0.084,0
-0.39822,-0.014166,1,0.085,0.5,0.085,0
-0.39741,-0.014175,1,0.086,0.5,0.086,0
-0.39663,-0.014258,1,0.087,0.5,0.087,0
-0.39585,-0.01434,1,0.088,0.5,0.088,0
-0.39507,-0.014422,1,0.089,0.5,0.089,0
-0.39428,-0.014504,1,0.09,0.5,0.09,0
-0.39349,-0.014579,1,0.091,0.5,0.091,0
-0.3927,-0.014655,1,0.092,0.5,0.092,0
-0.3919,-0.01473,1,0.093,0.5,0.093,0
-0.39111,-0.014725,1,0.094,0.5,0.094,0
-0.3903,-0.014789,1,0.095,0.5,0.095,0
-0.38949,-0.014854,1,0.096,0.5,0.096,0
-0.38867,-0.014918,1,0.097,0.5,0.097,0
-0.38785,-0.01498,1,0.098,0.5,0.098,0
-0.387,-0.015036,1,0.099,0.5,0.099,0
-0.38615,-0.015093,1,0.1,0.5,0.1,0
-0.3853,-0.01515,1,0.101,0.5,0.101,0
-0.38444,-0.015131,1,0.102,0.5,0.102,0
-0.38356,-0.015178,1,0.103,0.5,0.103,0
-0.38269,-0.015226,1,0.104,0.5,0.104,0
-0.38181,-0.015274,1,0.105,0.5,0.105,0
-0.38092,-0.015318,1,0.106,0.5,0.106,0
-0.38002,-0.015359,1,0.107,0.5,0.107,0
-0.37912,-0.0154,1,0.108,0.5,0.108,0
-0.37822,-0.015442,1,0.109,0.5,0.109,0
-0.37731,-0.015411,1,0.11,0.5,0.11,0
-0.3764,-0.015445,1,0.111,0.5,0.111,0
-0.37548,-0.015479,1,0.112,0.5,0.112,0
-0.37457,-0.015513,1,0.113,0.5,0.113,0
-0.37365,-0.015542,1,0.114,0.5,0.114,0
-0.37273,-0.015571,1,0.115,0.5,0.115,0
-0.37181,-0.015599,1,0.116,0.5,0.116,0
-0.37089,-0.015628,1,0.117,0.5,0.117,0
-0.36998,-0.015591,1,0.118,0.5,0.118,0
-0.36906,-0.015613,1,0.119,0.5,0.119,0
-0.36814,-0.015635,1,0.12,0.5,0.12,0
-0.36722,-0.015657,1,0.121,0.5,0.121,0
-0.3663,-0.015675,1,0.122,0.5,0.122,0
-0.36539,-0.015693,1,0.123,0.5,0.123,0
-0.36447,-0.01571,1,0.124,0.5,0.124,0
-0.36356,-0.015728,1,0.125,0.5,0.125,0
-0.36265,-0.015686,1,0.126,0.5,0.126,0
-0.36174,-0.015698,1,0.127,0.5,0.127,0
-0.36083,-0.015709,1,0.128,0.5,0.128,0
-0.35992,-0.015721,1,0.129,0.5,0.129,0
-0.35902,-0.015729,1,0.13,0.5,0.13,0
-0.35811,-0.015737,1,0.131,0.5,0.131,0
-0.35721,-0.015745,1,0.132,0.5,0.132,0
-0.3563,-0.015705,1,0.133,0.5,0.133,0
-0.3554,-0.015708,1,0.134,0.5,0.134,0
-0.3545,-0.015711,1,0.135,0.5,0.135,0
-0.3536,-0.015714,1,0.136,0.5,0.136,0
-0.3527,-0.015716,1,0.137,0.5,0.137,0
-0.35181,-0.015716,1,0.138,0.5,0.138,0
-0.35091,-0.015715,1,0.139,0.5,0.139,0
-0.35001,-0.015715,1,0.14,0.5,0.14,0
-0.34911,-0.015669,1,0.141,0.5,0.141,0
-0.34822,-0.015664,1,0.142,0.5,0.142,0
-0.34732,-0.015659,1,0.143,0.5,0.143,0
-0.34643,-0.015654,1,0.144,0.5,0.144,0
-0.34553,-0.015647,1,0.145,0.5,0.145,0
-0.34463,-0.015639,1,0.146,0.5,0.146,0
-0.34374,-0.015631,1,0.147,0.5,0.147,0
-0.34284,-0.015623,1,0.148,0.5,0.148,0
-0.34195,-0.015573,1,0.149,0.5,0.149,0
-0.34106,-0.015561,1,0.15,0.5,0.15,0
-0.34016,-0.015549,1,0.151,0.5,0.151,0
-0.33927,-0.015537,1,0.152,0.5,0.152,0
-0.33837,-0.015523,1,0.153,0.5,0.153,0
-0.33748,-0.015508,1,0.154,0.5,0.154,0
-0.33658,-0.015494,1,0.155,0.5,0.155,0
-0.33569,-0.015479,1,0.156,0.5,0.156,0
-0.3348,-0.015424,1,0.157,0.5,0.157,0
-0.3339,-0.015406,1,0.158,0.5,0.158,0
-0.33301,-0.015387,1,0.159,0.5,0.159,0
-0.33211,-0.015369,1,0.16,0.5,0.16,0
-0.33122,-0.015348,1,0.161,0.5,0.161,0
-0.33032,-0.015328,1,0.162,0.5,0.162,0
-0.32942,-0.015307,1,0.163,0.5,0.163,0
-0.32853,-0.015286,1,0.164,0.5,0.164,0
-0.32764,-0.015228,1,0.165,0.5,0.165,0
-0.32674,-0.015204,1,0.166,0.5,0.166,0
-0.32585,-0.01518,1,0.167,0.5,0.167,0
-0.32495,-0.015156,1,0.168,0.5,0.168,0
-0.32405,-0.01513,1,0.169,0.5,0.169,0
-0.32316,-0.015104,1,0.17,0.5,0.17,0
-0.32226,-0.015078,1,0.171,0.5,0.171,0
-0.32137,-0.015018,1,0.172,0.5,0.172,0
-0.32047,-0.014989,1,0.173,0.5,0.173,0
-0.31958,-0.014961,1,0.174,0.5,0.174,0
-0.31868,-0.014932,1,0.175,0.5,0.175,0
-0.31778,-0.014902,1,0.176,0.5,0.176,0
-0.31689,-0.014872,1,0.177,0.5,0.177,0
-0.31599,-0.014841,1,0.178,0.5,0.178,0
-0.31509,-0.01481,1,0.179,0.5,0.179,0
-0.3142,-0.014748,1,0.18,0.5,0.18,0
-0.3133,-0.014714,1,0.181,0.5,0.181,0
-0.31241,-0.014681,1,0.182,0.5,0.182,0
-0.31151,-0.014648,1,0.183,0.5,0.183,0
-0.31061,-0.014614,1,0.184,0.5,0.184,0
-0.30972,-0.014579,1,0.185,0.5,0.185,0
-0.30882,-0.014544,1,0.186,0.5,0.186,0
-0.30792,-0.014509,1,0.187,0.5,0.187,0
-0.30703,-0.014443,1,0.188,0.5,0.188,0
-0.30613,-0.014406,1,0.189,0.5,0.189,0
-0.30523,-0.014369,1,0.19,0.5,0.19,0
-0.30434,-0.014332,1,0.191,0.5,0.191,0
-0.30344,-0.014294,1,0.192,0.5,0.192,0
-0.30254,-0.014255,1,0.193,0.5,0.193,0
-0.30165,-0.014217,1,0.194,0.5,0.194,0
-0.30075,-0.014178,1,0.195,0.5,0.195,0
-0.29985,-0.01411,1,0.196,0.5,0.196,0
-0.29896,-0.014069,1,0.197,0.5,0.197,0
-0.29806,-0.014029,1,0.198,0.5,0.198,0
-0.29716,-0.013988,1,0.199,0.5,0.199,0
-0.29626,-0.013946,1,0.2,0.5,0.2,0
-0.29537,-0.013904,1,0.201,0.5,0.201,0
-0.29447,-0.013862,1,0.202,0.5,0.202,0
-0.29357,-0.01382,1,0.203,0.5,0.203,0
-0.29267,-0.013749,1,0.204,0.5,0.204,0
-0.29178,-0.013705,1,0.205,0.5,0.205,0
-0.29088,-0.013661,1,0.206,0.5,0.206,0
-0.28998,-0.013617,1,0.207,0.5,0.207,0
-0.28908,-0.013573,1,0.208,0.5,0.208,0
-0.28818,-0.013528,1,0.209,0.5,0.209,0
-0.28729,-0.013483,1,0.21,0.5,0.21,0
-0.28639,-0.013411,1,0.211,0.5,0.211,0
-0.28549,-0.013365,1,0.212,0.5,0.212,0
-0.28459,-0.013318,1,0.213,0.5,0.213,0
-0.2837,-0.013271,1,0.214,0.5,0.214,0
-0.2828,-0.013225,1,0.215,0.5,0.215,0
-0.2819,-0.013177,1,0.216,0.5,0.216,0
-0.281,-0.01313,1,0.217,0.5,0.217,0
-0.2801,-0.013083,1,0.218,0.5,0.218,0
-0.2792,-0.013008,1,0.219,0.5,0.219,0
-0.2783,-0.012959,1,0.22,0.5,0.22,0
-0.27741,-0.012909,1,0.221,0.5,0.221,0
-0.27651,-0.01286,1,0.222,0.5,0.222,0
-0.27561,-0.012811,1,0.223,0.5,0.223,0
-0.27471,-0.012761,1,0.224,0.5,0.224,0
-0.27381,-0.012711,1,0.225,0.5,0.225,0
-0.27291,-0.012661,1,0.226,0.5,0.226,0
-0.27201,-0.012585,1,0.227,0.5,0.227,0
-0.27111,-0.012533,1,0.228,0.5,0.228,0
-0.27021,-0.012482,1,0.229,0.5,0.229,0
-0.26931,-0.012431,1,0.23,0.5,0.23,0
-0.26842,-0.012379,1,0.231,0.5,0.231,0
-0.26751,-0.012327,1,0.232,0.5,0.232,0
-0.26661,-0.012275,1,0.233,0.5,0.233,0
-0.26571,-0.012223,1,0.234,0.5,0.234,0
-0.26482,-0.012144,1,0.235,0.5,0.235,0
-0.26392,-0.01209,1,0.236,0.5,0.236,0
-0.26302,-0.012037,1,0.237,0.5,0.237,0
-0.26212,-0.011984,1,0.238,0.5,0.238,0
-0.26122,-0.01193,1,0.239,0.5,0.239,0
-0.26032,-0.011876,1,0.24,0.5,0.24,0
-0.25942,-0.011822,1,0.241,0.5,0.241,0
-0.25852,-0.011768,1,0.242,0.5,0.242,0
-0.25762,-0.011687,1,0.243,0.5,0.243,0
-0.25672,-0.011632,1,0.244,0.5,0.244,0
-0.25582,-0.011576,1,0.245,0.5,0.245,0
-0.25491,-0.011521,1,0.246,0.5,0.246,0
-0.25401,-0.011465,1,0.247,0.5,0.247,0
-0.25311,-0.01141,1,0.248,0.5,0.248,0
-0.25221,-0.011354,1,0.249,0.5,0.249,0
-0.25131,-0.011298,1,0.25,0.5,0.25,0
-0.25041,-0.011214,1,0.251,0.5,0.251,0
-0.24951,-0.011157,1,0.252,0.5,0.252,0
-0.24861,-0.0111,1,0.253,0.5,0.253,0
-0.24771,-0.011044,1,0.254,0.5,0.254,0
-0.24681,-0.010986,1,0.255,0.5,0.255,0
-0.2459,-0.010928,1,0.256,0.5,0.256,0
-0.245,-0.010871,1,0.257,0.5,0.257,0
-0.2441,-0.010787,1,0.258,0.5,0.258,0
-0.2432,-0.010728,1,0.259,0.5,0.259,0
-0.2423,-0.01067,1,0.26,0.5,0.26,0
-0.2414,-0.010611,1,0.261,0.5,0.261,0
-0.2405,-0.010552,1,0.262,0.5,0.262,0
-0.2396,-0.010494,1,0.263,0.5,0.263,0
-0.23869,-0.010435,1,0.264,0.5,0.264,0
-0.23779,-0.010376,1,0.265,0.5,0.265,0
-0.23689,-0.01029,1,0.266,0.5,0.266,0
-0.23599,-0.01023,1,0.267,0.5,0.267,0
-0.23509,-0.01017,1,0.268,0.5,0.268,0
-0.23419,-0.01011,1,0.269,0.5,0.269,0
-0.23328,-0.01005,1,0.27,0.5,0.27,0
-0.23238,-0.0099893,1,0.271,0.5,0.271,0
-0.23148,-0.0099289,1,0.272,0.5,0.272,0
-0.23058,-0.0098685,1,0.273,0.5,0.273,0
-0.22968,-0.0097805,1,0.274,0.5,0.274,0
-0.22877,-0.009719,1,0.275,0.5,0.275,0
-0.22787,-0.0096576,1,0.276,0.5,0.276,0
-0.22697,-0.0095961,1,0.277,0.5,0.277,0
-0.22606,-0.0095345,1,0.278,0.5,0.278,0
-0.22516,-0.0094728,1,0.279,0.5,0.279,0
-0.22426,-0.0094111,1,0.28,0.5,0.28,0
-0.22335,-0.0093494,1,0.281,0.5,0.281,0
-0.22245,-0.0092591,1,0.282,0.5,0.282,0
-0.22155,-0.0091967,1,0.283,0.5,0.283,0
-0.22065,-0.0091342,1,0.284,0.5,0.284,0
-0.21974,-0.0090717,1,0.285,0.5,0.285,0
-0.21884,-0.0090088,1,0.286,0.5,0.286,0
-0.21794,-0.0089459,1,0.287,0.5,0.287,0
-0.21703,-0.0088829,1,0.288,0.5,0.288,0
-0.21613,-0.0088199,1,0.289,0.5,0.289,0
-0.21523,-0.008728,1,0.29,0.5,0.29,0
-0.21433,-0.008664,1,0.291,0.5,0.291,0
-0.21342,-0.0086,1,0.292,0.5,0.292,0
-0.21252,-0.008536,1,0.293,0.5,0.293,0
-0.21162,-0.0084723,1,0.294,0.5,0.294,0
-0.21071,-0.0084085,1,0.295,0.5,0.295,0
-0.20981,-0.0083448,1,0.296,0.5,0.296,0
-0.20891,-0.0082509,1,0.297,0.5,0.297,0
-0.208,-0.0081861,1,0.298,0.5,0.298,0
-0.2071,-0.0081214,1,0.299,0.5,0.299,0
-0.2062,-0.0080566,1,0.3,0.5,0.3,0
-0.20529,-0.0079918,1,0.301,0.5,0.301,0
-0.20439,-0.0079268,1,0.302,0.5,0.302,0
-0.20348,-0.0078617,1,0.303,0.5,0.303,0
-0.20258,-0.0077967,1,0.304,0.5,0.304,0
-0.20168,-0.0077014,1,0.305,0.5,0.305,0
-0.20077,-0.0076353,1,0.306,0.5,0.306,0
-0.19987,-0.0075693,1,0.307,0.5,0.307,0
-0.19896,-0.0075032,1,0.308,0.5,0.308,0
-0.19806,-0.0074373,1,0.309,0.5,0.309,0
-0.19715,-0.0073715,1,0.31,0.5,0.31,0
-0.19625,-0.0073057,1,0.311,0.5,0.311,0
-0.19534,-0.0072399,1,0.312,0.5,0.312,0
-0.19444,-0.0071416,1,0.313,0.5,0.313,0
-0.19354,-0.0070748,1,0.314,0.5,0.314,0
-0.19263,-0.0070079,1,0.315,0.5,0.315,0
-0.19173,-0.0069411,1,0.316,0.5,0.316,0
-0.19082,-0.0068743,1,0.317,0.5,0.317,0
-0.18992,-0.0068075,1,0.318,0.5,0.318,0
-0.18901,-0.0067407,1,0.319,0.5,0.319,0
-0.18811,-0.0066738,1,0.32,0.5,0.32,0
-0.18721,-0.0065733,1,0.321,0.5,0.321,0
-0.1863,-0.0065055,1,0.322,0.5,0.322,0
-0.1854,-0.0064377,1,0.323,0.5,0.323,0
-0.18449,-0.0063699,1,0.324,0.5,0.324,0
-0.18358,-0.006302,1,0.325,0.5,0.325,0
-0.18268,-0.0062342,1,0.326,0.5,0.326,0
-0.18177,-0.0061663,1,0.327,0.5,0.327,0
-0.18087,-0.0060985,1,0.328,0.5,0.328,0
-0.17997,-0.0059967,1,0.329,0.5,0.329,0
-0.17906,-0.0059279,1,0.33,0.5,0.33,0
-0.17815,-0.005859,1,0.331,0.5,0.331,0
-0.17725,-0.0057901,1,0.332,0.5,0.332,0
-0.17634,-0.0057215,1,0.333,0.5,0.333,0
-0.17544,-0.0056529,1,0.334,0.5,0.334,0
-0.17453,-0.0055843,1,0.335,0.5,0.335,0
-0.17363,-0.0054817,1,0.336,0.5,0.336,0
-0.17272,-0.0054118,1,0.337,0.5,0.337,0
-0.17182,-0.0053419,1,0.338,0.5,0.338,0
-0.17091,-0.005272,1,0.339,0.5,0.339,0
-0.17,-0.0052021,1,0.34,0.5,0.34,0
-0.1691,-0.0051325,1,0.341,0.5,0.341,0
-0.16819,-0.0050629,1,0.342,0.5,0.342,0
-0.16728,-0.0049932,1,0.343,0.5,0.343,0
-0.16638,-0.0048903,1,0.344,0.5,0.344,0
-0.16548,-0.0048194,1,0.345,0.5,0.345,0
-0.16457,-0.0047484,1,0.346,0.5,0.346,0
-0.16366,-0.0046775,1,0.347,0.5,0.347,0
-0.16276,-0.0046068,1,0.348,0.5,0.348,0
-0.16185,-0.0045364,1,0.349,0.5,0.349,0
-0.16094,-0.004466,1,0.35,0.5,0.35,0
-0.16003,-0.0043956,1,0.351,0.5,0.351,0
-0.15913,-0.0042896,1,0.352,0.5,0.352,0
-0.15822,-0.0042179,1,0.353,0.5,0.353,0
-0.15732,-0.0041463,1,0.354,0.5,0.354,0
-0.15641,-0.0040746,1,0.355,0.5,0.355,0
-0.1555,-0.0040031,1,0.356,0.5,0.356,0
-0.1546,-0.0039316,1,0.357,0.5,0.357,0
-0.15369,-0.0038602,1,0.358,0.5,0.358,0
-0.15278,-0.0037888,1,0.359,0.5,0.359,0
-0.15188,-0.0036817,1,0.36,0.5,0.36,0
-0.15097,-0.0036093,1,0.361,0.5,0.361,0
-0.15006,-0.0035368,1,0.362,0.5,0.362,0
-0.14916,-0.0034644,1,0.363,0.5,0.363,0
-0.14825,-0.0033919,1,0.364,0.5,0.364,0
-0.14734,-0.0033195,1,0.365,0.5,0.365,0
-0.14643,-0.0032471,1,0.366,0.5,0.366,0
-0.14553,-0.0031746,1,0.367,0.5,0.367,0
-0.14462,-0.0030671,1,0.368,0.5,0.368,0
-0.14371,-0.0029934,1,0.369,0.5,0.369,0
-0.14281,-0.0029197,1,0.37,0.5,0.37,0
-0.1419,-0.0028459,1,0.371,0.5,0.371,0
-0.14099,-0.0027724,1,0.372,0.5,0.372,0
-0.14008,-0.002699,1,0.373,0.5,0.373,0
-0.13917,-0.0026255,1,0.374,0.5,0.374,0
-0.13826,-0.002552,1,0.375,0.5,0.375,0
-0.13736,-0.0024442,1,0.376,0.5,0.376,0
-0.13645,-0.0023695,1,0.377,0.5,0.377,0
-0.13554,-0.0022947,1,0.378,0.5,0.378,0
-0.13463,-0.00222,1,0.379,0.5,0.379,0
-0.13373,-0.0021458,1,0.38,0.5,0.38,0
-0.13282,-0.0020715,1,0.381,0.5,0.381,0
-0.13191,-0.0019973,1,0.382,0.5,0.382,0
-0.131,-0.0018907,1,0.383,0.5,0.383,0
-0.13009,-0.0018147,1,0.384,0.5,0.384,0
-0.12919,-0.0017387,1,0.385,0.5,0.385,0
-0.12828,-0.0016627,1,0.386,0.5,0.386,0
-0.12737,-0.0015868,1,0.387,0.5,0.387,0
-0.12646,-0.0015116,1,0.388,0.5,0.388,0
-0.12555,-0.0014363,1,0.389,0.5,0.389,0
-0.12464,-0.001361,1,0.39,0.5,0.39,0
-0.12373,-0.0012551,1,0.391,0.5,0.391,0
-0.12282,-0.001178,1,0.392,0.5,0.392,0
-0.12192,-0.001101,1,0.393,0.5,0.393,0
-0.12101,-0.0010239,1,0.394,0.5,0.394,0
-0.1201,-0.00094699,1,0.395,0.5,0.395,0
-0.11919,-0.0008702,1,0.396,0.5,0.396,0
-0.11828,-0.00079342,1,0.397,0.5,0.397,0
-0.11737,-0.00071663,1,0.398,0.5,0.398,0
-0.11646,-0.00061197,1,0.399,0.5,0.399,0
-0.11555,-0.00053363,1,0.4,0.5,0.4,0
-0.11464,-0.00045529,1,0.401,0.5,0.401,0
-0.11373,-0.00037695,1,0.402,0.5,0.402,0
-0.11282,-0.00029894,1,0.403,0.5,0.403,0
-0.11191,-0.00022111,1,0.404,0.5,0.404,0
-0.111,-0.00014329,1,0.405,0.5,0.405,0
-0.11009,-6.5458e-05,1,0.406,0.5,0.406,0
-0.10918,3.7716e-05,1,0.407,0.5,0.407,0
-0.10827,0.00011734,1,0.408,0.5,0.408,0
-0.10736,0.00019696,1,0.409,0.5,0.409,0
-0.10645,0.00027658,1,0.41,0.5,0.41,0
-0.10553,0.00035598,1,0.411,0.5,0.411,0
-0.10462,0.00043535,1,0.412,0.5,0.412,0
-0.10371,0.00051471,1,0.413,0.5,0.413,0
-0.1028,0.00059408,1,0.414,0.5,0.414,0
-0.10189,0.00069411,1,0.415,0.5,0.415,0
-0.10098,0.00077524,1,0.416,0.5,0.416,0
-0.10007,0.00085638,1,0.417,0.5,0.417,0
-0.09916,0.0009375,1,0.418,0.5,0.418,0
-0.098248,0.0010181,1,0.419,0.5,0.419,0
-0.097336,0.0010988,1,0.42,0.5,0.42,0
-0.096424,0.0011794,1,0.421,0.5,0.421,0
-0.095517,0.0012753,1,0.422,0.5,0.422,0
-0.094604,0.0013577,1,0.423,0.5,0.423,0
-0.093691,0.0014402,1,0.424,0.5,0.424,0
-0.092778,0.0015226,1,0.425,0.5,0.425,0
-0.091865,0.001605,1,0.426,0.5,0.426,0
-0.090953,0.0016872,1,0.427,0.5,0.427,0
-0.09004,0.0017693,1,0.428,0.5,0.428,0
-0.089128,0.0018515,1,0.429,0.5,0.429,0
-0.08822,0.0019451,1,0.43,0.5,0.43,0
-0.087306,0.0020288,1,0.431,0.5,0.431,0
-0.086392,0.0021126,1,0.432,0.5,0.432,0
-0.085478,0.0021963,1,0.433,0.5,0.433,0
-0.084564,0.00228,1,0.434,0.5,0.434,0
-0.083651,0.0023637,1,0.435,0.5,0.435,0
-0.082737,0.0024474,1,0.436,0.5,0.436,0
-0.081824,0.0025311,1,0.437,0.5,0.437,0
-0.080914,0.0026206,1,0.438,0.5,0.438,0
-0.079999,0.0027059,1,0.439,0.5,0.439,0
-0.079084,0.0027911,1,0.44,0.5,0.44,0
-0.078169,0.0028764,1,0.441,0.5,0.441,0
-0.077255,0.0029618,1,0.442,0.5,0.442,0
-0.076341,0.0030473,1,0.443,0.5,0.443,0
-0.075426,0.0031328,1,0.444,0.5,0.444,0
-0.074512,0.0032183,1,0.445,0.5,0.445,0
-0.073601,0.0033025,1,0.446,0.5,0.446,0
-0.072685,0.003389,1,0.447,0.5,0.447,0
-0.071769,0.0034755,1,0.448,0.5,0.448,0
-0.070854,0.0035621,1,0.449,0.5,0.449,0
-0.069938,0.0036492,1,0.45,0.5,0.45,0
-0.069023,0.0037365,1,0.451,0.5,0.451,0
-0.068108,0.0038238,1,0.452,0.5,0.452,0
-0.067192,0.0039111,1,0.453,0.5,0.453,0
-0.066279,0.0039911,1,0.454,0.5,0.454,0
-0.065362,0.0040791,1,0.455,0.5,0.455,0
-0.064445,0.0041672,1,0.456,0.5,0.456,0
-0.063527,0.0042553,1,0.457,0.5,0.457,0
-0.062612,0.0043443,1,0.458,0.5,0.458,0
-0.061696,0.0044334,1,0.459,0.5,0.459,0
-0.06078,0.0045225,1,0.46,0.5,0.46,0
-0.059867,0.0045966,1,0.461,0.5,0.461,0
-0.058948,0.0046862,1,0.462,0.5,0.462,0
-0.05803,0.0047758,1,0.463,0.5,0.463,0
-0.057111,0.0048654,1,0.464,0.5,0.464,0
-0.056193,0.0049552,1,0.465,0.5,0.465,0
-0.055276,0.0050461,1,0.466,0.5,0.466,0
-0.054358,0.005137,1,0.467,0.5,0.467,0
-0.053441,0.0052278,1,0.468,0.5,0.468,0
-0.052526,0.0052958,1,0.469,0.5,0.469,0
-0.051606,0.0053869,1,0.47,0.5,0.47,0
-0.050686,0.0054781,1,0.471,0.5,0.471,0
-0.049766,0.0055692,1,0.472,0.5,0.472,0
-0.048847,0.005661,1,0.473,0.5,0.473,0
-0.047928,0.0057539,1,0.474,0.5,0.474,0
-0.04701,0.0058468,1,0.475,0.5,0.475,0
-0.046091,0.0059398,1,0.476,0.5,0.476,0
-0.045175,0.0060015,1,0.477,0.5,0.477,0
-0.044254,0.0060939,1,0.478,0.5,0.478,0
-0.043333,0.0061863,1,0.479,0.5,0.479,0
-0.042412,0.0062787,1,0.48,0.5,0.48,0
-0.041491,0.0063724,1,0.481,0.5,0.481,0
-0.040571,0.0064674,1,0.482,0.5,0.482,0
-0.039651,0.0065624,1,0.483,0.5,0.483,0
-0.038731,0.0066574,1,0.484,0.5,0.484,0
-0.037812,0.0067127,1,0.485,0.5,0.485,0
-0.036889,0.0068067,1,0.486,0.5,0.486,0
-0.035966,0.0069006,1,0.487,0.5,0.487,0
-0.035043,0.0069946,1,0.488,0.5,0.488,0
-0.034122,0.0070906,1,0.489,0.5,0.489,0
-0.0332,0.0071873,1,0.49,0.5,0.49,0
-0.032279,0.0072841,1,0.491,0.5,0.491,0
-0.031357,0.0073808,1,0.492,0.5,0.492,0
-0.030438,0.0074293,1,0.493,0.5,0.493,0
-0.029513,0.0075246,1,0.494,0.5,0.494,0
-0.028588,0.0076198,1,0.495,0.5,0.495,0
-0.027663,0.007715,1,0.496,0.5,0.496,0
-0.026739,0.0078133,1,0.497,0.5,0.497,0
-0.025815,0.0079119,1,0.498,0.5,0.498,0
-0.024892,0.0080104,1,0.499,0.5,0.499,0
-0.023968,0.008109,1,0.5,0.5,0.5,0
-0.02305,0.0081505,1,0.501,0.5,0.501,0
-0.022123,0.008247,1,0.502,0.5,0.502,0
-0.021195,0.0083436,1,0.503,0.5,0.503,0
-0.020268,0.0084404,1,0.504,0.5,0.504,0
-0.019341,0.0085408,1,0.505,0.5,0.505,0
-0.018415,0.0086411,1,0.506,0.5,0.506,0
-0.017488,0.0087415,1,0.507,0.5,0.507,0
-0.016581,0.0087803,1,0.508,0.5,0.508,0
-0.01565,0.0088778,1,0.509,0.5,0.509,0
-0.01472,0.0089754,1,0.51,0.5,0.51,0
-0.013789,0.0090729,1,0.511,0.5,0.511,0
-0.012859,0.0091716,1,0.512,0.5,0.512,0
-0.011929,0.0092735,1,0.513,0.5,0.513,0
-0.010999,0.0093754,1,0.514,0.5,0.514,0
-0.010069,0.0094773,1,0.515,0.5,0.515,0
-0.009166,0.0095128,1,0.516,0.5,0.516,0
-0.0082325,0.0096108,1,0.517,0.5,0.517,0
-0.0072991,0.0097089,1,0.518,0.5,0.518,0
-0.0063657,0.0098069,1,0.519,0.5,0.519,0
-0.0054328,0.0099074,1,0.52,0.5,0.52,0
-0.0045006,0.010011,1,0.521,0.5,0.521,0
-0.0035684,0.010114,1,0.522,0.5,0.522,0
-0.0026363,0.010217,1,0.523,0.5,0.523,0
-0.0017164,0.01026,1,0.524,0.5,0.524,0
-0.00078478,0.010357,1,0.525,0.5,0.525,0
0.00014691,0.010454,1,0.526,0.5,0.526,0
0.0010785,0.010551,1,0.527,0.5,0.527,0
0.0020097,0.01065,1,0.528,0.5,0.528,0
0.0029405,0.010751,1,0.529,0.5,0.529,0
0.0038714,0.010853,1,0.53,0.5,0.53,0
0.0048023,0.010954,1,0.531,0.5,0.531,0
0.0057633,0.011015,1,0.532,0.5,0.532,0
0.0066891,0.01111,1,0.533,0.5,0.533,0
0.0076148,0.011206,1,0.534,0.5,0.534,0
0.0085406,0.011301,1,0.535,0.5,0.535,0
0.009467,0.011399,1,0.536,0.5,0.536,0
0.010393,0.011498,1,0.537,0.5,0.537,0
0.01132,0.011596,1,0.538,0.5,0.538,0
0.012247,0.011695,1,0.539,0.5,0.539,0
0.013232,0.011764,1,0.54,0.5,0.54,0
0.014161,0.01186,1,0.541,0.5,0.541,0
0.01509,0.011956,1,0.542,0.5,0.542,0
0.01602,0.012052,1,0.543,0.5,0.543,0
0.01695,0.01215,1,0.544,0.5,0.544,0
0.017881,0.012248,1,0.545,0.5,0.545,0
0.018811,0.012346,1,0.546,0.5,0.546,0
0.019786,0.012418,1,0.547,0.5,0.547,0
0.02072,0.012515,1,0.548,0.5,0.548,0
0.021654,0.012611,1,0.549,0.5,0.549,0
0.022588,0.012708,1,0.55,0.5,0.55,0
0.023523,0.012804,1,0.551,0.5,0.551,0
0.024458,0.012902,1,0.552,0.5,0.552,0
0.025393,0.013001,1,0.553,0.5,0.553,0
0.026329,0.013099,1,0.554,0.5,0.554,0
0.027295,0.01317,1,0.555,0.5,0.555,0
0.028234,0.013267,1,0.556,0.5,0.556,0
0.029173,0.013364,1,0.557,0.5,0.557,0
0.030111,0.013461,1,0.558,0.5,0.558,0
0.031051,0.013558,1,0.559,0.5,0.559,0
0.03199,0.013656,1,0.56,0.5,0.56,0
0.03293,0.013754,1,0.561,0.5,0.561,0
0.03387,0.013852,1,0.562,0.5,0.562,0
0.034832,0.013925,1,0.563,0.5,0.563,0
0.035775,0.014022,1,0.564,0.5,0.564,0
0.036718,0.014119,1,0.565,0.5,0.565,0
0.037661,0.014216,1,0.566,0.5,0.566,0
0.038605,0.014313,1,0.567,0.5,0.567,0
0.039548,0.014411,1,0.568,0.5,0.568,0
0.040492,0.014509,1,0.569,0.5,0.569,0
0.041436,0.014606,1,0.57,0.5,0.57,0
0.042397,0.014681,1,0.571,0.5,0.571,0
0.043344,0.014777,1,0.572,0.5,0.572,0
0.04429,0.014874,1,0.573,0.5,0.573,0
0.045237,0.014971,1,0.574,0.5,0.574,0
0.046184,0.015068,1,0.575,0.5,0.575,0
0.047132,0.015166,1,0.576,0.5,0.576,0
0.04808,0.015264,1,0.577,0.5,0.577,0
0.049028,0.015362,1,0.578,0.5,0.578,0
0.04999,0.015436,1,0.579,0.5,0.579,0
0.05094,0.015533,1,0.58,0.5,0.58,0
0.051891,0.015629,1,0.581,0.5,0.581,0
0.052842,0.015726,1,0.582,0.5,0.582,0
0.053793,0.015823,1,0.583,0.5,0.583,0
0.054744,0.015921,1,0.584,0.5,0.584,0
0.055696,0.016019,1,0.585,0.5,0.585,0
0.056657,0.016095,1,0.586,0.5,0.586,0
0.057612,0.016192,1,0.587,0.5,0.587,0
0.058566,0.016288,1,0.588,0.5,0.588,0
0.05952,0.016385,1,0.589,0.5,0.589,0
0.060475,0.016481,1,0.59,0.5,0.59,0
0.061431,0.016578,1,0.591,0.5,0.591,0
0.062387,0.016675,1,0.592,0.5,0.592,0
0.063342,0.016772,1,0.593,0.5,0.593,0
0.064308,0.016849,1,0.594,0.5,0.594,0
0.065266,0.016945,1,0.595,0.5,0.595,0
0.066224,0.017042,1,0.596,0.5,0.596,0
0.067182,0.017138,1,0.597,0.5,0.597,0
0.068141,0.017234,1,0.598,0.5,0.598,0
0.069101,0.017331,1,0.599,0.5,0.599,0
0.070061,0.017427,1,0.6,0.5,0.6,0
0.071021,0.017524,1,0.601,0.5,0.601,0
0.071989,0.017601,1,0.602,0.5,0.602,0
0.072952,0.017697,1,0.603,0.5,0.603,0
0.073914,0.017792,1,0.604,0.5,0.604,0
0.074877,0.017888,1,0.605,0.5,0.605,0
0.07584,0.017984,1,0.606,0.5,0.606,0
0.076805,0.01808,1,0.607,0.5,0.607,0
0.077769,0.018176,1,0.608,0.5,0.608,0
0.078733,0.018272,1,0.609,0.5,0.609,0
0.079706,0.01835,1,0.61,0.5,0.61,0
0.080673,0.018445,1,0.611,0.5,0.611,0
0.08164,0.01854,1,0.612,0.5,0.612,0
0.082607,0.018635,1,0.613,0.5,0.613,0
0.083576,0.018731,1,0.614,0.5,0.614,0
0.084544,0.018826,1,0.615,0.5,0.615,0
0.085513,0.018922,1,0.616,0.5,0.616,0
0.086482,0.019017,1,0.617,0.5,0.617,0
0.087458,0.019095,1,0.618,0.5,0.618,0
0.08843,0.019189,1,0.619,0.5,0.619,0
0.089402,0.019284,1,0.62,0.5,0.62,0
0.090374,0.019378,1,0.621,0.5,0.621,0
0.091347,0.019473,1,0.622,0.5,0.622,0
0.092321,0.019567,1,0.623,0.5,0.623,0
0.093295,0.019662,1,0.624,0.5,0.624,0
0.094269,0.019756,1,0.625,0.5,0.625,0
0.09525,0.019833,1,0.626,0.5,0.626,0
0.096227,0.019927,1,0.627,0.5,0.627,0
0.097204,0.02002,1,0.628,0.5,0.628,0
0.098181,0.020114,1,0.629,0.5,0.629,0
0.09916,0.020207,1,0.63,0.5,0.63,0
0.10014,0.020301,1,0.631,0.5,0.631,0
0.10112,0.020394,1,0.632,0.5,0.632,0
0.1021,0.020472,1,0.633,0.5,0.633,0
0.10308,0.020565,1,0.634,0.5,0.634,0
0.10406,0.020658,1,0.635,0.5,0.635,0
0.10505,0.02075,1,0.636,0.5,0.636,0
0.10603,0.020843,1,0.637,0.5,0.637,0
0.10701,0.020935,1,0.638,0.5,0.638,0
0.108,0.021028,1,0.639,0.5,0.639,0
0.10898,0.02112,1,0.64,0.5,0.64,0
0.10997,0.021197,1,0.641,0.5,0.641,0
0.11096,0.021289,1,0.642,0.5,0.642,0
0.11194,0.02138,1,0.643,0.5,0.643,0
0.11293,0.021471,1,0.644,0.5,0.644,0
0.11392,0.021563,1,0.645,0.5,0.645,0
0.11491,0.021654,1,0.646,0.5,0.646,0
0.1159,0.021745,1,0.647,0.5,0.647,0
0.11689,0.021836,1,0.648,0.5,0.648,0
0.11788,0.021913,1,0.649,0.5,0.649,0
0.11888,0.022003,1,0.65,0.5,0.65,0
0.11987,0.022093,1,0.651,0.5,0.651,0
0.12086,0.022183,1,0.652,0.5,0.652,0
0.12186,0.022273,1,0.653,0.5,0.653,0
0.12285,0.022362,1,0.654,0.5,0.654,0
0.12385,0.022452,1,0.655,0.5,0.655,0
0.12484,0.022542,1,0.656,0.5,0.656,0
0.12584,0.022616,1,0.657,0.5,0.657,0
0.12684,0.022705,1,0.658,0.5,0.658,0
0.12784,0.022794,1,0.659,0.5,0.659,0
0.12884,0.022882,1,0.66,0.5,0.66,0
0.12984,0.02297,1,0.661,0.5,0.661,0
0.13084,0.023058,1,0.662,0.5,0.662,0
0.13185,0.023146,1,0.663,0.5,0.663,0
0.13285,0.023235,1,0.664,0.5,0.664,0
0.13385,0.023308,1,0.665,0.5,0.665,0
0.13486,0.023395,1,0.666,0.5,0.666,0
0.13586,0.023482,1,0.667,0.5,0.667,0
0.13687,0.023569,1,0.668,0.5,0.668,0
0.13788,0.023655,1,0.669,0.5,0.669,0
0.13889,0.023741,1,0.67,0.5,0.67,0
0.13989,0.023827,1,0.671,0.5,0.671,0
0.1409,0.0239,1,0.672,0.5,0.672,0
0.14192,0.023984,1,0.673,0.5,0.673,0
0.14293,0.024069,1,0.674,0.5,0.674,0
0.14394,0.024154,1,0.675,0.5,0.675,0
0.14495,0.024238,1,0.676,0.5,0.676,0
0.14597,0.024322,1,0.677,0.5,0.677,0
0.14698,0.024406,1,0.678,0.5,0.678,0
0.148,0.02449,1,0.679,0.5,0.679,0
0.14901,0.024562,1,0.68,0.5,0.68,0
0.15003,0.024644,1,0.681,0.5,0.681,0
0.15105,0.024727,1,0.682,0.5,0.682,0
0.15207,0.024809,1,0.683,0.5,0.683,0
0.15309,0.024891,1,0.684,0.5,0.684,0
0.15411,0.024973,1,0.685,0.5,0.685,0
0.15513,0.025054,1,0.686,0.5,0.686,0
0.15616,0.025136,1,0.687,0.5,0.687,0
0.15718,0.025205,1,0.688,0.5,0.688,0
0.15821,0.025285,1,0.689,0.5,0.689,0
0.15923,0.025365,1,0.69,0.5,0.69,0
0.16026,0.025445,1,0.691,0.5,0.691,0
0.16129,0.025525,1,0.692,0.5,0.692,0
0.16232,0.025604,1,0.693,0.5,0.693,0
0.16334,0.025683,1,0.694,0.5,0.694,0
0.16437,0.025761,1,0.695,0.5,0.695,0
0.16541,0.025828,1,0.696,0.5,0.696,0
0.16644,0.025905,1,0.697,0.5,0.697,0
0.16747,0.025983,1,0.698,0.5,0.698,0
0.16851,0.02606,1,0.699,0.5,0.699,0
0.16954,0.026136,1,0.7,0.5,0.7,0
0.17058,0.026212,1,0.701,0.5,0.701,0
0.17162,0.026288,1,0.702,0.5,0.702,0
0.17265,0.026364,1,0.703,0.5,0.703,0
0.1737,0.026428,1,0.704,0.5,0.704,0
0.17474,0.026502,1,0.705,0.5,0.705,0
0.17578,0.026576,1,0.706,0.5,0.706,0
0.17682,0.026651,1,0.707,0.5,0.707,0
0.17787,0.026723,1,0.708,0.5,0.708,0
0.17891,0.026796,1,0.709,0.5,0.709,0
0.17995,0.026869,1,0.71,0.5,0.71,0
0.181,0.026931,1,0.711,0.5,0.711,0
0.18205,0.027002,1,0.712,0.5,0.712,0
0.1831,0.027073,1,0.713,0.5,0.713,0
0.18415,0.027144,1,0.714,0.5,0.714,0
0.1852,0.027215,1,0.715,0.5,0.715,0
0.18625,0.027284,1,0.716,0.5,0.716,0
0.18731,0.027354,1,0.717,0.5,0.717,0
0.18836,0.027423,1,0.718,0.5,0.718,0
0.18942,0.027481,1,0.719,0.5,0.719,0
0.19048,0.027548,1,0.72,0.5,0.72,0
0.19153,0.027615,1,0.721,0.5,0.721,0
0.19259,0.027683,1,0.722,0.5,0.722,0
0.19365,0.02775,1,0.723,0.5,0.723,0
0.19471,0.027815,1,0.724,0.5,0.724,0
0.19578,0.027881,1,0.725,0.5,0.725,0
0.19684,0.027946,1,0.726,0.5,0.726,0
0.19791,0.028001,1,0.727,0.5,0.727,0
0.19897,0.028064,1,0.728,0.5,0.728,0
0.20004,0.028127,1,0.729,0.5,0.729,0
0.20111,0.02819,1,0.73,0.5,0.73,0
0.20218,0.028253,1,0.731,0.5,0.731,0
0.20325,0.028314,1,0.732,0.5,0.732,0
0.20432,0.028376,1,0.733,0.5,0.733,0
0.20539,0.028437,1,0.734,0.5,0.734,0
0.20647,0.028487,1,0.735,0.5,0.735,0
0.20754,0.028546,1,0.736,0.5,0.736,0
0.20862,0.028605,1,0.737,0.5,0.737,0
0.2097,0.028663,1,0.738,0.5,0.738,0
0.21078,0.028721,1,0.739,0.5,0.739,0
0.21186,0.028778,1,0.74,0.5,0.74,0
0.21294,0.028835,1,0.741,0.5,0.741,0
0.21402,0.028892,1,0.742,0.5,0.742,0
0.21511,0.028936,1,0.743,0.5,0.743,0
0.2162,0.028991,1,0.744,0.5,0.744,0
0.21728,0.029045,1,0.745,0.5,0.745,0
0.21837,0.0291,1,0.746,0.5,0.746,0
0.21946,0.029152,1,0.747,0.5,0.747,0
0.22055,0.029204,1,0.748,0.5,0.748,0
0.22164,0.029256,1,0.749,0.5,0.749,0
0.22274,0.029308,1,0.75,0.5,0.75,0
0.22383,0.029347,1,0.751,0.5,0.751,0
0.22493,0.029397,1,0.752,0.5,0.752,0
0.22603,0.029446,1,0.753,0.5,0.753,0
0.22713,0.029495,1,0.754,0.5,0.754,0
0.22823,0.029542,1,0.755,0.5,0.755,0
0.22933,0.029589,1,0.756,0.5,0.756,0
0.23043,0.029635,1,0.757,0.5,0.757,0
0.23154,0.029671,1,0.758,0.5,0.758,0
0.23265,0.029715,1,0.759,0.5,0.759,0
0.23375,0.029759,1,0.76,0.5,0.76,0
0.23486,0.029803,1,0.761,0.5,0.761,0
0.23597,0.029847,1,0.762,0.5,0.762,0
0.23708,0.029888,1,0.763,0.5,0.763,0
0.2382,0.029929,1,0.764,0.5,0.764,0
0.23931,0.02997,1,0.765,0.5,0.765,0
0.24043,0.03,1,0.766,0.5,0.766,0
0.24155,0.030038,1,0.767,0.5,0.767,0
0.24267,0.030076,1,0.768,0.5,0.768,0
0.24379,0.030114,1,0.769,0.5,0.769,0
0.24491,0.030151,1,0.77,0.5,0.77,0
0.24603,0.030186,1,0.771,0.5,0.771,0
0.24716,0.030221,1,0.772,0.5,0.772,0
0.24828,0.030257,1,0.773,0.5,0.773,0
0.24941,0.030279,1,0.774,0.5,0.774,0
0.25055,0.030311,1,0.775,0.5,0.775,0
0.25168,0.030343,1,0.776,0.5,0.776,0
0.25281,0.030375,1,0.777,0.5,0.777,0
0.25394,0.030405,1,0.778,0.5,0.778,0
0.25508,0.030433,1,0.779,0.5,0.779,0
0.25622,0.030462,1,0.78,0.5,0.78,0
0.25736,0.030491,1,0.781,0.5,0.781,0
0.2585,0.030507,1,0.782,0.5,0.782,0
0.25964,0.030532,1,0.783,0.5,0.783,0
0.26079,0.030557,1,0.784,0.5,0.784,0
0.26193,0.030582,1,0.785,0.5,0.785,0
0.26308,0.030604,1,0.786,0.5,0.786,0
0.26423,0.030626,1,0.787,0.5,0.787,0
0.26538,0.030648,1,0.788,0.5,0.788,0
0.26653,0.03067,1,0.789,0.5,0.789,0
0.26769,0.030678,1,0.79,0.5,0.79,0
0.26885,0.030696,1,0.791,0.5,0.791,0
0.27,0.030714,1,0.792,0.5,0.792,0
0.27116,0.030732,1,0.793,0.5,0.793,0
0.27233,0.030747,1,0.794,0.5,0.794,0
0.27349,0.030761,1,0.795,0.5,0.795,0
0.27465,0.030775,1,0.796,0.5,0.796,0
0.27582,0.030779,1,0.797,0.5,0.797,0
0.27699,0.03079,1,0.798,0.5,0.798,0
0.27816,0.0308,1,0.799,0.5,0.799,0
0.27933,0.030811,1,0.8,0.5,0.8,0
0.28051,0.03082,1,0.801,0.5,0.801,0
0.28168,0.030827,1,0.802,0.5,0.802,0
0.28286,0.030834,1,0.803,0.5,0.803,0
0.28404,0.03084,1,0.804,0.5,0.804,0
0.28522,0.030836,1,0.805,0.5,0.805,0
0.2864,0.030838,1,0.806,0.5,0.806,0
0.28759,0.030841,1,0.807,0.5,0.807,0
0.28878,0.030843,1,0.808,0.5,0.808,0
0.28997,0.030844,1,0.809,0.5,0.809,0
0.29116,0.030843,1,0.81,0.5,0.81,0
0.29235,0.030841,1,0.811,0.5,0.811,0
0.29354,0.03084,1,0.812,0.5,0.812,0
0.29474,0.030826,1,0.813,0.5,0.813,0
0.29594,0.03082,1,0.814,0.5,0.814,0
0.29714,0.030814,1,0.815,0.5,0.815,0
0.29834,0.030808,1,0.816,0.5,0.816,0
0.29955,0.0308,1,0.817,0.5,0.817,0
0.30076,0.03079,1,0.818,0.5,0.818,0
0.30196,0.03078,1,0.819,0.5,0.819,0
0.30317,0.03077,1,0.82,0.5,0.82,0
0.30439,0.030746,1,0.821,0.5,0.821,0
0.3056,0.030731,1,0.822,0.5,0.822,0
0.30682,0.030717,1,0.823,0.5,0.823,0
0.30804,0.030702,1,0.824,0.5,0.824,0
0.30926,0.030684,1,0.825,0.5,0.825,0
0.31048,0.030665,1,0.826,0.5,0.826,0
0.31171,0.030646,1,0.827,0.5,0.827,0
0.31293,0.030626,1,0.828,0.5,0.828,0
0.31417,0.030593,1,0.829,0.5,0.829,0
0.3154,0.030569,1,0.83,0.5,0.83,0
0.31663,0.030545,1,0.831,0.5,0.831,0
0.31787,0.030521,1,0.832,0.5,0.832,0
0.31911,0.030492,1,0.833,0.5,0.833,0
0.32035,0.030464,1,0.834,0.5,0.834,0
0.32159,0.030435,1,0.835,0.5,0.835,0
0.32283,0.030395,1,0.836,0.5,0.836,0
0.32408,0.030361,1,0.837,0.5,0.837,0
0.32533,0.030328,1,0.838,0.5,0.838,0
0.32659,0.030294,1,0.839,0.5,0.839,0
0.32784,0.03026,1,0.84,0.5,0.84,0
0.3291,0.030221,1,0.841,0.5,0.841,0
0.33036,0.030183,1,0.842,0.5,0.842,0
0.33161,0.030144,1,0.843,0.5,0.843,0
0.33288,0.030093,1,0.844,0.5,0.844,0
0.33415,0.030049,1,0.845,0.5,0.845,0
0.33542,0.030005,1,0.846,0.5,0.846,0
0.33669,0.029962,1,0.847,0.5,0.847,0
0.33796,0.029916,1,0.848,0.5,0.848,0
0.33924,0.029867,1,0.849,0.5,0.849,0
0.34051,0.029818,1,0.85,0.5,0.85,0
0.34179,0.029769,1,0.851,0.5,0.851,0
0.34308,0.029707,1,0.852,0.5,0.852,0
0.34436,0.029653,1,0.853,0.5,0.853,0
0.34565,0.029599,1,0.854,0.5,0.854,0
0.34694,0.029544,1,0.855,0.5,0.855,0
0.34823,0.029487,1,0.856,0.5,0.856,0
0.34953,0.029428,1,0.857,0.5,0.857,0
0.35083,0.029368,1,0.858,0.5,0.858,0
0.35213,0.029308,1,0.859,0.5,0.859,0
0.35343,0.029235,1,0.86,0.5,0.86,0
0.35474,0.02917,1,0.861,0.5,0.861,0
0.35605,0.029105,1,0.862,0.5,0.862,0
0.35736,0.029039,1,0.863,0.5,0.863,0
0.35867,0.02897,1,0.864,0.5,0.864,0
0.35999,0.0289,1,0.865,0.5,0.865,0
0.36131,0.028829,1,0.866,0.5,0.866,0
0.36263,0.028758,1,0.867,0.5,0.867,0
0.36396,0.028672,1,0.868,0.5,0.868,0
0.36529,0.028596,1,0.869,0.5,0.869,0
0.36662,0.028519,1,0.87,0.5,0.87,0
0.36795,0.028443,1,0.871,0.5,0.871,0
0.36929,0.028362,1,0.872,0.5,0.872,0
0.37063,0.02828,1,0.873,0.5,0.873,0
0.37197,0.028198,1,0.874,0.5,0.874,0
0.37331,0.028116,1,0.875,0.5,0.875,0
0.37467,0.028017,1,0.876,0.5,0.876,0
0.37602,0.027929,1,0.877,0.5,0.877,0
0.37737,0.027842,1,0.878,0.5,0.878,0
0.37873,0.027753,1,0.879,0.5,0.879,0
0.38009,0.02766,1,0.88,0.5,0.88,0
0.38146,0.027566,1,0.881,0.5,0.881,0
0.38282,0.027473,1,0.882,0.5,0.882,0
0.38419,0.027368,1,0.883,0.5,0.883,0
0.38557,0.027269,1,0.884,0.5,0.884,0
0.38694,0.027169,1,0.885,0.5,0.885,0
0.38832,0.02707,1,0.886,0.5,0.886,0
0.3897,0.026968,1,0.887,0.5,0.887,0
0.39109,0.026863,1,0.888,0.5,0.888,0
0.39247,0.026757,1,0.889,0.5,0.889,0
0.39386,0.026652,1,0.89,0.5,0.89,0
0.39525,0.026534,1,0.891,0.5,0.891,0
0.39665,0.026423,1,0.892,0.5,0.892,0
0.39805,0.026311,1,0.893,0.5,0.893,0
0.39945,0.026199,1,0.894,0.5,0.894,0
0.40085,0.026085,1,0.895,0.5,0.895,0
0.40226,0.025967,1,0.896,0.5,0.896,0
0.40367,0.025849,1,0.897,0.5,0.897,0
0.40508,0.025732,1,0.898,0.5,0.898,0
0.40649,0.025601,1,0.899,0.5,0.899,0
0.40791,0.025477,1,0.9,0.5,0.9,0
0.40933,0.025353,1,0.901,0.5,0.901,0
0.41075,0.025229,1,0.902,0.5,0.902,0
0.41217,0.025101,1,0.903,0.5,0.903,0
0.4136,0.02497,1,0.904,0.5,0.904,0
0.41503,0.02484,1,0.905,0.5,0.905,0
0.41646,0.02471,1,0.906,0.5,0.906,0
0.4179,0.024567,1,0.907,0.5,0.907,0
0.41934,0.024431,1,0.908,0.5,0.908,0
0.42078,0.024294,1,0.909,0.5,0.909,0
0.42222,0.024157,1,0.91,0.5,0.91,0
0.42367,0.024015,1,0.911,0.5,0.911,0
0.42512,0.023873,1,0.912,0.5,0.912,0
0.42657,0.02373,1,0.913,0.5,0.913,0
0.42802,0.023587,1,0.914,0.5,0.914,0
0.4295,0.023432,1,0.915,0.5,0.915,0
0.43097,0.023283,1,0.916,0.5,0.916,0
0.43244,0.023134,1,0.917,0.5,0.917,0
0.43392,0.022985,1,0.918,0.5,0.918,0
0.43541,0.022831,1,0.919,0.5,0.919,0
0.43691,0.022676,1,0.92,0.5,0.92,0
0.4384,0.022521,1,0.921,0.5,0.921,0
0.43991,0.022363,1,0.922,0.5,0.922,0
0.44144,0.022202,1,0.923,0.5,0.923,0
0.44297,0.022042,1,0.924,0.5,0.924,0
0.4445,0.021881,1,0.925,0.5,0.925,0
0.44604,0.02172,1,0.926,0.5,0.926,0
0.4476,0.021555,1,0.927,0.5,0.927,0
0.44917,0.02139,1,0.928,0.5,0.928,0
0.45074,0.021225,1,0.929,0.5,0.929,0
0.45232,0.02106,1,0.93,0.5,0.93,0
0.45394,0.020889,1,0.931,0.5,0.931,0
0.45555,0.020719,1,0.932,0.5,0.932,0
0.45717,0.020548,1,0.933,0.5,0.933,0
0.4588,0.020376,1,0.934,0.5,0.934,0
0.46046,0.020201,1,0.935,0.5,0.935,0
0.46211,0.020026,1,0.936,0.5,0.936,0
0.46377,0.019851,1,0.937,0.5,0.937,0
0.46544,0.019682,1,0.938,0.5,0.938,0
0.46713,0.019502,1,0.939,0.5,0.939,0
0.46882,0.019321,1,0.94,0.5,0.94,0
0.47051,0.019141,1,0.941,0.5,0.941,0
0.4722,0.018958,1,0.942,0.5,0.942,0
0.4739,0.018772,1,0.943,0.5,0.943,0
0.4756,0.018586,1,0.944,0.5,0.944,0
0.47729,0.0184,1,0.945,0.5,0.945,0
0.47897,0.018229,1,0.946,0.5,0.946,0
0.48062,0.018036,1,0.947,0.5,0.947,0
0.48228,0.017844,1,0.948,0.5,0.948,0
0.48393,0.017651,1,0.949,0.5,0.949,0
0.48553,0.017451,1,0.95,0.5,0.95,0
0.4871,0.01725,1,0.951,0.5,0.951,0
0.48867,0.017048,1,0.952,0.5,0.952,0
0.49024,0.016846,1,0.953,0.5,0.953,0
0.49165,0.016672,1,0.954,0.5,0.954,0
0.49302,0.016461,1,0.955,0.5,0.955,0
0.4944,0.01625,1,0.956,0.5,0.956,0
0.49578,0.016039,1,0.957,0.5,0.957,0
0.49691,0.015813,1,0.958,0.5,0.958,0
0.49803,0.015586,1,0.959,0.5,0.959,0
0.49915,0.01536,1,0.96,0.5,0.96,0
0.50025,0.015194,1,0.961,0.5,0.961,0
0.50094,0.014954,1,0.962,0.5,0.962,0
0.50163,0.014714,1,0.963,0.5,0.963,0
0.50232,0.014474,1,0.964,0.5,0.964,0
0.50293,0.014231,1,0.965,0.5,0.965,0
0.50313,0.01397,1,0.966,0.5,0.966,0
0.50333,0.013709,1,0.967,0.5,0.967,0
0.50353,0.013448,1,0.968,0.5,0.968,0
0.50354,0.013278,1,0.969,0.5,0.969,0
0.50301,0.012999,1,0.97,0.5,0.97,0
0.50247,0.01272,1,0.971,0.5,0.971,0
0.50194,0.012441,1,0.972,0.5,0.972,0
0.50111,0.012154,1,0.973,0.5,0.973,0
0.49972,0.011851,1,0.974,0.5,0.974,0
0.49833,0.011548,1,0.975,0.5,0.975,0
0.49694,0.011245,1,0.976,0.5,0.976,0
0.4951,0.011068,1,0.977,0.5,0.977,0
0.49281,0.010729,1,0.978,0.5,0.978,0
0.49053,0.01039,1,0.979,0.5,0.979,0
0.48824,0.010052,1,0.98,0.5,0.98,0
0.48582,0.0096891,1,0.981,0.5,0.981,0
0.48329,0.0093051,1,0.982,0.5,0.982,0
0.48076,0.008921,1,0.983,0.5,0.983,0
0.47822,0.008537,1,0.984,0.5,0.984,0
0.47948,0.0082759,1,0.985,0.5,0.985,0
0.48287,0.0077206,1,0.986,0.5,0.986,0
0.48627,0.0071653,1,0.987,0.5,0.987,0
0.48966,0.0066101,1,0.988,0.5,0.988,0
0.50396,0.0059417,1,0.989,0.5,0.989,0
0.52253,0.0052291,1,0.99,0.5,0.99,0
0.5411,0.0045165,1,0.991,0.5,0.991,0
0.55967,0.003804,1,0.992,0.5,0.992,0
0.60089,0.0030872,1,0.993,0.5,0.993,0
0.64699,0.0024446,1,0.994,0.5,0.994,0
0.69309,0.001802,1,0.995,0.5,0.995,0
0.73918,0.0011594,1,0.996,0.5,0.996,0
0.80303,0.00090254,1,0.997,0.5,0.997,0
0.86872,0.00068568,1,0.998,0.5,0.998,0
0.93441,0.00046884,1,0.999,0.5,0.999,0
1.0001,0.000252,1,1,0.5,1,0


==> re20000-2d-p1-128-strong-bc-uy-horizontal-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.000146,-0.002033,1,0,0,0.5,0
0.00053603,0.027516,1,0.001,0.001,0.5,0
0.0012181,0.057064,1,0.002,0.002,0.5,0
0.0019001,0.086613,1,0.003,0.003,0.5,0
0.0025938,0.11575,1,0.004,0.004,0.5,0
0.0033997,0.1409,1,0.005,0.005,0.5,0
0.0042056,0.16606,1,0.006,0.006,0.5,0
0.0050116,0.19121,1,0.007,0.007,0.5,0
0.0058492,0.21571,1,0.008,0.008,0.5,0
0.0065789,0.23345,1,0.009,0.009,0.5,0
0.0073086,0.25118,1,0.01,0.01,0.5,0
0.0080383,0.26892,1,0.011,0.011,0.5,0
0.0086925,0.28484,1,0.012,0.012,0.5,0
0.0091533,0.29609,1,0.013,0.013,0.5,0
0.0096142,0.30735,1,0.014,0.014,0.5,0
0.010075,0.3186,1,0.015,0.015,0.5,0
0.010561,0.32927,1,0.016,0.016,0.5,0
0.010797,0.33754,1,0.017,0.017,0.5,0
0.011033,0.34581,1,0.018,0.018,0.5,0
0.011269,0.35408,1,0.019,0.019,0.5,0
0.011486,0.3617,1,0.02,0.02,0.5,0
0.011681,0.36858,1,0.021,0.021,0.5,0
0.011876,0.37547,1,0.022,0.022,0.5,0
0.012071,0.38235,1,0.023,0.023,0.5,0
0.012197,0.38845,1,0.024,0.024,0.5,0
0.012321,0.39418,1,0.025,0.025,0.5,0
0.012444,0.39991,1,0.026,0.026,0.5,0
0.012568,0.40565,1,0.027,0.027,0.5,0
0.012693,0.41086,1,0.028,0.028,0.5,0
0.012818,0.4158,1,0.029,0.029,0.5,0
0.012943,0.42075,1,0.03,0.03,0.5,0
0.013068,0.42569,1,0.031,0.031,0.5,0
0.013122,0.42975,1,0.032,0.032,0.5,0
0.013186,0.43347,1,0.033,0.033,0.5,0
0.013249,0.43718,1,0.034,0.034,0.5,0
0.013312,0.4409,1,0.035,0.035,0.5,0
0.013372,0.44383,1,0.036,0.036,0.5,0
0.013432,0.44662,1,0.037,0.037,0.5,0
0.013491,0.4494,1,0.038,0.038,0.5,0
0.01355,0.45219,1,0.039,0.039,0.5,0
0.013533,0.45397,1,0.04,0.04,0.5,0
0.013526,0.45556,1,0.041,0.041,0.5,0
0.013519,0.45715,1,0.042,0.042,0.5,0
0.013512,0.45872,1,0.043,0.043,0.5,0
0.013502,0.45957,1,0.044,0.044,0.5,0
0.013493,0.46042,1,0.045,0.045,0.5,0
0.013483,0.46126,1,0.046,0.046,0.5,0
0.013456,0.4621,1,0.047,0.047,0.5,0
0.013392,0.46204,1,0.048,0.048,0.5,0
0.013328,0.46197,1,0.049,0.049,0.5,0
0.013264,0.46191,1,0.05,0.05,0.5,0
0.0132,0.46175,1,0.051,0.051,0.5,0
0.013135,0.46122,1,0.052,0.052,0.5,0
0.01307,0.4607,1,0.053,0.053,0.5,0
0.013005,0.46017,1,0.054,0.054,0.5,0
0.012923,0.45955,1,0.055,0.055,0.5,0
0.012823,0.4585,1,0.056,0.056,0.5,0
0.012723,0.45744,1,0.057,0.057,0.5,0
0.012622,0.45639,1,0.058,0.058,0.5,0
0.012522,0.45525,1,0.059,0.059,0.5,0
0.012421,0.454,1,0.06,0.06,0.5,0
0.01232,0.45274,1,0.061,0.061,0.5,0
0.012219,0.45149,1,0.062,0.062,0.5,0
0.01211,0.45018,1,0.063,0.063,0.5,0
0.011993,0.44873,1,0.064,0.064,0.5,0
0.011876,0.44729,1,0.065,0.065,0.5,0
0.011759,0.44584,1,0.066,0.066,0.5,0
0.011641,0.44439,1,0.067,0.067,0.5,0
0.011524,0.44292,1,0.068,0.068,0.5,0
0.011406,0.44146,1,0.069,0.069,0.5,0
0.011289,0.44,1,0.07,0.07,0.5,0
0.011175,0.43856,1,0.071,0.071,0.5,0
0.011055,0.43712,1,0.072,0.072,0.5,0
0.010935,0.43567,1,0.073,0.073,0.5,0
0.010814,0.43422,1,0.074,0.074,0.5,0
0.010694,0.43283,1,0.075,0.075,0.5,0
0.010573,0.43145,1,0.076,0.076,0.5,0
0.010453,0.43007,1,0.077,0.077,0.5,0
0.010332,0.42868,1,0.078,0.078,0.5,0
0.010225,0.42738,1,0.079,0.079,0.5,0
0.010108,0.42608,1,0.08,0.08,0.5,0
0.0099909,0.42479,1,0.081,0.081,0.5,0
0.0098736,0.42349,1,0.082,0.082,0.5,0
0.0097564,0.42227,1,0.083,0.083,0.5,0
0.0096392,0.42104,1,0.084,0.084,0.5,0
0.009522,0.41982,1,0.085,0.085,0.5,0
0.009418,0.41859,1,0.086,0.086,0.5,0
0.0093051,0.41743,1,0.087,0.087,0.5,0
0.0091922,0.41628,1,0.088,0.088,0.5,0
0.0090793,0.41513,1,0.089,0.089,0.5,0
0.0089665,0.41398,1,0.09,0.09,0.5,0
0.0088544,0.41287,1,0.091,0.091,0.5,0
0.0087422,0.41176,1,0.092,0.092,0.5,0
0.0086301,0.41064,1,0.093,0.093,0.5,0
0.0085287,0.40953,1,0.094,0.094,0.5,0
0.0084197,0.40845,1,0.095,0.095,0.5,0
0.0083106,0.40737,1,0.096,0.096,0.5,0
0.0082015,0.40629,1,0.097,0.097,0.5,0
0.0080927,0.40521,1,0.098,0.098,0.5,0
0.0079841,0.40414,1,0.099,0.099,0.5,0
0.0078756,0.40307,1,0.1,0.1,0.5,0
0.007767,0.402,1,0.101,0.101,0.5,0
0.0076663,0.40093,1,0.102,0.102,0.5,0
0.0075595,0.39986,1,0.103,0.103,0.5,0
0.0074528,0.3988,1,0.104,0.104,0.5,0
0.0073461,0.39773,1,0.105,0.105,0.5,0
0.00724,0.39666,1,0.106,0.106,0.5,0
0.0071345,0.3956,1,0.107,0.107,0.5,0
0.007029,0.39453,1,0.108,0.108,0.5,0
0.0069236,0.39346,1,0.109,0.109,0.5,0
0.0068197,0.39239,1,0.11,0.11,0.5,0
0.0067153,0.39131,1,0.111,0.111,0.5,0
0.0066108,0.39024,1,0.112,0.112,0.5,0
0.0065064,0.38917,1,0.113,0.113,0.5,0
0.0064027,0.38809,1,0.114,0.114,0.5,0
0.0062992,0.38702,1,0.115,0.115,0.5,0
0.0061958,0.38594,1,0.116,0.116,0.5,0
0.0060924,0.38487,1,0.117,0.117,0.5,0
0.0059863,0.38379,1,0.118,0.118,0.5,0
0.0058844,0.38271,1,0.119,0.119,0.5,0
0.0057825,0.38164,1,0.12,0.12,0.5,0
0.0056806,0.38056,1,0.121,0.121,0.5,0
0.0055794,0.37948,1,0.122,0.122,0.5,0
0.0054783,0.37841,1,0.123,0.123,0.5,0
0.0053771,0.37733,1,0.124,0.124,0.5,0
0.005276,0.37626,1,0.125,0.125,0.5,0
0.0051674,0.37518,1,0.126,0.126,0.5,0
0.0050678,0.37411,1,0.127,0.127,0.5,0
0.0049682,0.37304,1,0.128,0.128,0.5,0
0.0048687,0.37197,1,0.129,0.129,0.5,0
0.0047702,0.3709,1,0.13,0.13,0.5,0
0.0046716,0.36983,1,0.131,0.131,0.5,0
0.004573,0.36876,1,0.132,0.132,0.5,0
0.0044618,0.3677,1,0.133,0.133,0.5,0
0.0043648,0.36664,1,0.134,0.134,0.5,0
0.0042678,0.36557,1,0.135,0.135,0.5,0
0.0041707,0.36451,1,0.136,0.136,0.5,0
0.004074,0.36345,1,0.137,0.137,0.5,0
0.003978,0.3624,1,0.138,0.138,0.5,0
0.003882,0.36134,1,0.139,0.139,0.5,0
0.003786,0.36028,1,0.14,0.14,0.5,0
0.0036747,0.35923,1,0.141,0.141,0.5,0
0.0035805,0.35818,1,0.142,0.142,0.5,0
0.0034862,0.35713,1,0.143,0.143,0.5,0
0.003392,0.35607,1,0.144,0.144,0.5,0
0.0032982,0.35503,1,0.145,0.145,0.5,0
0.0032048,0.35398,1,0.146,0.146,0.5,0
0.0031113,0.35294,1,0.147,0.147,0.5,0
0.0030179,0.35189,1,0.148,0.148,0.5,0
0.0029065,0.35084,1,0.149,0.149,0.5,0
0.0028148,0.3498,1,0.15,0.15,0.5,0
0.0027232,0.34876,1,0.151,0.151,0.5,0
0.0026315,0.34772,1,0.152,0.152,0.5,0
0.0025402,0.34668,1,0.153,0.153,0.5,0
0.0024491,0.34564,1,0.154,0.154,0.5,0
0.0023579,0.34461,1,0.155,0.155,0.5,0
0.0022668,0.34357,1,0.156,0.156,0.5,0
0.0021568,0.34253,1,0.157,0.157,0.5,0
0.0020672,0.3415,1,0.158,0.158,0.5,0
0.0019776,0.34046,1,0.159,0.159,0.5,0
0.001888,0.33943,1,0.16,0.16,0.5,0
0.0017992,0.3384,1,0.161,0.161,0.5,0
0.0017107,0.33737,1,0.162,0.162,0.5,0
0.0016221,0.33634,1,0.163,0.163,0.5,0
0.0015335,0.33531,1,0.164,0.164,0.5,0
0.0014241,0.33428,1,0.165,0.165,0.5,0
0.0013369,0.33325,1,0.166,0.166,0.5,0
0.0012496,0.33222,1,0.167,0.167,0.5,0
0.0011623,0.33119,1,0.168,0.168,0.5,0
0.001076,0.33017,1,0.169,0.169,0.5,0
0.00098977,0.32914,1,0.17,0.17,0.5,0
0.00090349,0.32812,1,0.171,0.171,0.5,0
0.00079337,0.32709,1,0.172,0.172,0.5,0
0.00070838,0.32607,1,0.173,0.173,0.5,0
0.00062338,0.32505,1,0.174,0.174,0.5,0
0.00053838,0.32402,1,0.175,0.175,0.5,0
0.00045356,0.323,1,0.176,0.176,0.5,0
0.00036935,0.32198,1,0.177,0.177,0.5,0
0.00028514,0.32096,1,0.178,0.178,0.5,0
0.00020093,0.31994,1,0.179,0.179,0.5,0
9.312e-05,0.31892,1,0.18,0.18,0.5,0
1.0171e-05,0.3179,1,0.181,0.181,0.5,0
-7.2778e-05,0.31689,1,0.182,0.182,0.5,0
-0.00015573,0.31587,1,0.183,0.183,0.5,0
-0.00023847,0.31485,1,0.184,0.184,0.5,0
-0.00032091,0.31384,1,0.185,0.185,0.5,0
-0.00040334,0.31282,1,0.186,0.186,0.5,0
-0.00048578,0.31181,1,0.187,0.187,0.5,0
-0.00059158,0.31079,1,0.188,0.188,0.5,0
-0.00067274,0.30978,1,0.189,0.189,0.5,0
-0.00075389,0.30877,1,0.19,0.19,0.5,0
-0.00083505,0.30775,1,0.191,0.191,0.5,0
-0.0009159,0.30674,1,0.192,0.192,0.5,0
-0.00099655,0.30573,1,0.193,0.193,0.5,0
-0.0010772,0.30472,1,0.194,0.194,0.5,0
-0.0011578,0.30371,1,0.195,0.195,0.5,0
-0.0012616,0.3027,1,0.196,0.196,0.5,0
-0.0013409,0.30169,1,0.197,0.197,0.5,0
-0.0014203,0.30068,1,0.198,0.198,0.5,0
-0.0014996,0.29968,1,0.199,0.199,0.5,0
-0.0015786,0.29867,1,0.2,0.2,0.5,0
-0.0016574,0.29766,1,0.201,0.201,0.5,0
-0.0017363,0.29666,1,0.202,0.202,0.5,0
-0.0018151,0.29565,1,0.203,0.203,0.5,0
-0.0019171,0.29465,1,0.204,0.204,0.5,0
-0.0019949,0.29364,1,0.205,0.205,0.5,0
-0.0020728,0.29264,1,0.206,0.206,0.5,0
-0.0021506,0.29163,1,0.207,0.207,0.5,0
-0.0022279,0.29063,1,0.208,0.208,0.5,0
-0.0023052,0.28963,1,0.209,0.209,0.5,0
-0.0023825,0.28863,1,0.21,0.21,0.5,0
-0.0024827,0.28762,1,0.211,0.211,0.5,0
-0.002559,0.28662,1,0.212,0.212,0.5,0
-0.0026353,0.28562,1,0.213,0.213,0.5,0
-0.0027116,0.28462,1,0.214,0.214,0.5,0
-0.0027878,0.28362,1,0.215,0.215,0.5,0
-0.0028636,0.28262,1,0.216,0.216,0.5,0
-0.0029394,0.28162,1,0.217,0.217,0.5,0
-0.0030152,0.28062,1,0.218,0.218,0.5,0
-0.0031137,0.27962,1,0.219,0.219,0.5,0
-0.0031884,0.27863,1,0.22,0.22,0.5,0
-0.0032632,0.27763,1,0.221,0.221,0.5,0
-0.003338,0.27663,1,0.222,0.222,0.5,0
-0.0034126,0.27564,1,0.223,0.223,0.5,0
-0.0034871,0.27464,1,0.224,0.224,0.5,0
-0.0035616,0.27364,1,0.225,0.225,0.5,0
-0.0036361,0.27265,1,0.226,0.226,0.5,0
-0.0037323,0.27165,1,0.227,0.227,0.5,0
-0.003806,0.27066,1,0.228,0.228,0.5,0
-0.0038797,0.26967,1,0.229,0.229,0.5,0
-0.0039534,0.26867,1,0.23,0.23,0.5,0
-0.0040269,0.26768,1,0.231,0.231,0.5,0
-0.0041001,0.26669,1,0.232,0.232,0.5,0
-0.0041733,0.26569,1,0.233,0.233,0.5,0
-0.0042465,0.2647,1,0.234,0.234,0.5,0
-0.0043411,0.26371,1,0.235,0.235,0.5,0
-0.0044133,0.26272,1,0.236,0.236,0.5,0
-0.0044855,0.26173,1,0.237,0.237,0.5,0
-0.0045577,0.26074,1,0.238,0.238,0.5,0
-0.0046299,0.25975,1,0.239,0.239,0.5,0
-0.0047021,0.25876,1,0.24,0.24,0.5,0
-0.0047743,0.25777,1,0.241,0.241,0.5,0
-0.0048464,0.25678,1,0.242,0.242,0.5,0
-0.0049388,0.25579,1,0.243,0.243,0.5,0
-0.00501,0.2548,1,0.244,0.244,0.5,0
-0.0050811,0.25381,1,0.245,0.245,0.5,0
-0.0051523,0.25282,1,0.246,0.246,0.5,0
-0.0052232,0.25184,1,0.247,0.247,0.5,0
-0.0052942,0.25085,1,0.248,0.248,0.5,0
-0.0053651,0.24986,1,0.249,0.249,0.5,0
-0.005436,0.24887,1,0.25,0.25,0.5,0
-0.0055274,0.24789,1,0.251,0.251,0.5,0
-0.0055978,0.2469,1,0.252,0.252,0.5,0
-0.0056682,0.24592,1,0.253,0.253,0.5,0
-0.0057386,0.24493,1,0.254,0.254,0.5,0
-0.0058085,0.24395,1,0.255,0.255,0.5,0
-0.0058784,0.24296,1,0.256,0.256,0.5,0
-0.0059482,0.24198,1,0.257,0.257,0.5,0
-0.006039,0.24099,1,0.258,0.258,0.5,0
-0.0061081,0.24001,1,0.259,0.259,0.5,0
-0.0061772,0.23902,1,0.26,0.26,0.5,0
-0.0062463,0.23804,1,0.261,0.261,0.5,0
-0.0063154,0.23706,1,0.262,0.262,0.5,0
-0.0063845,0.23608,1,0.263,0.263,0.5,0
-0.0064537,0.23509,1,0.264,0.264,0.5,0
-0.0065228,0.23411,1,0.265,0.265,0.5,0
-0.0066126,0.23313,1,0.266,0.266,0.5,0
-0.006681,0.23215,1,0.267,0.267,0.5,0
-0.0067493,0.23117,1,0.268,0.268,0.5,0
-0.0068177,0.23019,1,0.269,0.269,0.5,0
-0.0068861,0.22921,1,0.27,0.27,0.5,0
-0.0069544,0.22823,1,0.271,0.271,0.5,0
-0.0070227,0.22725,1,0.272,0.272,0.5,0
-0.0070911,0.22627,1,0.273,0.273,0.5,0
-0.0071791,0.22528,1,0.274,0.274,0.5,0
-0.007247,0.22431,1,0.275,0.275,0.5,0
-0.0073148,0.22333,1,0.276,0.276,0.5,0
-0.0073827,0.22235,1,0.277,0.277,0.5,0
-0.0074503,0.22137,1,0.278,0.278,0.5,0
-0.0075179,0.22039,1,0.279,0.279,0.5,0
-0.0075855,0.21941,1,0.28,0.28,0.5,0
-0.0076531,0.21844,1,0.281,0.281,0.5,0
-0.0077403,0.21746,1,0.282,0.282,0.5,0
-0.0078074,0.21648,1,0.283,0.283,0.5,0
-0.0078745,0.2155,1,0.284,0.284,0.5,0
-0.0079415,0.21453,1,0.285,0.285,0.5,0
-0.0080088,0.21355,1,0.286,0.286,0.5,0
-0.0080762,0.21258,1,0.287,0.287,0.5,0
-0.0081435,0.2116,1,0.288,0.288,0.5,0
-0.0082108,0.21062,1,0.289,0.289,0.5,0
-0.0082964,0.20965,1,0.29,0.29,0.5,0
-0.008363,0.20867,1,0.291,0.291,0.5,0
-0.0084295,0.2077,1,0.292,0.292,0.5,0
-0.0084961,0.20672,1,0.293,0.293,0.5,0
-0.0085629,0.20575,1,0.294,0.294,0.5,0
-0.0086297,0.20478,1,0.295,0.295,0.5,0
-0.0086965,0.2038,1,0.296,0.296,0.5,0
-0.0087823,0.20283,1,0.297,0.297,0.5,0
-0.0088486,0.20185,1,0.298,0.298,0.5,0
-0.0089149,0.20088,1,0.299,0.299,0.5,0
-0.0089812,0.19991,1,0.3,0.3,0.5,0
-0.0090475,0.19894,1,0.301,0.301,0.5,0
-0.0091138,0.19796,1,0.302,0.302,0.5,0
-0.0091801,0.19699,1,0.303,0.303,0.5,0
-0.0092464,0.19602,1,0.304,0.304,0.5,0
-0.0093315,0.19504,1,0.305,0.305,0.5,0
-0.0093973,0.19407,1,0.306,0.306,0.5,0
-0.0094631,0.1931,1,0.307,0.307,0.5,0
-0.0095289,0.19213,1,0.308,0.308,0.5,0
-0.0095949,0.19116,1,0.309,0.309,0.5,0
-0.0096612,0.19019,1,0.31,0.31,0.5,0
-0.0097275,0.18922,1,0.311,0.311,0.5,0
-0.0097938,0.18825,1,0.312,0.312,0.5,0
-0.0098779,0.18728,1,0.313,0.313,0.5,0
-0.0099437,0.18631,1,0.314,0.314,0.5,0
-0.010009,0.18534,1,0.315,0.315,0.5,0
-0.010075,0.18437,1,0.316,0.316,0.5,0
-0.010141,0.1834,1,0.317,0.317,0.5,0
-0.010207,0.18243,1,0.318,0.318,0.5,0
-0.010273,0.18146,1,0.319,0.319,0.5,0
-0.010339,0.18049,1,0.32,0.32,0.5,0
-0.010423,0.17952,1,0.321,0.321,0.5,0
-0.010489,0.17855,1,0.322,0.322,0.5,0
-0.010554,0.17759,1,0.323,0.323,0.5,0
-0.01062,0.17662,1,0.324,0.324,0.5,0
-0.010686,0.17565,1,0.325,0.325,0.5,0
-0.010752,0.17468,1,0.326,0.326,0.5,0
-0.010818,0.17372,1,0.327,0.327,0.5,0
-0.010884,0.17275,1,0.328,0.328,0.5,0
-0.010967,0.17178,1,0.329,0.329,0.5,0
-0.011033,0.17081,1,0.33,0.33,0.5,0
-0.011098,0.16985,1,0.331,0.331,0.5,0
-0.011164,0.16888,1,0.332,0.332,0.5,0
-0.01123,0.16791,1,0.333,0.333,0.5,0
-0.011296,0.16695,1,0.334,0.334,0.5,0
-0.011362,0.16598,1,0.335,0.335,0.5,0
-0.011446,0.16502,1,0.336,0.336,0.5,0
-0.011512,0.16405,1,0.337,0.337,0.5,0
-0.011578,0.16309,1,0.338,0.338,0.5,0
-0.011643,0.16212,1,0.339,0.339,0.5,0
-0.011709,0.16116,1,0.34,0.34,0.5,0
-0.011775,0.16019,1,0.341,0.341,0.5,0
-0.011841,0.15923,1,0.342,0.342,0.5,0
-0.011907,0.15826,1,0.343,0.343,0.5,0
-0.011992,0.15729,1,0.344,0.344,0.5,0
-0.012058,0.15633,1,0.345,0.345,0.5,0
-0.012124,0.15537,1,0.346,0.346,0.5,0
-0.01219,0.1544,1,0.347,0.347,0.5,0
-0.012256,0.15344,1,0.348,0.348,0.5,0
-0.012322,0.15248,1,0.349,0.349,0.5,0
-0.012388,0.15151,1,0.35,0.35,0.5,0
-0.012455,0.15055,1,0.351,0.351,0.5,0
-0.012539,0.14958,1,0.352,0.352,0.5,0
-0.012605,0.14862,1,0.353,0.353,0.5,0
-0.012671,0.14766,1,0.354,0.354,0.5,0
-0.012737,0.1467,1,0.355,0.355,0.5,0
-0.012803,0.14574,1,0.356,0.356,0.5,0
-0.01287,0.14477,1,0.357,0.357,0.5,0
-0.012937,0.14381,1,0.358,0.358,0.5,0
-0.013004,0.14285,1,0.359,0.359,0.5,0
-0.013089,0.14189,1,0.36,0.36,0.5,0
-0.013155,0.14093,1,0.361,0.361,0.5,0
-0.013222,0.13996,1,0.362,0.362,0.5,0
-0.013288,0.139,1,0.363,0.363,0.5,0
-0.013355,0.13804,1,0.364,0.364,0.5,0
-0.013422,0.13708,1,0.365,0.365,0.5,0
-0.013489,0.13612,1,0.366,0.366,0.5,0
-0.013556,0.13516,1,0.367,0.367,0.5,0
-0.013641,0.1342,1,0.368,0.368,0.5,0
-0.013709,0.13324,1,0.369,0.369,0.5,0
-0.013776,0.13228,1,0.37,0.37,0.5,0
-0.013843,0.13132,1,0.371,0.371,0.5,0
-0.01391,0.13036,1,0.372,0.372,0.5,0
-0.013978,0.1294,1,0.373,0.373,0.5,0
-0.014046,0.12844,1,0.374,0.374,0.5,0
-0.014114,0.12748,1,0.375,0.375,0.5,0
-0.0142,0.12652,1,0.376,0.376,0.5,0
-0.014267,0.12556,1,0.377,0.377,0.5,0
-0.014335,0.1246,1,0.378,0.378,0.5,0
-0.014402,0.12364,1,0.379,0.379,0.5,0
-0.014471,0.12268,1,0.38,0.38,0.5,0
-0.014539,0.12172,1,0.381,0.381,0.5,0
-0.014607,0.12076,1,0.382,0.382,0.5,0
-0.014694,0.1198,1,0.383,0.383,0.5,0
-0.014762,0.11884,1,0.384,0.384,0.5,0
-0.014831,0.11789,1,0.385,0.385,0.5,0
-0.014899,0.11693,1,0.386,0.386,0.5,0
-0.014967,0.11597,1,0.387,0.387,0.5,0
-0.015037,0.11501,1,0.388,0.388,0.5,0
-0.015106,0.11406,1,0.389,0.389,0.5,0
-0.015175,0.1131,1,0.39,0.39,0.5,0
-0.015262,0.11214,1,0.391,0.391,0.5,0
-0.015331,0.11118,1,0.392,0.392,0.5,0
-0.0154,0.11022,1,0.393,0.393,0.5,0
-0.015469,0.10927,1,0.394,0.394,0.5,0
-0.015539,0.10831,1,0.395,0.395,0.5,0
-0.015609,0.10735,1,0.396,0.396,0.5,0
-0.015679,0.1064,1,0.397,0.397,0.5,0
-0.015749,0.10544,1,0.398,0.398,0.5,0
-0.015836,0.10448,1,0.399,0.399,0.5,0
-0.015907,0.10352,1,0.4,0.4,0.5,0
-0.015977,0.10257,1,0.401,0.401,0.5,0
-0.016047,0.10161,1,0.402,0.402,0.5,0
-0.016118,0.10065,1,0.403,0.403,0.5,0
-0.016188,0.099698,1,0.404,0.404,0.5,0
-0.016259,0.098742,1,0.405,0.405,0.5,0
-0.01633,0.097786,1,0.406,0.406,0.5,0
-0.016418,0.096826,1,0.407,0.407,0.5,0
-0.01649,0.09587,1,0.408,0.408,0.5,0
-0.016561,0.094915,1,0.409,0.409,0.5,0
-0.016632,0.09396,1,0.41,0.41,0.5,0
-0.016704,0.093005,1,0.411,0.411,0.5,0
-0.016776,0.092049,1,0.412,0.412,0.5,0
-0.016848,0.091094,1,0.413,0.413,0.5,0
-0.01692,0.090138,1,0.414,0.414,0.5,0
-0.017009,0.08918,1,0.415,0.415,0.5,0
-0.017081,0.088225,1,0.416,0.416,0.5,0
-0.017153,0.087271,1,0.417,0.417,0.5,0
-0.017225,0.086316,1,0.418,0.418,0.5,0
-0.017298,0.085362,1,0.419,0.419,0.5,0
-0.017372,0.084407,1,0.42,0.42,0.5,0
-0.017445,0.083452,1,0.421,0.421,0.5,0
-0.017535,0.082492,1,0.422,0.422,0.5,0
-0.017608,0.081538,1,0.423,0.423,0.5,0
-0.017682,0.080584,1,0.424,0.424,0.5,0
-0.017755,0.07963,1,0.425,0.425,0.5,0
-0.017828,0.078676,1,0.426,0.426,0.5,0
-0.017903,0.077722,1,0.427,0.427,0.5,0
-0.017977,0.076769,1,0.428,0.428,0.5,0
-0.018052,0.075815,1,0.429,0.429,0.5,0
-0.018143,0.074855,1,0.43,0.43,0.5,0
-0.018218,0.073901,1,0.431,0.431,0.5,0
-0.018292,0.072948,1,0.432,0.432,0.5,0
-0.018367,0.071994,1,0.433,0.433,0.5,0
-0.018442,0.071041,1,0.434,0.434,0.5,0
-0.018518,0.070088,1,0.435,0.435,0.5,0
-0.018593,0.069134,1,0.436,0.436,0.5,0
-0.018669,0.068181,1,0.437,0.437,0.5,0
-0.018761,0.06722,1,0.438,0.438,0.5,0
-0.018837,0.066267,1,0.439,0.439,0.5,0
-0.018913,0.065314,1,0.44,0.44,0.5,0
-0.018989,0.064361,1,0.441,0.441,0.5,0
-0.019066,0.063408,1,0.442,0.442,0.5,0
-0.019143,0.062455,1,0.443,0.443,0.5,0
-0.01922,0.061502,1,0.444,0.444,0.5,0
-0.019297,0.060549,1,0.445,0.445,0.5,0
-0.019391,0.059588,1,0.446,0.446,0.5,0
-0.019468,0.058636,1,0.447,0.447,0.5,0
-0.019546,0.057684,1,0.448,0.448,0.5,0
-0.019623,0.056732,1,0.449,0.449,0.5,0
-0.019701,0.055779,1,0.45,0.45,0.5,0
-0.01978,0.054826,1,0.451,0.451,0.5,0
-0.019859,0.053874,1,0.452,0.452,0.5,0
-0.019937,0.052921,1,0.453,0.453,0.5,0
-0.020032,0.051958,1,0.454,0.454,0.5,0
-0.020111,0.051006,1,0.455,0.455,0.5,0
-0.02019,0.050054,1,0.456,0.456,0.5,0
-0.020269,0.049102,1,0.457,0.457,0.5,0
-0.020349,0.04815,1,0.458,0.458,0.5,0
-0.020429,0.047198,1,0.459,0.459,0.5,0
-0.020509,0.046246,1,0.46,0.46,0.5,0
-0.020605,0.04528,1,0.461,0.461,0.5,0
-0.020685,0.044328,1,0.462,0.462,0.5,0
-0.020766,0.043377,1,0.463,0.463,0.5,0
-0.020846,0.042425,1,0.464,0.464,0.5,0
-0.020927,0.041474,1,0.465,0.465,0.5,0
-0.021008,0.040522,1,0.466,0.466,0.5,0
-0.02109,0.03957,1,0.467,0.467,0.5,0
-0.021172,0.038619,1,0.468,0.468,0.5,0
-0.02127,0.037648,1,0.469,0.469,0.5,0
-0.021352,0.036697,1,0.47,0.47,0.5,0
-0.021434,0.035747,1,0.471,0.471,0.5,0
-0.021516,0.034796,1,0.472,0.472,0.5,0
-0.021599,0.033845,1,0.473,0.473,0.5,0
-0.021682,0.032894,1,0.474,0.474,0.5,0
-0.021766,0.031943,1,0.475,0.475,0.5,0
-0.021849,0.030992,1,0.476,0.476,0.5,0
-0.021947,0.030015,1,0.477,0.477,0.5,0
-0.022031,0.029066,1,0.478,0.478,0.5,0
-0.022115,0.028116,1,0.479,0.479,0.5,0
-0.0222,0.027166,1,0.48,0.48,0.5,0
-0.022284,0.026216,1,0.481,0.481,0.5,0
-0.02237,0.025266,1,0.482,0.482,0.5,0
-0.022455,0.024316,1,0.483,0.483,0.5,0
-0.022541,0.023366,1,0.484,0.484,0.5,0
-0.022638,0.022379,1,0.485,0.485,0.5,0
-0.022724,0.021431,1,0.486,0.486,0.5,0
-0.02281,0.020483,1,0.487,0.487,0.5,0
-0.022897,0.019534,1,0.488,0.488,0.5,0
-0.022984,0.018586,1,0.489,0.489,0.5,0
-0.023072,0.017638,1,0.49,0.49,0.5,0
-0.02316,0.01669,1,0.491,0.491,0.5,0
-0.023247,0.015741,1,0.492,0.492,0.5,0
-0.023344,0.014745,1,0.493,0.493,0.5,0
-0.023432,0.013798,1,0.494,0.494,0.5,0
-0.02352,0.01285,1,0.495,0.495,0.5,0
-0.023608,0.011902,1,0.496,0.496,0.5,0
-0.023698,0.010954,1,0.497,0.497,0.5,0
-0.023788,0.010006,1,0.498,0.498,0.5,0
-0.023878,0.0090573,1,0.499,0.499,0.5,0
-0.023968,0.008109,1,0.5,0.5,0.5,0
-0.024066,0.0071264,1,0.501,0.501,0.5,0
-0.024154,0.0061727,1,0.502,0.502,0.5,0
-0.024243,0.005219,1,0.503,0.503,0.5,0
-0.024332,0.0042652,1,0.504,0.504,0.5,0
-0.024422,0.0033103,1,0.505,0.505,0.5,0
-0.024513,0.0023554,1,0.506,0.506,0.5,0
-0.024603,0.0014004,1,0.507,0.507,0.5,0
-0.024715,0.00046632,1,0.508,0.508,0.5,0
-0.024804,-0.00049477,1,0.509,0.509,0.5,0
-0.024893,-0.0014559,1,0.51,0.51,0.5,0
-0.024983,-0.002417,1,0.511,0.511,0.5,0
-0.025072,-0.0033787,1,0.512,0.512,0.5,0
-0.025163,-0.0043418,1,0.513,0.513,0.5,0
-0.025254,-0.0053049,1,0.514,0.514,0.5,0
-0.025344,-0.006268,1,0.515,0.515,0.5,0
-0.025464,-0.0071847,1,0.516,0.516,0.5,0
-0.025556,-0.0081466,1,0.517,0.517,0.5,0
-0.025648,-0.0091084,1,0.518,0.518,0.5,0
-0.025739,-0.01007,1,0.519,0.519,0.5,0
-0.025831,-0.011032,1,0.52,0.52,0.5,0
-0.025924,-0.011995,1,0.521,0.521,0.5,0
-0.026017,-0.012957,1,0.522,0.522,0.5,0
-0.026109,-0.013919,1,0.523,0.523,0.5,0
-0.02623,-0.014847,1,0.524,0.524,0.5,0
-0.026323,-0.015808,1,0.525,0.525,0.5,0
-0.026417,-0.016769,1,0.526,0.526,0.5,0
-0.026511,-0.017729,1,0.527,0.527,0.5,0
-0.026605,-0.018691,1,0.528,0.528,0.5,0
-0.026701,-0.019653,1,0.529,0.529,0.5,0
-0.026796,-0.020615,1,0.53,0.53,0.5,0
-0.026891,-0.021577,1,0.531,0.531,0.5,0
-0.027011,-0.022516,1,0.532,0.532,0.5,0
-0.027107,-0.023476,1,0.533,0.533,0.5,0
-0.027203,-0.024437,1,0.534,0.534,0.5,0
-0.027299,-0.025398,1,0.535,0.535,0.5,0
-0.027396,-0.02636,1,0.536,0.536,0.5,0
-0.027493,-0.027322,1,0.537,0.537,0.5,0
-0.027591,-0.028283,1,0.538,0.538,0.5,0
-0.027688,-0.029245,1,0.539,0.539,0.5,0
-0.027808,-0.030192,1,0.54,0.54,0.5,0
-0.027906,-0.031153,1,0.541,0.541,0.5,0
-0.028004,-0.032114,1,0.542,0.542,0.5,0
-0.028102,-0.033076,1,0.543,0.543,0.5,0
-0.028201,-0.034039,1,0.544,0.544,0.5,0
-0.028301,-0.035002,1,0.545,0.545,0.5,0
-0.0284,-0.035964,1,0.546,0.546,0.5,0
-0.028521,-0.036916,1,0.547,0.547,0.5,0
-0.028621,-0.037879,1,0.548,0.548,0.5,0
-0.028721,-0.038842,1,0.549,0.549,0.5,0
-0.028821,-0.039804,1,0.55,0.55,0.5,0
-0.028921,-0.040767,1,0.551,0.551,0.5,0
-0.029023,-0.041731,1,0.552,0.552,0.5,0
-0.029124,-0.042694,1,0.553,0.553,0.5,0
-0.029225,-0.043658,1,0.554,0.554,0.5,0
-0.029348,-0.044613,1,0.555,0.555,0.5,0
-0.02945,-0.045577,1,0.556,0.556,0.5,0
-0.029552,-0.046541,1,0.557,0.557,0.5,0
-0.029654,-0.047505,1,0.558,0.558,0.5,0
-0.029757,-0.04847,1,0.559,0.559,0.5,0
-0.02986,-0.049435,1,0.56,0.56,0.5,0
-0.029963,-0.0504,1,0.561,0.561,0.5,0
-0.030066,-0.051365,1,0.562,0.562,0.5,0
-0.03019,-0.052325,1,0.563,0.563,0.5,0
-0.030294,-0.053291,1,0.564,0.564,0.5,0
-0.030398,-0.054256,1,0.565,0.565,0.5,0
-0.030502,-0.055222,1,0.566,0.566,0.5,0
-0.030606,-0.056188,1,0.567,0.567,0.5,0
-0.030712,-0.057155,1,0.568,0.568,0.5,0
-0.030817,-0.058122,1,0.569,0.569,0.5,0
-0.030922,-0.059088,1,0.57,0.57,0.5,0
-0.031048,-0.06005,1,0.571,0.571,0.5,0
-0.031154,-0.061018,1,0.572,0.572,0.5,0
-0.03126,-0.061985,1,0.573,0.573,0.5,0
-0.031366,-0.062952,1,0.574,0.574,0.5,0
-0.031472,-0.063921,1,0.575,0.575,0.5,0
-0.031579,-0.064889,1,0.576,0.576,0.5,0
-0.031686,-0.065858,1,0.577,0.577,0.5,0
-0.031793,-0.066827,1,0.578,0.578,0.5,0
-0.03192,-0.067792,1,0.579,0.579,0.5,0
-0.032028,-0.068762,1,0.58,0.58,0.5,0
-0.032136,-0.069731,1,0.581,0.581,0.5,0
-0.032244,-0.070701,1,0.582,0.582,0.5,0
-0.032352,-0.071671,1,0.583,0.583,0.5,0
-0.032461,-0.072642,1,0.584,0.584,0.5,0
-0.03257,-0.073613,1,0.585,0.585,0.5,0
-0.032699,-0.074579,1,0.586,0.586,0.5,0
-0.032808,-0.075551,1,0.587,0.587,0.5,0
-0.032917,-0.076523,1,0.588,0.588,0.5,0
-0.033027,-0.077495,1,0.589,0.589,0.5,0
-0.033136,-0.078467,1,0.59,0.59,0.5,0
-0.033247,-0.07944,1,0.591,0.591,0.5,0
-0.033357,-0.080413,1,0.592,0.592,0.5,0
-0.033468,-0.081386,1,0.593,0.593,0.5,0
-0.033598,-0.082357,1,0.594,0.594,0.5,0
-0.033709,-0.083331,1,0.595,0.595,0.5,0
-0.033821,-0.084305,1,0.596,0.596,0.5,0
-0.033932,-0.085279,1,0.597,0.597,0.5,0
-0.034044,-0.086254,1,0.598,0.598,0.5,0
-0.034156,-0.087229,1,0.599,0.599,0.5,0
-0.034268,-0.088204,1,0.6,0.6,0.5,0
-0.034381,-0.08918,1,0.601,0.601,0.5,0
-0.034512,-0.090154,1,0.602,0.602,0.5,0
-0.034625,-0.09113,1,0.603,0.603,0.5,0
-0.034738,-0.092107,1,0.604,0.604,0.5,0
-0.034851,-0.093083,1,0.605,0.605,0.5,0
-0.034964,-0.09406,1,0.606,0.606,0.5,0
-0.035078,-0.095039,1,0.607,0.607,0.5,0
-0.035192,-0.096017,1,0.608,0.608,0.5,0
-0.035305,-0.096995,1,0.609,0.609,0.5,0
-0.035438,-0.097972,1,0.61,0.61,0.5,0
-0.035552,-0.098951,1,0.611,0.611,0.5,0
-0.035667,-0.099931,1,0.612,0.612,0.5,0
-0.035782,-0.10091,1,0.613,0.613,0.5,0
-0.035897,-0.10189,1,0.614,0.614,0.5,0
-0.036012,-0.10287,1,0.615,0.615,0.5,0
-0.036128,-0.10385,1,0.616,0.616,0.5,0
-0.036243,-0.10483,1,0.617,0.617,0.5,0
-0.036377,-0.10581,1,0.618,0.618,0.5,0
-0.036493,-0.1068,1,0.619,0.619,0.5,0
-0.036609,-0.10778,1,0.62,0.62,0.5,0
-0.036725,-0.10876,1,0.621,0.621,0.5,0
-0.036842,-0.10974,1,0.622,0.622,0.5,0
-0.036959,-0.11073,1,0.623,0.623,0.5,0
-0.037076,-0.11171,1,0.624,0.624,0.5,0
-0.037193,-0.1127,1,0.625,0.625,0.5,0
-0.037328,-0.11368,1,0.626,0.626,0.5,0
-0.037445,-0.11467,1,0.627,0.627,0.5,0
-0.037563,-0.11565,1,0.628,0.628,0.5,0
-0.03768,-0.11664,1,0.629,0.629,0.5,0
-0.037798,-0.11763,1,0.63,0.63,0.5,0
-0.037916,-0.11861,1,0.631,0.631,0.5,0
-0.038034,-0.1196,1,0.632,0.632,0.5,0
-0.038169,-0.12059,1,0.633,0.633,0.5,0
-0.038288,-0.12158,1,0.634,0.634,0.5,0
-0.038407,-0.12256,1,0.635,0.635,0.5,0
-0.038526,-0.12355,1,0.636,0.636,0.5,0
-0.038645,-0.12454,1,0.637,0.637,0.5,0
-0.038764,-0.12553,1,0.638,0.638,0.5,0
-0.038883,-0.12652,1,0.639,0.639,0.5,0
-0.039002,-0.12751,1,0.64,0.64,0.5,0
-0.039138,-0.1285,1,0.641,0.641,0.5,0
-0.039258,-0.1295,1,0.642,0.642,0.5,0
-0.039378,-0.13049,1,0.643,0.643,0.5,0
-0.039498,-0.13148,1,0.644,0.644,0.5,0
-0.039618,-0.13248,1,0.645,0.645,0.5,0
-0.039739,-0.13347,1,0.646,0.646,0.5,0
-0.039859,-0.13446,1,0.647,0.647,0.5,0
-0.039979,-0.13546,1,0.648,0.648,0.5,0
-0.040116,-0.13645,1,0.649,0.649,0.5,0
-0.040237,-0.13745,1,0.65,0.65,0.5,0
-0.040358,-0.13844,1,0.651,0.651,0.5,0
-0.040478,-0.13944,1,0.652,0.652,0.5,0
-0.0406,-0.14044,1,0.653,0.653,0.5,0
-0.040721,-0.14144,1,0.654,0.654,0.5,0
-0.040842,-0.14244,1,0.655,0.655,0.5,0
-0.040964,-0.14343,1,0.656,0.656,0.5,0
-0.0411,-0.14443,1,0.657,0.657,0.5,0
-0.041222,-0.14543,1,0.658,0.658,0.5,0
-0.041344,-0.14643,1,0.659,0.659,0.5,0
-0.041466,-0.14743,1,0.66,0.66,0.5,0
-0.041588,-0.14843,1,0.661,0.661,0.5,0
-0.04171,-0.14944,1,0.662,0.662,0.5,0
-0.041832,-0.15044,1,0.663,0.663,0.5,0
-0.041954,-0.15144,1,0.664,0.664,0.5,0
-0.042091,-0.15244,1,0.665,0.665,0.5,0
-0.042213,-0.15345,1,0.666,0.666,0.5,0
-0.042335,-0.15445,1,0.667,0.667,0.5,0
-0.042458,-0.15546,1,0.668,0.668,0.5,0
-0.04258,-0.15646,1,0.669,0.669,0.5,0
-0.042703,-0.15747,1,0.67,0.67,0.5,0
-0.042826,-0.15848,1,0.671,0.671,0.5,0
-0.042962,-0.15948,1,0.672,0.672,0.5,0
-0.043085,-0.16049,1,0.673,0.673,0.5,0
-0.043208,-0.1615,1,0.674,0.674,0.5,0
-0.043331,-0.16251,1,0.675,0.675,0.5,0
-0.043454,-0.16352,1,0.676,0.676,0.5,0
-0.043577,-0.16453,1,0.677,0.677,0.5,0
-0.0437,-0.16554,1,0.678,0.678,0.5,0
-0.043823,-0.16655,1,0.679,0.679,0.5,0
-0.043959,-0.16756,1,0.68,0.68,0.5,0
-0.044083,-0.16857,1,0.681,0.681,0.5,0
-0.044206,-0.16958,1,0.682,0.682,0.5,0
-0.044329,-0.1706,1,0.683,0.683,0.5,0
-0.044452,-0.17161,1,0.684,0.684,0.5,0
-0.044575,-0.17263,1,0.685,0.685,0.5,0
-0.044698,-0.17364,1,0.686,0.686,0.5,0
-0.044821,-0.17466,1,0.687,0.687,0.5,0
-0.044957,-0.17567,1,0.688,0.688,0.5,0
-0.04508,-0.17669,1,0.689,0.689,0.5,0
-0.045203,-0.17771,1,0.69,0.69,0.5,0
-0.045326,-0.17873,1,0.691,0.691,0.5,0
-0.045449,-0.17975,1,0.692,0.692,0.5,0
-0.045572,-0.18077,1,0.693,0.693,0.5,0
-0.045695,-0.18179,1,0.694,0.694,0.5,0
-0.045819,-0.18281,1,0.695,0.695,0.5,0
-0.045954,-0.18383,1,0.696,0.696,0.5,0
-0.046076,-0.18485,1,0.697,0.697,0.5,0
-0.046199,-0.18587,1,0.698,0.698,0.5,0
-0.046322,-0.1869,1,0.699,0.699,0.5,0
-0.046445,-0.18792,1,0.7,0.7,0.5,0
-0.046567,-0.18895,1,0.701,0.701,0.5,0
-0.04669,-0.18997,1,0.702,0.702,0.5,0
-0.046813,-0.191,1,0.703,0.703,0.5,0
-0.046947,-0.19202,1,0.704,0.704,0.5,0
-0.047069,-0.19305,1,0.705,0.705,0.5,0
-0.047192,-0.19408,1,0.706,0.706,0.5,0
-0.047314,-0.19511,1,0.707,0.707,0.5,0
-0.047436,-0.19614,1,0.708,0.708,0.5,0
-0.047558,-0.19717,1,0.709,0.709,0.5,0
-0.04768,-0.1982,1,0.71,0.71,0.5,0
-0.047814,-0.19923,1,0.711,0.711,0.5,0
-0.047935,-0.20026,1,0.712,0.712,0.5,0
-0.048057,-0.20129,1,0.713,0.713,0.5,0
-0.048178,-0.20233,1,0.714,0.714,0.5,0
-0.0483,-0.20336,1,0.715,0.715,0.5,0
-0.048421,-0.2044,1,0.716,0.716,0.5,0
-0.048542,-0.20543,1,0.717,0.717,0.5,0
-0.048663,-0.20647,1,0.718,0.718,0.5,0
-0.048795,-0.2075,1,0.719,0.719,0.5,0
-0.048916,-0.20854,1,0.72,0.72,0.5,0
-0.049036,-0.20958,1,0.721,0.721,0.5,0
-0.049157,-0.21062,1,0.722,0.722,0.5,0
-0.049277,-0.21166,1,0.723,0.723,0.5,0
-0.049397,-0.2127,1,0.724,0.724,0.5,0
-0.049517,-0.21374,1,0.725,0.725,0.5,0
-0.049637,-0.21478,1,0.726,0.726,0.5,0
-0.049766,-0.21583,1,0.727,0.727,0.5,0
-0.049886,-0.21687,1,0.728,0.728,0.5,0
-0.050005,-0.21791,1,0.729,0.729,0.5,0
-0.050124,-0.21896,1,0.73,0.73,0.5,0
-0.050243,-0.22,1,0.731,0.731,0.5,0
-0.050361,-0.22105,1,0.732,0.732,0.5,0
-0.050479,-0.2221,1,0.733,0.733,0.5,0
-0.050598,-0.22314,1,0.734,0.734,0.5,0
-0.050725,-0.22419,1,0.735,0.735,0.5,0
-0.050843,-0.22524,1,0.736,0.736,0.5,0
-0.05096,-0.22629,1,0.737,0.737,0.5,0
-0.051078,-0.22734,1,0.738,0.738,0.5,0
-0.051195,-0.2284,1,0.739,0.739,0.5,0
-0.051311,-0.22945,1,0.74,0.74,0.5,0
-0.051427,-0.2305,1,0.741,0.741,0.5,0
-0.051543,-0.23155,1,0.742,0.742,0.5,0
-0.051669,-0.23261,1,0.743,0.743,0.5,0
-0.051784,-0.23366,1,0.744,0.744,0.5,0
-0.051899,-0.23472,1,0.745,0.745,0.5,0
-0.052014,-0.23578,1,0.746,0.746,0.5,0
-0.052128,-0.23684,1,0.747,0.747,0.5,0
-0.052243,-0.2379,1,0.748,0.748,0.5,0
-0.052357,-0.23895,1,0.749,0.749,0.5,0
-0.052471,-0.24001,1,0.75,0.75,0.5,0
-0.052593,-0.24108,1,0.751,0.751,0.5,0
-0.052706,-0.24214,1,0.752,0.752,0.5,0
-0.052819,-0.2432,1,0.753,0.753,0.5,0
-0.052931,-0.24426,1,0.754,0.754,0.5,0
-0.053043,-0.24533,1,0.755,0.755,0.5,0
-0.053154,-0.24639,1,0.756,0.756,0.5,0
-0.053265,-0.24746,1,0.757,0.757,0.5,0
-0.053386,-0.24852,1,0.758,0.758,0.5,0
-0.053495,-0.24959,1,0.759,0.759,0.5,0
-0.053605,-0.25066,1,0.76,0.76,0.5,0
-0.053715,-0.25173,1,0.761,0.761,0.5,0
-0.053824,-0.2528,1,0.762,0.762,0.5,0
-0.053932,-0.25387,1,0.763,0.763,0.5,0
-0.05404,-0.25494,1,0.764,0.764,0.5,0
-0.054148,-0.25602,1,0.765,0.765,0.5,0
-0.054265,-0.25709,1,0.766,0.766,0.5,0
-0.054371,-0.25816,1,0.767,0.767,0.5,0
-0.054478,-0.25924,1,0.768,0.768,0.5,0
-0.054584,-0.26031,1,0.769,0.769,0.5,0
-0.05469,-0.26139,1,0.77,0.77,0.5,0
-0.054795,-0.26247,1,0.771,0.771,0.5,0
-0.054899,-0.26355,1,0.772,0.772,0.5,0
-0.055004,-0.26463,1,0.773,0.773,0.5,0
-0.055117,-0.26571,1,0.774,0.774,0.5,0
-0.055219,-0.26679,1,0.775,0.775,0.5,0
-0.055322,-0.26787,1,0.776,0.776,0.5,0
-0.055425,-0.26895,1,0.777,0.777,0.5,0
-0.055526,-0.27004,1,0.778,0.778,0.5,0
-0.055627,-0.27112,1,0.779,0.779,0.5,0
-0.055727,-0.27221,1,0.78,0.78,0.5,0
-0.055828,-0.27329,1,0.781,0.781,0.5,0
-0.055935,-0.27438,1,0.782,0.782,0.5,0
-0.056033,-0.27547,1,0.783,0.783,0.5,0
-0.056131,-0.27656,1,0.784,0.784,0.5,0
-0.05623,-0.27765,1,0.785,0.785,0.5,0
-0.056326,-0.27874,1,0.786,0.786,0.5,0
-0.056422,-0.27983,1,0.787,0.787,0.5,0
-0.056518,-0.28092,1,0.788,0.788,0.5,0
-0.056614,-0.28202,1,0.789,0.789,0.5,0
-0.056716,-0.28311,1,0.79,0.79,0.5,0
-0.056809,-0.28421,1,0.791,0.791,0.5,0
-0.056902,-0.2853,1,0.792,0.792,0.5,0
-0.056996,-0.2864,1,0.793,0.793,0.5,0
-0.057087,-0.2875,1,0.794,0.794,0.5,0
-0.057178,-0.2886,1,0.795,0.795,0.5,0
-0.057268,-0.2897,1,0.796,0.796,0.5,0
-0.057367,-0.29079,1,0.797,0.797,0.5,0
-0.057455,-0.2919,1,0.798,0.798,0.5,0
-0.057543,-0.293,1,0.799,0.799,0.5,0
-0.057631,-0.2941,1,0.8,0.8,0.5,0
-0.057719,-0.29521,1,0.801,0.801,0.5,0
-0.057804,-0.29631,1,0.802,0.802,0.5,0
-0.057889,-0.29742,1,0.803,0.803,0.5,0
-0.057974,-0.29853,1,0.804,0.804,0.5,0
-0.058066,-0.29963,1,0.805,0.805,0.5,0
-0.058148,-0.30075,1,0.806,0.806,0.5,0
-0.05823,-0.30186,1,0.807,0.807,0.5,0
-0.058312,-0.30297,1,0.808,0.808,0.5,0
-0.058393,-0.30408,1,0.809,0.809,0.5,0
-0.058472,-0.30519,1,0.81,0.81,0.5,0
-0.058551,-0.30631,1,0.811,0.811,0.5,0
-0.05863,-0.30742,1,0.812,0.812,0.5,0
-0.058714,-0.30854,1,0.813,0.813,0.5,0
-0.058789,-0.30965,1,0.814,0.814,0.5,0
-0.058865,-0.31077,1,0.815,0.815,0.5,0
-0.05894,-0.31189,1,0.816,0.816,0.5,0
-0.059014,-0.31301,1,0.817,0.817,0.5,0
-0.059085,-0.31413,1,0.818,0.818,0.5,0
-0.059157,-0.31525,1,0.819,0.819,0.5,0
-0.059229,-0.31637,1,0.82,0.82,0.5,0
-0.059306,-0.3175,1,0.821,0.821,0.5,0
-0.059373,-0.31862,1,0.822,0.822,0.5,0
-0.059441,-0.31975,1,0.823,0.823,0.5,0
-0.059509,-0.32087,1,0.824,0.824,0.5,0
-0.059574,-0.322,1,0.825,0.825,0.5,0
-0.059638,-0.32313,1,0.826,0.826,0.5,0
-0.059702,-0.32426,1,0.827,0.827,0.5,0
-0.059766,-0.32539,1,0.828,0.828,0.5,0
-0.059834,-0.32652,1,0.829,0.829,0.5,0
-0.059894,-0.32765,1,0.83,0.83,0.5,0
-0.059954,-0.32879,1,0.831,0.831,0.5,0
-0.060014,-0.32992,1,0.832,0.832,0.5,0
-0.06007,-0.33106,1,0.833,0.833,0.5,0
-0.060125,-0.33219,1,0.834,0.834,0.5,0
-0.06018,-0.33333,1,0.835,0.835,0.5,0
-0.060243,-0.33447,1,0.836,0.836,0.5,0
-0.060294,-0.33561,1,0.837,0.837,0.5,0
-0.060345,-0.33675,1,0.838,0.838,0.5,0
-0.060396,-0.33789,1,0.839,0.839,0.5,0
-0.060446,-0.33903,1,0.84,0.84,0.5,0
-0.060493,-0.34018,1,0.841,0.841,0.5,0
-0.060539,-0.34132,1,0.842,0.842,0.5,0
-0.060585,-0.34247,1,0.843,0.843,0.5,0
-0.060638,-0.34361,1,0.844,0.844,0.5,0
-0.060679,-0.34476,1,0.845,0.845,0.5,0
-0.06072,-0.34591,1,0.846,0.846,0.5,0
-0.060761,-0.34706,1,0.847,0.847,0.5,0
-0.0608,-0.34821,1,0.848,0.848,0.5,0
-0.060837,-0.34936,1,0.849,0.849,0.5,0
-0.060873,-0.35052,1,0.85,0.85,0.5,0
-0.060909,-0.35167,1,0.851,0.851,0.5,0
-0.06095,-0.35282,1,0.852,0.852,0.5,0
-0.060981,-0.35398,1,0.853,0.853,0.5,0
-0.061011,-0.35514,1,0.854,0.854,0.5,0
-0.061042,-0.35629,1,0.855,0.855,0.5,0
-0.061069,-0.35745,1,0.856,0.856,0.5,0
-0.061094,-0.35861,1,0.857,0.857,0.5,0
-0.061119,-0.35978,1,0.858,0.858,0.5,0
-0.061144,-0.36094,1,0.859,0.859,0.5,0
-0.061173,-0.3621,1,0.86,0.86,0.5,0
-0.061191,-0.36326,1,0.861,0.861,0.5,0
-0.06121,-0.36443,1,0.862,0.862,0.5,0
-0.061229,-0.36559,1,0.863,0.863,0.5,0
-0.061243,-0.36676,1,0.864,0.864,0.5,0
-0.061255,-0.36793,1,0.865,0.865,0.5,0
-0.061267,-0.3691,1,0.866,0.866,0.5,0
-0.06128,-0.37026,1,0.867,0.867,0.5,0
-0.061296,-0.37143,1,0.868,0.868,0.5,0
-0.061301,-0.37261,1,0.869,0.869,0.5,0
-0.061307,-0.37378,1,0.87,0.87,0.5,0
-0.061312,-0.37495,1,0.871,0.871,0.5,0
-0.061312,-0.37612,1,0.872,0.872,0.5,0
-0.06131,-0.3773,1,0.873,0.873,0.5,0
-0.061309,-0.37847,1,0.874,0.874,0.5,0
-0.061307,-0.37965,1,0.875,0.875,0.5,0
-0.061309,-0.38083,1,0.876,0.876,0.5,0
-0.0613,-0.382,1,0.877,0.877,0.5,0
-0.061291,-0.38318,1,0.878,0.878,0.5,0
-0.061281,-0.38436,1,0.879,0.879,0.5,0
-0.061265,-0.38554,1,0.88,0.88,0.5,0
-0.061249,-0.38672,1,0.881,0.881,0.5,0
-0.061232,-0.3879,1,0.882,0.882,0.5,0
-0.061226,-0.38909,1,0.883,0.883,0.5,0
-0.061202,-0.39027,1,0.884,0.884,0.5,0
-0.061177,-0.39146,1,0.885,0.885,0.5,0
-0.061153,-0.39264,1,0.886,0.886,0.5,0
-0.061126,-0.39383,1,0.887,0.887,0.5,0
-0.061094,-0.39502,1,0.888,0.888,0.5,0
-0.061061,-0.39621,1,0.889,0.889,0.5,0
-0.061029,-0.3974,1,0.89,0.89,0.5,0
-0.061007,-0.39859,1,0.891,0.891,0.5,0
-0.060966,-0.39979,1,0.892,0.892,0.5,0
-0.060926,-0.40099,1,0.893,0.893,0.5,0
-0.060885,-0.40219,1,0.894,0.894,0.5,0
-0.060841,-0.40339,1,0.895,0.895,0.5,0
-0.060792,-0.40459,1,0.896,0.896,0.5,0
-0.060743,-0.4058,1,0.897,0.897,0.5,0
-0.060694,-0.40701,1,0.898,0.898,0.5,0
-0.060656,-0.40822,1,0.899,0.899,0.5,0
-0.060598,-0.40944,1,0.9,0.9,0.5,0
-0.060541,-0.41065,1,0.901,0.901,0.5,0
-0.060484,-0.41187,1,0.902,0.902,0.5,0
-0.060421,-0.4131,1,0.903,0.903,0.5,0
-0.060355,-0.41433,1,0.904,0.904,0.5,0
-0.060289,-0.41556,1,0.905,0.905,0.5,0
-0.060223,-0.41679,1,0.906,0.906,0.5,0
-0.060167,-0.41803,1,0.907,0.907,0.5,0
-0.060091,-0.41927,1,0.908,0.908,0.5,0
-0.060016,-0.42051,1,0.909,0.909,0.5,0
-0.059941,-0.42176,1,0.91,0.91,0.5,0
-0.059857,-0.42301,1,0.911,0.911,0.5,0
-0.059772,-0.42427,1,0.912,0.912,0.5,0
-0.059687,-0.42552,1,0.913,0.913,0.5,0
-0.059602,-0.42678,1,0.914,0.914,0.5,0
-0.059524,-0.42803,1,0.915,0.915,0.5,0
-0.059427,-0.42928,1,0.916,0.916,0.5,0
-0.059329,-0.43054,1,0.917,0.917,0.5,0
-0.059232,-0.4318,1,0.918,0.918,0.5,0
-0.059121,-0.43306,1,0.919,0.919,0.5,0
-0.05901,-0.43432,1,0.92,0.92,0.5,0
-0.0589,-0.43557,1,0.921,0.921,0.5,0
-0.058807,-0.43681,1,0.922,0.922,0.5,0
-0.058678,-0.43804,1,0.923,0.923,0.5,0
-0.058549,-0.43927,1,0.924,0.924,0.5,0
-0.05842,-0.44049,1,0.925,0.925,0.5,0
-0.058286,-0.44171,1,0.926,0.926,0.5,0
-0.058137,-0.44289,1,0.927,0.927,0.5,0
-0.057988,-0.44407,1,0.928,0.928,0.5,0
-0.057839,-0.44525,1,0.929,0.929,0.5,0
-0.057707,-0.4464,1,0.93,0.93,0.5,0
-0.057529,-0.44749,1,0.931,0.931,0.5,0
-0.05735,-0.44857,1,0.932,0.932,0.5,0
-0.057171,-0.44966,1,0.933,0.933,0.5,0
-0.05698,-0.45069,1,0.934,0.934,0.5,0
-0.05677,-0.45166,1,0.935,0.935,0.5,0
-0.056561,-0.45262,1,0.936,0.936,0.5,0
-0.056351,-0.45359,1,0.937,0.937,0.5,0
-0.05617,-0.45454,1,0.938,0.938,0.5,0
-0.05592,-0.45532,1,0.939,0.939,0.5,0
-0.05567,-0.4561,1,0.94,0.94,0.5,0
-0.05542,-0.45689,1,0.941,0.941,0.5,0
-0.055149,-0.45758,1,0.942,0.942,0.5,0
-0.054864,-0.45821,1,0.943,0.943,0.5,0
-0.054579,-0.45885,1,0.944,0.944,0.5,0
-0.054294,-0.45948,1,0.945,0.945,0.5,0
-0.054079,-0.46028,1,0.946,0.946,0.5,0
-0.053778,-0.46085,1,0.947,0.947,0.5,0
-0.053476,-0.46142,1,0.948,0.948,0.5,0
-0.053174,-0.46199,1,0.949,0.949,0.5,0
-0.052879,-0.46273,1,0.95,0.95,0.5,0
-0.052587,-0.46352,1,0.951,0.951,0.5,0
-0.052294,-0.4643,1,0.952,0.952,0.5,0
-0.052002,-0.46509,1,0.953,0.953,0.5,0
-0.051863,-0.46663,1,0.954,0.954,0.5,0
-0.051675,-0.46825,1,0.955,0.955,0.5,0
-0.051486,-0.46987,1,0.956,0.956,0.5,0
-0.051298,-0.47149,1,0.957,0.957,0.5,0
-0.051247,-0.47447,1,0.958,0.958,0.5,0
-0.0512,-0.4775,1,0.959,0.959,0.5,0
-0.051154,-0.48053,1,0.96,0.96,0.5,0
-0.051017,-0.48276,1,0.961,0.961,0.5,0
-0.051186,-0.48793,1,0.962,0.962,0.5,0
-0.051355,-0.4931,1,0.963,0.963,0.5,0
-0.051525,-0.49827,1,0.964,0.964,0.5,0
-0.051716,-0.5037,1,0.965,0.965,0.5,0
-0.052026,-0.51049,1,0.966,0.966,0.5,0
-0.052336,-0.51729,1,0.967,0.967,0.5,0
-0.052646,-0.52408,1,0.968,0.968,0.5,0
-0.052612,-0.52967,1,0.969,0.969,0.5,0
-0.052745,-0.53599,1,0.97,0.97,0.5,0
-0.052879,-0.54231,1,0.971,0.971,0.5,0
-0.053012,-0.54863,1,0.972,0.972,0.5,0
-0.052988,-0.55356,1,0.973,0.973,0.5,0
-0.052666,-0.55584,1,0.974,0.974,0.5,0
-0.052343,-0.55812,1,0.975,0.975,0.5,0
-0.052021,-0.5604,1,0.976,0.976,0.5,0
-0.051285,-0.5605,1,0.977,0.977,0.5,0
-0.049907,-0.55448,1,0.978,0.978,0.5,0
-0.048529,-0.54846,1,0.979,0.979,0.5,0
-0.047151,-0.54245,1,0.98,0.98,0.5,0
-0.045227,-0.52966,1,0.981,0.981,0.5,0
-0.042821,-0.51089,1,0.982,0.982,0.5,0
-0.040415,-0.49212,1,0.983,0.983,0.5,0
-0.038008,-0.47335,1,0.984,0.984,0.5,0
-0.035518,-0.45063,1,0.985,0.985,0.5,0
-0.032397,-0.42173,1,0.986,0.986,0.5,0
-0.029276,-0.39282,1,0.987,0.987,0.5,0
-0.026154,-0.36392,1,0.988,0.988,0.5,0
-0.022826,-0.33117,1,0.989,0.989,0.5,0
-0.019418,-0.29692,1,0.99,0.99,0.5,0
-0.016009,-0.26267,1,0.991,0.991,0.5,0
-0.012601,-0.22842,1,0.992,0.992,0.5,0
-0.0099432,-0.19104,1,0.993,0.993,0.5,0
-0.007623,-0.15466,1,0.994,0.994,0.5,0
-0.0053031,-0.11828,1,0.995,0.995,0.5,0
-0.0029831,-0.081905,1,0.996,0.996,0.5,0
-0.0022039,-0.060369,1,0.997,0.997,0.5,0
-0.0015846,-0.040373,1,0.998,0.998,0.5,0
-0.00096529,-0.020378,1,0.999,0.999,0.5,0
-0.000346,-0.000383,1,1,1,0.5,0


==> re20000-2d-p7-strong-bc-ux-vertical-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,1,0,0.5,0,0
-0.037406,5.0691e-05,1,0.001,0.5,0.001,0
-0.071683,0.00011961,1,0.002,0.5,0.002,0
-0.10286,0.00017026,1,0.003,0.5,0.003,0
-0.131,0.00016895,1,0.004,0.5,0.004,0
-0.15544,5.1442e-05,1,0.005,0.5,0.005,0
-0.17706,-0.00018773,1,0.006,0.5,0.006,0
-0.19657,-0.00053148,1,0.007,0.5,0.007,0
-0.21425,-0.00097386,1,0.008,0.5,0.008,0
-0.23024,-0.0015157,1,0.009,0.5,0.009,0
-0.245,-0.0021361,1,0.01,0.5,0.01,0
-0.25909,-0.0027975,1,0.011,0.5,0.011,0
-0.27265,-0.0034884,1,0.012,0.5,0.012,0
-0.2858,-0.0041981,1,0.013,0.5,0.013,0
-0.29857,-0.004913,1,0.014,0.5,0.014,0
-0.3111,-0.0056229,1,0.015,0.5,0.015,0
-0.32338,-0.0063245,1,0.016,0.5,0.016,0
-0.3354,-0.0070151,1,0.017,0.5,0.017,0
-0.34704,-0.0076871,1,0.018,0.5,0.018,0
-0.3583,-0.0083402,1,0.019,0.5,0.019,0
-0.36917,-0.0089758,1,0.02,0.5,0.02,0
-0.37964,-0.0095931,1,0.021,0.5,0.021,0
-0.38957,-0.010187,1,0.022,0.5,0.022,0
-0.39888,-0.010754,1,0.023,0.5,0.023,0
-0.40766,-0.011299,1,0.024,0.5,0.024,0
-0.41589,-0.011823,1,0.025,0.5,0.025,0
-0.42352,-0.012323,1,0.026,0.5,0.026,0
-0.43033,-0.012791,1,0.027,0.5,0.027,0
-0.43653,-0.013235,1,0.028,0.5,0.028,0
-0.44212,-0.013657,1,0.029,0.5,0.029,0
-0.4471,-0.014055,1,0.03,0.5,0.03,0
-0.45126,-0.014424,1,0.031,0.5,0.031,0
-0.45478,-0.014769,1,0.032,0.5,0.032,0
-0.45773,-0.015093,1,0.033,0.5,0.033,0
-0.46012,-0.015396,1,0.034,0.5,0.034,0
-0.46187,-0.015676,1,0.035,0.5,0.035,0
-0.46303,-0.015935,1,0.036,0.5,0.036,0
-0.46373,-0.016177,1,0.037,0.5,0.037,0
-0.46401,-0.016404,1,0.038,0.5,0.038,0
-0.46386,-0.016615,1,0.039,0.5,0.039,0
-0.46326,-0.016809,1,0.04,0.5,0.04,0
-0.46237,-0.016993,1,0.041,0.5,0.041,0
-0.46121,-0.017165,1,0.042,0.5,0.042,0
-0.45982,-0.017329,1,0.043,0.5,0.043,0
-0.45817,-0.017482,1,0.044,0.5,0.044,0
-0.45637,-0.017629,1,0.045,0.5,0.045,0
-0.45447,-0.01777,1,0.046,0.5,0.046,0
-0.45247,-0.017906,1,0.047,0.5,0.047,0
-0.45039,-0.018038,1,0.048,0.5,0.048,0
-0.44829,-0.018165,1,0.049,0.5,0.049,0
-0.44618,-0.018291,1,0.05,0.5,0.05,0
-0.44407,-0.018415,1,0.051,0.5,0.051,0
-0.442,-0.018537,1,0.052,0.5,0.052,0
-0.43997,-0.018658,1,0.053,0.5,0.053,0
-0.43801,-0.018778,1,0.054,0.5,0.054,0
-0.4361,-0.018897,1,0.055,0.5,0.055,0
-0.43425,-0.019016,1,0.056,0.5,0.056,0
-0.4325,-0.019134,1,0.057,0.5,0.057,0
-0.43082,-0.019252,1,0.058,0.5,0.058,0
-0.42922,-0.019369,1,0.059,0.5,0.059,0
-0.42769,-0.019486,1,0.06,0.5,0.06,0
-0.42624,-0.019602,1,0.061,0.5,0.061,0
-0.42487,-0.019717,1,0.062,0.5,0.062,0
-0.42357,-0.019831,1,0.063,0.5,0.063,0
-0.42232,-0.019944,1,0.064,0.5,0.064,0
-0.42114,-0.020056,1,0.065,0.5,0.065,0
-0.42001,-0.020166,1,0.066,0.5,0.066,0
-0.41894,-0.020274,1,0.067,0.5,0.067,0
-0.4179,-0.020381,1,0.068,0.5,0.068,0
-0.41689,-0.020486,1,0.069,0.5,0.069,0
-0.41593,-0.020587,1,0.07,0.5,0.07,0
-0.415,-0.020687,1,0.071,0.5,0.071,0
-0.41409,-0.020785,1,0.072,0.5,0.072,0
-0.41319,-0.020881,1,0.073,0.5,0.073,0
-0.41232,-0.020973,1,0.074,0.5,0.074,0
-0.41146,-0.021062,1,0.075,0.5,0.075,0
-0.41061,-0.021149,1,0.076,0.5,0.076,0
-0.40976,-0.021233,1,0.077,0.5,0.077,0
-0.40892,-0.021315,1,0.078,0.5,0.078,0
-0.40808,-0.021393,1,0.079,0.5,0.079,0
-0.40724,-0.021469,1,0.08,0.5,0.08,0
-0.40641,-0.021542,1,0.081,0.5,0.081,0
-0.40557,-0.021612,1,0.082,0.5,0.082,0
-0.40473,-0.021679,1,0.083,0.5,0.083,0
-0.40389,-0.021744,1,0.084,0.5,0.084,0
-0.40304,-0.021806,1,0.085,0.5,0.085,0
-0.40219,-0.021865,1,0.086,0.5,0.086,0
-0.40134,-0.021921,1,0.087,0.5,0.087,0
-0.40048,-0.021975,1,0.088,0.5,0.088,0
-0.39961,-0.022026,1,0.089,0.5,0.089,0
-0.39875,-0.022075,1,0.09,0.5,0.09,0
-0.39788,-0.022122,1,0.091,0.5,0.091,0
-0.397,-0.022166,1,0.092,0.5,0.092,0
-0.39612,-0.022207,1,0.093,0.5,0.093,0
-0.39524,-0.022247,1,0.094,0.5,0.094,0
-0.39436,-0.022284,1,0.095,0.5,0.095,0
-0.39347,-0.022319,1,0.096,0.5,0.096,0
-0.39258,-0.022352,1,0.097,0.5,0.097,0
-0.39169,-0.022383,1,0.098,0.5,0.098,0
-0.3908,-0.022412,1,0.099,0.5,0.099,0
-0.38991,-0.022439,1,0.1,0.5,0.1,0
-0.38901,-0.022464,1,0.101,0.5,0.101,0
-0.38811,-0.022487,1,0.102,0.5,0.102,0
-0.38722,-0.022509,1,0.103,0.5,0.103,0
-0.38632,-0.022528,1,0.104,0.5,0.104,0
-0.38542,-0.022545,1,0.105,0.5,0.105,0
-0.38452,-0.022561,1,0.106,0.5,0.106,0
-0.38362,-0.022576,1,0.107,0.5,0.107,0
-0.38272,-0.022588,1,0.108,0.5,0.108,0
-0.38182,-0.022599,1,0.109,0.5,0.109,0
-0.38092,-0.022608,1,0.11,0.5,0.11,0
-0.38002,-0.022616,1,0.111,0.5,0.111,0
-0.37912,-0.022622,1,0.112,0.5,0.112,0
-0.37822,-0.022627,1,0.113,0.5,0.113,0
-0.37732,-0.02263,1,0.114,0.5,0.114,0
-0.37642,-0.022632,1,0.115,0.5,0.115,0
-0.37552,-0.022633,1,0.116,0.5,0.116,0
-0.37462,-0.022631,1,0.117,0.5,0.117,0
-0.37372,-0.022629,1,0.118,0.5,0.118,0
-0.37282,-0.022626,1,0.119,0.5,0.119,0
-0.37193,-0.022621,1,0.12,0.5,0.12,0
-0.37103,-0.022615,1,0.121,0.5,0.121,0
-0.37013,-0.022606,1,0.122,0.5,0.122,0
-0.36923,-0.022597,1,0.123,0.5,0.123,0
-0.36834,-0.022588,1,0.124,0.5,0.124,0
-0.36744,-0.022576,1,0.125,0.5,0.125,0
-0.36654,-0.022564,1,0.126,0.5,0.126,0
-0.36564,-0.02255,1,0.127,0.5,0.127,0
-0.36475,-0.022535,1,0.128,0.5,0.128,0
-0.36385,-0.022519,1,0.129,0.5,0.129,0
-0.36295,-0.022502,1,0.13,0.5,0.13,0
-0.36206,-0.022483,1,0.131,0.5,0.131,0
-0.36116,-0.022464,1,0.132,0.5,0.132,0
-0.36027,-0.022444,1,0.133,0.5,0.133,0
-0.35937,-0.022422,1,0.134,0.5,0.134,0
-0.35847,-0.0224,1,0.135,0.5,0.135,0
-0.35758,-0.022377,1,0.136,0.5,0.136,0
-0.35668,-0.022353,1,0.137,0.5,0.137,0
-0.35578,-0.022328,1,0.138,0.5,0.138,0
-0.35489,-0.022301,1,0.139,0.5,0.139,0
-0.35399,-0.022273,1,0.14,0.5,0.14,0
-0.3531,-0.022245,1,0.141,0.5,0.141,0
-0.3522,-0.022217,1,0.142,0.5,0.142,0
-0.3513,-0.022186,1,0.143,0.5,0.143,0
-0.35041,-0.022155,1,0.144,0.5,0.144,0
-0.34951,-0.022124,1,0.145,0.5,0.145,0
-0.34861,-0.022091,1,0.146,0.5,0.146,0
-0.34771,-0.022058,1,0.147,0.5,0.147,0
-0.34682,-0.022023,1,0.148,0.5,0.148,0
-0.34592,-0.021988,1,0.149,0.5,0.149,0
-0.34502,-0.021953,1,0.15,0.5,0.15,0
-0.34412,-0.021917,1,0.151,0.5,0.151,0
-0.34323,-0.021879,1,0.152,0.5,0.152,0
-0.34233,-0.021841,1,0.153,0.5,0.153,0
-0.34143,-0.021802,1,0.154,0.5,0.154,0
-0.34053,-0.021762,1,0.155,0.5,0.155,0
-0.33963,-0.021722,1,0.156,0.5,0.156,0
-0.33874,-0.021681,1,0.157,0.5,0.157,0
-0.33784,-0.021639,1,0.158,0.5,0.158,0
-0.33694,-0.021597,1,0.159,0.5,0.159,0
-0.33604,-0.021554,1,0.16,0.5,0.16,0
-0.33514,-0.02151,1,0.161,0.5,0.161,0
-0.33424,-0.021466,1,0.162,0.5,0.162,0
-0.33334,-0.021421,1,0.163,0.5,0.163,0
-0.33244,-0.021375,1,0.164,0.5,0.164,0
-0.33154,-0.021329,1,0.165,0.5,0.165,0
-0.33064,-0.021282,1,0.166,0.5,0.166,0
-0.32974,-0.021235,1,0.167,0.5,0.167,0
-0.32884,-0.021187,1,0.168,0.5,0.168,0
-0.32794,-0.021138,1,0.169,0.5,0.169,0
-0.32704,-0.021089,1,0.17,0.5,0.17,0
-0.32614,-0.02104,1,0.171,0.5,0.171,0
-0.32524,-0.02099,1,0.172,0.5,0.172,0
-0.32434,-0.020939,1,0.173,0.5,0.173,0
-0.32344,-0.020888,1,0.174,0.5,0.174,0
-0.32254,-0.020836,1,0.175,0.5,0.175,0
-0.32164,-0.020783,1,0.176,0.5,0.176,0
-0.32074,-0.02073,1,0.177,0.5,0.177,0
-0.31983,-0.020677,1,0.178,0.5,0.178,0
-0.31893,-0.020623,1,0.179,0.5,0.179,0
-0.31803,-0.020569,1,0.18,0.5,0.18,0
-0.31713,-0.020514,1,0.181,0.5,0.181,0
-0.31623,-0.020459,1,0.182,0.5,0.182,0
-0.31532,-0.020403,1,0.183,0.5,0.183,0
-0.31442,-0.020347,1,0.184,0.5,0.184,0
-0.31352,-0.020291,1,0.185,0.5,0.185,0
-0.31262,-0.020234,1,0.186,0.5,0.186,0
-0.31171,-0.020177,1,0.187,0.5,0.187,0
-0.31081,-0.020119,1,0.188,0.5,0.188,0
-0.30991,-0.02006,1,0.189,0.5,0.189,0
-0.309,-0.020002,1,0.19,0.5,0.19,0
-0.3081,-0.019943,1,0.191,0.5,0.191,0
-0.3072,-0.019883,1,0.192,0.5,0.192,0
-0.30629,-0.019824,1,0.193,0.5,0.193,0
-0.30539,-0.019764,1,0.194,0.5,0.194,0
-0.30448,-0.019703,1,0.195,0.5,0.195,0
-0.30358,-0.019642,1,0.196,0.5,0.196,0
-0.30268,-0.01958,1,0.197,0.5,0.197,0
-0.30177,-0.019519,1,0.198,0.5,0.198,0
-0.30087,-0.019457,1,0.199,0.5,0.199,0
-0.29996,-0.019394,1,0.2,0.5,0.2,0
-0.29906,-0.019332,1,0.201,0.5,0.201,0
-0.29815,-0.019269,1,0.202,0.5,0.202,0
-0.29725,-0.019205,1,0.203,0.5,0.203,0
-0.29634,-0.019141,1,0.204,0.5,0.204,0
-0.29543,-0.019077,1,0.205,0.5,0.205,0
-0.29453,-0.019013,1,0.206,0.5,0.206,0
-0.29362,-0.018948,1,0.207,0.5,0.207,0
-0.29272,-0.018883,1,0.208,0.5,0.208,0
-0.29181,-0.018817,1,0.209,0.5,0.209,0
-0.2909,-0.018752,1,0.21,0.5,0.21,0
-0.29,-0.018686,1,0.211,0.5,0.211,0
-0.28909,-0.01862,1,0.212,0.5,0.212,0
-0.28819,-0.018553,1,0.213,0.5,0.213,0
-0.28728,-0.018486,1,0.214,0.5,0.214,0
-0.28637,-0.018419,1,0.215,0.5,0.215,0
-0.28546,-0.018352,1,0.216,0.5,0.216,0
-0.28456,-0.018284,1,0.217,0.5,0.217,0
-0.28365,-0.018217,1,0.218,0.5,0.218,0
-0.28274,-0.018149,1,0.219,0.5,0.219,0
-0.28183,-0.018081,1,0.22,0.5,0.22,0
-0.28093,-0.018011,1,0.221,0.5,0.221,0
-0.28002,-0.017942,1,0.222,0.5,0.222,0
-0.27911,-0.017873,1,0.223,0.5,0.223,0
-0.2782,-0.017804,1,0.224,0.5,0.224,0
-0.27729,-0.017734,1,0.225,0.5,0.225,0
-0.27639,-0.017664,1,0.226,0.5,0.226,0
-0.27548,-0.017594,1,0.227,0.5,0.227,0
-0.27457,-0.017523,1,0.228,0.5,0.228,0
-0.27366,-0.017453,1,0.229,0.5,0.229,0
-0.27275,-0.017382,1,0.23,0.5,0.23,0
-0.27184,-0.017311,1,0.231,0.5,0.231,0
-0.27093,-0.01724,1,0.232,0.5,0.232,0
-0.27002,-0.017168,1,0.233,0.5,0.233,0
-0.26912,-0.017097,1,0.234,0.5,0.234,0
-0.26821,-0.017025,1,0.235,0.5,0.235,0
-0.2673,-0.016953,1,0.236,0.5,0.236,0
-0.26639,-0.01688,1,0.237,0.5,0.237,0
-0.26548,-0.016808,1,0.238,0.5,0.238,0
-0.26457,-0.016735,1,0.239,0.5,0.239,0
-0.26366,-0.016662,1,0.24,0.5,0.24,0
-0.26275,-0.016589,1,0.241,0.5,0.241,0
-0.26184,-0.016515,1,0.242,0.5,0.242,0
-0.26093,-0.016441,1,0.243,0.5,0.243,0
-0.26002,-0.016367,1,0.244,0.5,0.244,0
-0.25911,-0.016294,1,0.245,0.5,0.245,0
-0.2582,-0.016219,1,0.246,0.5,0.246,0
-0.25728,-0.016145,1,0.247,0.5,0.247,0
-0.25637,-0.01607,1,0.248,0.5,0.248,0
-0.25546,-0.015996,1,0.249,0.5,0.249,0
-0.25455,-0.015921,1,0.25,0.5,0.25,0
-0.25364,-0.015846,1,0.251,0.5,0.251,0
-0.25273,-0.01577,1,0.252,0.5,0.252,0
-0.25182,-0.015695,1,0.253,0.5,0.253,0
-0.25091,-0.015619,1,0.254,0.5,0.254,0
-0.24999,-0.015543,1,0.255,0.5,0.255,0
-0.24908,-0.015467,1,0.256,0.5,0.256,0
-0.24817,-0.015391,1,0.257,0.5,0.257,0
-0.24726,-0.015315,1,0.258,0.5,0.258,0
-0.24635,-0.015238,1,0.259,0.5,0.259,0
-0.24544,-0.015161,1,0.26,0.5,0.26,0
-0.24452,-0.015084,1,0.261,0.5,0.261,0
-0.24361,-0.015007,1,0.262,0.5,0.262,0
-0.2427,-0.014931,1,0.263,0.5,0.263,0
-0.24179,-0.014853,1,0.264,0.5,0.264,0
-0.24088,-0.014775,1,0.265,0.5,0.265,0
-0.23996,-0.014698,1,0.266,0.5,0.266,0
-0.23905,-0.01462,1,0.267,0.5,0.267,0
-0.23814,-0.014542,1,0.268,0.5,0.268,0
-0.23722,-0.014464,1,0.269,0.5,0.269,0
-0.23631,-0.014386,1,0.27,0.5,0.27,0
-0.2354,-0.014308,1,0.271,0.5,0.271,0
-0.23449,-0.014229,1,0.272,0.5,0.272,0
-0.23357,-0.01415,1,0.273,0.5,0.273,0
-0.23266,-0.014072,1,0.274,0.5,0.274,0
-0.23175,-0.013992,1,0.275,0.5,0.275,0
-0.23083,-0.013913,1,0.276,0.5,0.276,0
-0.22992,-0.013834,1,0.277,0.5,0.277,0
-0.22901,-0.013755,1,0.278,0.5,0.278,0
-0.22809,-0.013675,1,0.279,0.5,0.279,0
-0.22718,-0.013595,1,0.28,0.5,0.28,0
-0.22626,-0.013516,1,0.281,0.5,0.281,0
-0.22535,-0.013436,1,0.282,0.5,0.282,0
-0.22444,-0.013355,1,0.283,0.5,0.283,0
-0.22352,-0.013275,1,0.284,0.5,0.284,0
-0.22261,-0.013195,1,0.285,0.5,0.285,0
-0.22169,-0.013114,1,0.286,0.5,0.286,0
-0.22078,-0.013033,1,0.287,0.5,0.287,0
-0.21987,-0.012953,1,0.288,0.5,0.288,0
-0.21895,-0.012872,1,0.289,0.5,0.289,0
-0.21804,-0.012791,1,0.29,0.5,0.29,0
-0.21712,-0.01271,1,0.291,0.5,0.291,0
-0.21621,-0.012629,1,0.292,0.5,0.292,0
-0.21529,-0.012547,1,0.293,0.5,0.293,0
-0.21438,-0.012465,1,0.294,0.5,0.294,0
-0.21346,-0.012384,1,0.295,0.5,0.295,0
-0.21255,-0.012302,1,0.296,0.5,0.296,0
-0.21163,-0.01222,1,0.297,0.5,0.297,0
-0.21072,-0.012138,1,0.298,0.5,0.298,0
-0.2098,-0.012056,1,0.299,0.5,0.299,0
-0.20889,-0.011974,1,0.3,0.5,0.3,0
-0.20797,-0.011891,1,0.301,0.5,0.301,0
-0.20706,-0.011809,1,0.302,0.5,0.302,0
-0.20614,-0.011726,1,0.303,0.5,0.303,0
-0.20523,-0.011643,1,0.304,0.5,0.304,0
-0.20431,-0.01156,1,0.305,0.5,0.305,0
-0.2034,-0.011477,1,0.306,0.5,0.306,0
-0.20248,-0.011394,1,0.307,0.5,0.307,0
-0.20157,-0.011311,1,0.308,0.5,0.308,0
-0.20065,-0.011228,1,0.309,0.5,0.309,0
-0.19973,-0.011144,1,0.31,0.5,0.31,0
-0.19882,-0.011061,1,0.311,0.5,0.311,0
-0.1979,-0.010977,1,0.312,0.5,0.312,0
-0.19699,-0.010893,1,0.313,0.5,0.313,0
-0.19607,-0.010809,1,0.314,0.5,0.314,0
-0.19515,-0.010725,1,0.315,0.5,0.315,0
-0.19424,-0.010641,1,0.316,0.5,0.316,0
-0.19332,-0.010557,1,0.317,0.5,0.317,0
-0.19241,-0.010472,1,0.318,0.5,0.318,0
-0.19149,-0.010388,1,0.319,0.5,0.319,0
-0.19057,-0.010303,1,0.32,0.5,0.32,0
-0.18966,-0.010218,1,0.321,0.5,0.321,0
-0.18874,-0.010133,1,0.322,0.5,0.322,0
-0.18782,-0.010049,1,0.323,0.5,0.323,0
-0.18691,-0.0099637,1,0.324,0.5,0.324,0
-0.18599,-0.0098784,1,0.325,0.5,0.325,0
-0.18507,-0.0097932,1,0.326,0.5,0.326,0
-0.18416,-0.0097079,1,0.327,0.5,0.327,0
-0.18324,-0.0096227,1,0.328,0.5,0.328,0
-0.18232,-0.0095367,1,0.329,0.5,0.329,0
-0.18141,-0.0094511,1,0.33,0.5,0.33,0
-0.18049,-0.0093657,1,0.331,0.5,0.331,0
-0.17957,-0.0092797,1,0.332,0.5,0.332,0
-0.17865,-0.0091936,1,0.333,0.5,0.333,0
-0.17774,-0.0091076,1,0.334,0.5,0.334,0
-0.17682,-0.0090213,1,0.335,0.5,0.335,0
-0.1759,-0.0089347,1,0.336,0.5,0.336,0
-0.17498,-0.0088486,1,0.337,0.5,0.337,0
-0.17407,-0.008762,1,0.338,0.5,0.338,0
-0.17315,-0.0086753,1,0.339,0.5,0.339,0
-0.17223,-0.0085885,1,0.34,0.5,0.34,0
-0.17131,-0.0085017,1,0.341,0.5,0.341,0
-0.1704,-0.0084149,1,0.342,0.5,0.342,0
-0.16948,-0.0083281,1,0.343,0.5,0.343,0
-0.16856,-0.0082411,1,0.344,0.5,0.344,0
-0.16764,-0.0081536,1,0.345,0.5,0.345,0
-0.16672,-0.008066,1,0.346,0.5,0.346,0
-0.16581,-0.0079784,1,0.347,0.5,0.347,0
-0.16489,-0.0078909,1,0.348,0.5,0.348,0
-0.16397,-0.0078033,1,0.349,0.5,0.349,0
-0.16305,-0.0077158,1,0.35,0.5,0.35,0
-0.16213,-0.0076282,1,0.351,0.5,0.351,0
-0.16121,-0.0075403,1,0.352,0.5,0.352,0
-0.1603,-0.0074521,1,0.353,0.5,0.353,0
-0.15938,-0.0073638,1,0.354,0.5,0.354,0
-0.15846,-0.0072754,1,0.355,0.5,0.355,0
-0.15754,-0.0071871,1,0.356,0.5,0.356,0
-0.15662,-0.0070988,1,0.357,0.5,0.357,0
-0.1557,-0.0070104,1,0.358,0.5,0.358,0
-0.15478,-0.0069221,1,0.359,0.5,0.359,0
-0.15386,-0.0068333,1,0.36,0.5,0.36,0
-0.15295,-0.0067442,1,0.361,0.5,0.361,0
-0.15203,-0.0066551,1,0.362,0.5,0.362,0
-0.15111,-0.006566,1,0.363,0.5,0.363,0
-0.15019,-0.0064769,1,0.364,0.5,0.364,0
-0.14927,-0.0063878,1,0.365,0.5,0.365,0
-0.14835,-0.0062987,1,0.366,0.5,0.366,0
-0.14743,-0.0062089,1,0.367,0.5,0.367,0
-0.14651,-0.0061197,1,0.368,0.5,0.368,0
-0.14559,-0.0060302,1,0.369,0.5,0.369,0
-0.14467,-0.0059403,1,0.37,0.5,0.37,0
-0.14375,-0.0058504,1,0.371,0.5,0.371,0
-0.14283,-0.0057606,1,0.372,0.5,0.372,0
-0.14191,-0.0056707,1,0.373,0.5,0.373,0
-0.14099,-0.0055809,1,0.374,0.5,0.374,0
-0.14007,-0.005491,1,0.375,0.5,0.375,0
-0.13915,-0.0054004,1,0.376,0.5,0.376,0
-0.13823,-0.0053097,1,0.377,0.5,0.377,0
-0.13731,-0.0052191,1,0.378,0.5,0.378,0
-0.13639,-0.0051285,1,0.379,0.5,0.379,0
-0.13547,-0.0050379,1,0.38,0.5,0.38,0
-0.13455,-0.0049472,1,0.381,0.5,0.381,0
-0.13363,-0.0048566,1,0.382,0.5,0.382,0
-0.13271,-0.0047658,1,0.383,0.5,0.383,0
-0.13179,-0.0046745,1,0.384,0.5,0.384,0
-0.13087,-0.0045838,1,0.385,0.5,0.385,0
-0.12995,-0.0044927,1,0.386,0.5,0.386,0
-0.12903,-0.0044013,1,0.387,0.5,0.387,0
-0.1281,-0.0043099,1,0.388,0.5,0.388,0
-0.12718,-0.0042185,1,0.389,0.5,0.389,0
-0.12626,-0.0041271,1,0.39,0.5,0.39,0
-0.12534,-0.0040354,1,0.391,0.5,0.391,0
-0.12442,-0.0039433,1,0.392,0.5,0.392,0
-0.1235,-0.0038519,1,0.393,0.5,0.393,0
-0.12258,-0.0037599,1,0.394,0.5,0.394,0
-0.12165,-0.0036678,1,0.395,0.5,0.395,0
-0.12073,-0.0035756,1,0.396,0.5,0.396,0
-0.11981,-0.0034834,1,0.397,0.5,0.397,0
-0.11889,-0.0033913,1,0.398,0.5,0.398,0
-0.11797,-0.0032988,1,0.399,0.5,0.399,0
-0.11705,-0.003206,1,0.4,0.5,0.4,0
-0.11612,-0.0031139,1,0.401,0.5,0.401,0
-0.1152,-0.003021,1,0.402,0.5,0.402,0
-0.11428,-0.002928,1,0.403,0.5,0.403,0
-0.11336,-0.0028351,1,0.404,0.5,0.404,0
-0.11243,-0.0027422,1,0.405,0.5,0.405,0
-0.11151,-0.0026492,1,0.406,0.5,0.406,0
-0.11059,-0.0025563,1,0.407,0.5,0.407,0
-0.10966,-0.0024634,1,0.408,0.5,0.408,0
-0.10874,-0.0023703,1,0.409,0.5,0.409,0
-0.10782,-0.0022766,1,0.41,0.5,0.41,0
-0.1069,-0.0021829,1,0.411,0.5,0.411,0
-0.10597,-0.0020892,1,0.412,0.5,0.412,0
-0.10505,-0.0019955,1,0.413,0.5,0.413,0
-0.10413,-0.0019018,1,0.414,0.5,0.414,0
-0.1032,-0.0018082,1,0.415,0.5,0.415,0
-0.10228,-0.0017145,1,0.416,0.5,0.416,0
-0.10136,-0.0016205,1,0.417,0.5,0.417,0
-0.10043,-0.0015261,1,0.418,0.5,0.418,0
-0.099508,-0.0014324,1,0.419,0.5,0.419,0
-0.098584,-0.0013381,1,0.42,0.5,0.42,0
-0.097659,-0.0012437,1,0.421,0.5,0.421,0
-0.096735,-0.0011492,1,0.422,0.5,0.422,0
-0.095811,-0.0010547,1,0.423,0.5,0.423,0
-0.094887,-0.00096025,1,0.424,0.5,0.424,0
-0.093962,-0.00086578,1,0.425,0.5,0.425,0
-0.093037,-0.00077114,1,0.426,0.5,0.426,0
-0.092112,-0.0006759,1,0.427,0.5,0.427,0
-0.091187,-0.00058067,1,0.428,0.5,0.428,0
-0.090262,-0.00048595,1,0.429,0.5,0.429,0
-0.089337,-0.00039129,1,0.43,0.5,0.43,0
-0.088413,-0.00029605,1,0.431,0.5,0.431,0
-0.087487,-0.00020081,1,0.432,0.5,0.432,0
-0.086561,-0.00010557,1,0.433,0.5,0.433,0
-0.085635,-1.0022e-05,1,0.434,0.5,0.434,0
-0.08471,8.5906e-05,1,0.435,0.5,0.435,0
-0.083783,0.00018114,1,0.436,0.5,0.436,0
-0.082857,0.000277,1,0.437,0.5,0.437,0
-0.081931,0.000373,1,0.438,0.5,0.438,0
-0.081005,0.00046886,1,0.439,0.5,0.439,0
-0.080078,0.00056409,1,0.44,0.5,0.44,0
-0.079152,0.00066071,1,0.441,0.5,0.441,0
-0.078225,0.00075703,1,0.442,0.5,0.442,0
-0.077298,0.00085303,1,0.443,0.5,0.443,0
-0.076371,0.00094904,1,0.444,0.5,0.444,0
-0.075444,0.001045,1,0.445,0.5,0.445,0
-0.074517,0.0011415,1,0.446,0.5,0.446,0
-0.07359,0.0012383,1,0.447,0.5,0.447,0
-0.072662,0.001335,1,0.448,0.5,0.448,0
-0.071734,0.0014318,1,0.449,0.5,0.449,0
-0.070806,0.0015286,1,0.45,0.5,0.45,0
-0.069879,0.0016254,1,0.451,0.5,0.451,0
-0.068951,0.0017221,1,0.452,0.5,0.452,0
-0.068022,0.0018189,1,0.453,0.5,0.453,0
-0.067094,0.0019157,1,0.454,0.5,0.454,0
-0.066165,0.0020129,1,0.455,0.5,0.455,0
-0.065236,0.0021102,1,0.456,0.5,0.456,0
-0.064307,0.002207,1,0.457,0.5,0.457,0
-0.063377,0.0023045,1,0.458,0.5,0.458,0
-0.062448,0.0024021,1,0.459,0.5,0.459,0
-0.061519,0.0024996,1,0.46,0.5,0.46,0
-0.06059,0.002597,1,0.461,0.5,0.461,0
-0.05966,0.0026946,1,0.462,0.5,0.462,0
-0.05873,0.0027921,1,0.463,0.5,0.463,0
-0.0578,0.00289,1,0.464,0.5,0.464,0
-0.05687,0.0029882,1,0.465,0.5,0.465,0
-0.05594,0.0030858,1,0.466,0.5,0.466,0
-0.055009,0.003184,1,0.467,0.5,0.467,0
-0.054078,0.0032823,1,0.468,0.5,0.468,0
-0.053147,0.0033806,1,0.469,0.5,0.469,0
-0.052216,0.0034789,1,0.47,0.5,0.47,0
-0.051285,0.0035772,1,0.471,0.5,0.471,0
-0.050353,0.0036755,1,0.472,0.5,0.472,0
-0.049421,0.0037738,1,0.473,0.5,0.473,0
-0.048489,0.0038721,1,0.474,0.5,0.474,0
-0.047557,0.0039704,1,0.475,0.5,0.475,0
-0.046625,0.0040693,1,0.476,0.5,0.476,0
-0.045693,0.0041684,1,0.477,0.5,0.477,0
-0.044761,0.0042673,1,0.478,0.5,0.478,0
-0.043828,0.0043656,1,0.479,0.5,0.479,0
-0.042895,0.0044645,1,0.48,0.5,0.48,0
-0.041961,0.0045636,1,0.481,0.5,0.481,0
-0.041028,0.0046627,1,0.482,0.5,0.482,0
-0.040094,0.0047618,1,0.483,0.5,0.483,0
-0.03916,0.0048608,1,0.484,0.5,0.484,0
-0.038226,0.0049604,1,0.485,0.5,0.485,0
-0.037292,0.00506,1,0.486,0.5,0.486,0
-0.036357,0.0051591,1,0.487,0.5,0.487,0
-0.035423,0.0052589,1,0.488,0.5,0.488,0
-0.034487,0.0053582,1,0.489,0.5,0.489,0
-0.033552,0.0054576,1,0.49,0.5,0.49,0
-0.032617,0.0055575,1,0.491,0.5,0.491,0
-0.031682,0.0056572,1,0.492,0.5,0.492,0
-0.030746,0.0057571,1,0.493,0.5,0.493,0
-0.029811,0.0058569,1,0.494,0.5,0.494,0
-0.028874,0.0059568,1,0.495,0.5,0.495,0
-0.027937,0.0060566,1,0.496,0.5,0.496,0
-0.027001,0.0061565,1,0.497,0.5,0.497,0
-0.026064,0.0062563,1,0.498,0.5,0.498,0
-0.025127,0.0063564,1,0.499,0.5,0.499,0
-0.024189,0.006457,1,0.5,0.5,0.5,0
-0.023251,0.0065568,1,0.501,0.5,0.501,0
-0.022313,0.0066572,1,0.502,0.5,0.502,0
-0.021375,0.0067575,1,0.503,0.5,0.503,0
-0.020437,0.0068575,1,0.504,0.5,0.504,0
-0.019498,0.0069581,1,0.505,0.5,0.505,0
-0.018559,0.0070587,1,0.506,0.5,0.506,0
-0.01762,0.0071593,1,0.507,0.5,0.507,0
-0.01668,0.0072599,1,0.508,0.5,0.508,0
-0.015741,0.0073604,1,0.509,0.5,0.509,0
-0.014801,0.007461,1,0.51,0.5,0.51,0
-0.013861,0.0075617,1,0.511,0.5,0.511,0
-0.012921,0.0076625,1,0.512,0.5,0.512,0
-0.01198,0.0077639,1,0.513,0.5,0.513,0
-0.011039,0.0078645,1,0.514,0.5,0.514,0
-0.010098,0.0079656,1,0.515,0.5,0.515,0
-0.0091559,0.0080667,1,0.516,0.5,0.516,0
-0.0082142,0.0081674,1,0.517,0.5,0.517,0
-0.0072718,0.0082688,1,0.518,0.5,0.518,0
-0.0063294,0.0083696,1,0.519,0.5,0.519,0
-0.0053867,0.0084705,1,0.52,0.5,0.52,0
-0.0044435,0.0085719,1,0.521,0.5,0.521,0
-0.0035003,0.0086733,1,0.522,0.5,0.522,0
-0.0025571,0.0087746,1,0.523,0.5,0.523,0
-0.0016135,0.008876,1,0.524,0.5,0.524,0
-0.00066938,0.0089774,1,0.525,0.5,0.525,0
0.00027536,0.0090787,1,0.526,0.5,0.526,0
0.00122,0.0091801,1,0.527,0.5,0.527,0
0.0021652,0.0092815,1,0.528,0.5,0.528,0
0.0031107,0.0093829,1,0.529,0.5,0.529,0
0.0040562,0.0094843,1,0.53,0.5,0.53,0
0.0050025,0.0095857,1,0.531,0.5,0.531,0
0.0059493,0.0096876,1,0.532,0.5,0.532,0
0.0068962,0.0097894,1,0.533,0.5,0.533,0
0.0078432,0.0098909,1,0.534,0.5,0.534,0
0.0087903,0.0099931,1,0.535,0.5,0.535,0
0.0097379,0.010095,1,0.536,0.5,0.536,0
0.010686,0.010196,1,0.537,0.5,0.537,0
0.011635,0.010298,1,0.538,0.5,0.538,0
0.012583,0.0104,1,0.539,0.5,0.539,0
0.013532,0.010502,1,0.54,0.5,0.54,0
0.014481,0.010603,1,0.541,0.5,0.541,0
0.01543,0.010705,1,0.542,0.5,0.542,0
0.01638,0.010807,1,0.543,0.5,0.543,0
0.017331,0.010909,1,0.544,0.5,0.544,0
0.018281,0.01101,1,0.545,0.5,0.545,0
0.019232,0.011113,1,0.546,0.5,0.546,0
0.020184,0.011215,1,0.547,0.5,0.547,0
0.021136,0.011317,1,0.548,0.5,0.548,0
0.022088,0.011418,1,0.549,0.5,0.549,0
0.023041,0.01152,1,0.55,0.5,0.55,0
0.023994,0.011622,1,0.551,0.5,0.551,0
0.024947,0.011725,1,0.552,0.5,0.552,0
0.025901,0.011827,1,0.553,0.5,0.553,0
0.026854,0.011929,1,0.554,0.5,0.554,0
0.027808,0.012031,1,0.555,0.5,0.555,0
0.028764,0.012133,1,0.556,0.5,0.556,0
0.029718,0.012234,1,0.557,0.5,0.557,0
0.030674,0.012336,1,0.558,0.5,0.558,0
0.03163,0.012438,1,0.559,0.5,0.559,0
0.032587,0.012541,1,0.56,0.5,0.56,0
0.033544,0.012643,1,0.561,0.5,0.561,0
0.0345,0.012745,1,0.562,0.5,0.562,0
0.035458,0.012847,1,0.563,0.5,0.563,0
0.036416,0.012949,1,0.564,0.5,0.564,0
0.037374,0.013051,1,0.565,0.5,0.565,0
0.038334,0.013153,1,0.566,0.5,0.566,0
0.039293,0.013255,1,0.567,0.5,0.567,0
0.040252,0.013357,1,0.568,0.5,0.568,0
0.041212,0.013459,1,0.569,0.5,0.569,0
0.042173,0.013561,1,0.57,0.5,0.57,0
0.043134,0.013663,1,0.571,0.5,0.571,0
0.044095,0.013764,1,0.572,0.5,0.572,0
0.045057,0.013866,1,0.573,0.5,0.573,0
0.046019,0.013969,1,0.574,0.5,0.574,0
0.046982,0.01407,1,0.575,0.5,0.575,0
0.047945,0.014172,1,0.576,0.5,0.576,0
0.048909,0.014274,1,0.577,0.5,0.577,0
0.049873,0.014375,1,0.578,0.5,0.578,0
0.050837,0.014477,1,0.579,0.5,0.579,0
0.051802,0.014579,1,0.58,0.5,0.58,0
0.052768,0.014681,1,0.581,0.5,0.581,0
0.053734,0.014783,1,0.582,0.5,0.582,0
0.0547,0.014884,1,0.583,0.5,0.583,0
0.055667,0.014986,1,0.584,0.5,0.584,0
0.056635,0.015087,1,0.585,0.5,0.585,0
0.057602,0.015188,1,0.586,0.5,0.586,0
0.058571,0.01529,1,0.587,0.5,0.587,0
0.059539,0.015391,1,0.588,0.5,0.588,0
0.060508,0.015492,1,0.589,0.5,0.589,0
0.061478,0.015594,1,0.59,0.5,0.59,0
0.062448,0.015695,1,0.591,0.5,0.591,0
0.06342,0.015797,1,0.592,0.5,0.592,0
0.064391,0.015898,1,0.593,0.5,0.593,0
0.065363,0.015998,1,0.594,0.5,0.594,0
0.066335,0.0161,1,0.595,0.5,0.595,0
0.067309,0.0162,1,0.596,0.5,0.596,0
0.068282,0.016301,1,0.597,0.5,0.597,0
0.069256,0.016403,1,0.598,0.5,0.598,0
0.07023,0.016503,1,0.599,0.5,0.599,0
0.071205,0.016604,1,0.6,0.5,0.6,0
0.072181,0.016704,1,0.601,0.5,0.601,0
0.073157,0.016805,1,0.602,0.5,0.602,0
0.074133,0.016906,1,0.603,0.5,0.603,0
0.07511,0.017006,1,0.604,0.5,0.604,0
0.076088,0.017106,1,0.605,0.5,0.605,0
0.077067,0.017206,1,0.606,0.5,0.606,0
0.078045,0.017307,1,0.607,0.5,0.607,0
0.079024,0.017407,1,0.608,0.5,0.608,0
0.080005,0.017507,1,0.609,0.5,0.609,0
0.080985,0.017606,1,0.61,0.5,0.61,0
0.081967,0.017706,1,0.611,0.5,0.611,0
0.082949,0.017806,1,0.612,0.5,0.612,0
0.083931,0.017906,1,0.613,0.5,0.613,0
0.084914,0.018005,1,0.614,0.5,0.614,0
0.085897,0.018105,1,0.615,0.5,0.615,0
0.086881,0.018204,1,0.616,0.5,0.616,0
0.087865,0.018303,1,0.617,0.5,0.617,0
0.088851,0.018402,1,0.618,0.5,0.618,0
0.089837,0.018501,1,0.619,0.5,0.619,0
0.090823,0.0186,1,0.62,0.5,0.62,0
0.09181,0.018699,1,0.621,0.5,0.621,0
0.092798,0.018797,1,0.622,0.5,0.622,0
0.093787,0.018896,1,0.623,0.5,0.623,0
0.094776,0.018994,1,0.624,0.5,0.624,0
0.095765,0.019092,1,0.625,0.5,0.625,0
0.096756,0.01919,1,0.626,0.5,0.626,0
0.097747,0.019289,1,0.627,0.5,0.627,0
0.098738,0.019387,1,0.628,0.5,0.628,0
0.09973,0.019484,1,0.629,0.5,0.629,0
0.10072,0.019582,1,0.63,0.5,0.63,0
0.10172,0.019679,1,0.631,0.5,0.631,0
0.10271,0.019776,1,0.632,0.5,0.632,0
0.10371,0.019873,1,0.633,0.5,0.633,0
0.1047,0.01997,1,0.634,0.5,0.634,0
0.1057,0.020067,1,0.635,0.5,0.635,0
0.10669,0.020163,1,0.636,0.5,0.636,0
0.10769,0.02026,1,0.637,0.5,0.637,0
0.10869,0.020356,1,0.638,0.5,0.638,0
0.10969,0.020453,1,0.639,0.5,0.639,0
0.11069,0.020548,1,0.64,0.5,0.64,0
0.11169,0.020644,1,0.641,0.5,0.641,0
0.11269,0.02074,1,0.642,0.5,0.642,0
0.11369,0.020835,1,0.643,0.5,0.643,0
0.1147,0.02093,1,0.644,0.5,0.644,0
0.1157,0.021026,1,0.645,0.5,0.645,0
0.1167,0.021121,1,0.646,0.5,0.646,0
0.11771,0.021215,1,0.647,0.5,0.647,0
0.11871,0.02131,1,0.648,0.5,0.648,0
0.11972,0.021404,1,0.649,0.5,0.649,0
0.12072,0.021498,1,0.65,0.5,0.65,0
0.12173,0.021592,1,0.651,0.5,0.651,0
0.12274,0.021686,1,0.652,0.5,0.652,0
0.12375,0.021779,1,0.653,0.5,0.653,0
0.12476,0.021872,1,0.654,0.5,0.654,0
0.12577,0.021965,1,0.655,0.5,0.655,0
0.12678,0.022058,1,0.656,0.5,0.656,0
0.1278,0.022151,1,0.657,0.5,0.657,0
0.12881,0.022243,1,0.658,0.5,0.658,0
0.12982,0.022335,1,0.659,0.5,0.659,0
0.13084,0.022427,1,0.66,0.5,0.66,0
0.13185,0.022518,1,0.661,0.5,0.661,0
0.13287,0.02261,1,0.662,0.5,0.662,0
0.13389,0.022701,1,0.663,0.5,0.663,0
0.1349,0.022792,1,0.664,0.5,0.664,0
0.13592,0.022882,1,0.665,0.5,0.665,0
0.13694,0.022973,1,0.666,0.5,0.666,0
0.13796,0.023063,1,0.667,0.5,0.667,0
0.13898,0.023153,1,0.668,0.5,0.668,0
0.14001,0.023242,1,0.669,0.5,0.669,0
0.14103,0.023332,1,0.67,0.5,0.67,0
0.14205,0.023421,1,0.671,0.5,0.671,0
0.14308,0.023509,1,0.672,0.5,0.672,0
0.1441,0.023597,1,0.673,0.5,0.673,0
0.14513,0.023686,1,0.674,0.5,0.674,0
0.14616,0.023774,1,0.675,0.5,0.675,0
0.14718,0.023861,1,0.676,0.5,0.676,0
0.14821,0.023949,1,0.677,0.5,0.677,0
0.14924,0.024036,1,0.678,0.5,0.678,0
0.15027,0.024122,1,0.679,0.5,0.679,0
0.1513,0.024208,1,0.68,0.5,0.68,0
0.15234,0.024294,1,0.681,0.5,0.681,0
0.15337,0.02438,1,0.682,0.5,0.682,0
0.1544,0.024465,1,0.683,0.5,0.683,0
0.15544,0.02455,1,0.684,0.5,0.684,0
0.15648,0.024635,1,0.685,0.5,0.685,0
0.15751,0.024718,1,0.686,0.5,0.686,0
0.15855,0.024803,1,0.687,0.5,0.687,0
0.15959,0.024886,1,0.688,0.5,0.688,0
0.16063,0.024969,1,0.689,0.5,0.689,0
0.16167,0.025052,1,0.69,0.5,0.69,0
0.16271,0.025135,1,0.691,0.5,0.691,0
0.16376,0.025217,1,0.692,0.5,0.692,0
0.1648,0.025299,1,0.693,0.5,0.693,0
0.16584,0.02538,1,0.694,0.5,0.694,0
0.16689,0.025461,1,0.695,0.5,0.695,0
0.16794,0.025541,1,0.696,0.5,0.696,0
0.16898,0.025622,1,0.697,0.5,0.697,0
0.17003,0.025702,1,0.698,0.5,0.698,0
0.17108,0.025781,1,0.699,0.5,0.699,0
0.17213,0.02586,1,0.7,0.5,0.7,0
0.17319,0.025939,1,0.701,0.5,0.701,0
0.17424,0.026017,1,0.702,0.5,0.702,0
0.17529,0.026094,1,0.703,0.5,0.703,0
0.17635,0.026172,1,0.704,0.5,0.704,0
0.1774,0.026249,1,0.705,0.5,0.705,0
0.17846,0.026326,1,0.706,0.5,0.706,0
0.17952,0.026402,1,0.707,0.5,0.707,0
0.18058,0.026477,1,0.708,0.5,0.708,0
0.18164,0.026552,1,0.709,0.5,0.709,0
0.1827,0.026626,1,0.71,0.5,0.71,0
0.18376,0.026701,1,0.711,0.5,0.711,0
0.18482,0.026774,1,0.712,0.5,0.712,0
0.18589,0.026847,1,0.713,0.5,0.713,0
0.18696,0.02692,1,0.714,0.5,0.714,0
0.18802,0.026992,1,0.715,0.5,0.715,0
0.18909,0.027064,1,0.716,0.5,0.716,0
0.19016,0.027135,1,0.717,0.5,0.717,0
0.19123,0.027206,1,0.718,0.5,0.718,0
0.1923,0.027276,1,0.719,0.5,0.719,0
0.19337,0.027346,1,0.72,0.5,0.72,0
0.19445,0.027416,1,0.721,0.5,0.721,0
0.19552,0.027484,1,0.722,0.5,0.722,0
0.1966,0.027552,1,0.723,0.5,0.723,0
0.19767,0.02762,1,0.724,0.5,0.724,0
0.19875,0.027687,1,0.725,0.5,0.725,0
0.19983,0.027754,1,0.726,0.5,0.726,0
0.20091,0.02782,1,0.727,0.5,0.727,0
0.20199,0.027886,1,0.728,0.5,0.728,0
0.20308,0.02795,1,0.729,0.5,0.729,0
0.20416,0.028015,1,0.73,0.5,0.73,0
0.20525,0.028078,1,0.731,0.5,0.731,0
0.20633,0.028141,1,0.732,0.5,0.732,0
0.20742,0.028204,1,0.733,0.5,0.733,0
0.20851,0.028266,1,0.734,0.5,0.734,0
0.2096,0.028327,1,0.735,0.5,0.735,0
0.21069,0.028388,1,0.736,0.5,0.736,0
0.21179,0.028448,1,0.737,0.5,0.737,0
0.21288,0.028507,1,0.738,0.5,0.738,0
0.21398,0.028567,1,0.739,0.5,0.739,0
0.21507,0.028625,1,0.74,0.5,0.74,0
0.21617,0.028683,1,0.741,0.5,0.741,0
0.21727,0.028739,1,0.742,0.5,0.742,0
0.21837,0.028796,1,0.743,0.5,0.743,0
0.21947,0.028851,1,0.744,0.5,0.744,0
0.22057,0.028906,1,0.745,0.5,0.745,0
0.22168,0.028961,1,0.746,0.5,0.746,0
0.22279,0.029015,1,0.747,0.5,0.747,0
0.22389,0.029068,1,0.748,0.5,0.748,0
0.225,0.029121,1,0.749,0.5,0.749,0
0.22611,0.029172,1,0.75,0.5,0.75,0
0.22722,0.029223,1,0.751,0.5,0.751,0
0.22834,0.029273,1,0.752,0.5,0.752,0
0.22945,0.029322,1,0.753,0.5,0.753,0
0.23057,0.029371,1,0.754,0.5,0.754,0
0.23168,0.029419,1,0.755,0.5,0.755,0
0.2328,0.029467,1,0.756,0.5,0.756,0
0.23392,0.029514,1,0.757,0.5,0.757,0
0.23504,0.02956,1,0.758,0.5,0.758,0
0.23617,0.029605,1,0.759,0.5,0.759,0
0.23729,0.029649,1,0.76,0.5,0.76,0
0.23842,0.029692,1,0.761,0.5,0.761,0
0.23954,0.029735,1,0.762,0.5,0.762,0
0.24067,0.029777,1,0.763,0.5,0.763,0
0.2418,0.029819,1,0.764,0.5,0.764,0
0.24293,0.029859,1,0.765,0.5,0.765,0
0.24407,0.029899,1,0.766,0.5,0.766,0
0.2452,0.029938,1,0.767,0.5,0.767,0
0.24634,0.029975,1,0.768,0.5,0.768,0
0.24748,0.030012,1,0.769,0.5,0.769,0
0.24861,0.030049,1,0.77,0.5,0.77,0
0.24976,0.030085,1,0.771,0.5,0.771,0
0.2509,0.030119,1,0.772,0.5,0.772,0
0.25204,0.030153,1,0.773,0.5,0.773,0
0.25319,0.030186,1,0.774,0.5,0.774,0
0.25433,0.030218,1,0.775,0.5,0.775,0
0.25548,0.03025,1,0.776,0.5,0.776,0
0.25663,0.03028,1,0.777,0.5,0.777,0
0.25778,0.030309,1,0.778,0.5,0.778,0
0.25894,0.030338,1,0.779,0.5,0.779,0
0.26009,0.030365,1,0.78,0.5,0.78,0
0.26125,0.030392,1,0.781,0.5,0.781,0
0.26241,0.030418,1,0.782,0.5,0.782,0
0.26357,0.030443,1,0.783,0.5,0.783,0
0.26473,0.030467,1,0.784,0.5,0.784,0
0.26589,0.03049,1,0.785,0.5,0.785,0
0.26706,0.030513,1,0.786,0.5,0.786,0
0.26823,0.030534,1,0.787,0.5,0.787,0
0.2694,0.030554,1,0.788,0.5,0.788,0
0.27057,0.030574,1,0.789,0.5,0.789,0
0.27174,0.030592,1,0.79,0.5,0.79,0
0.27291,0.030609,1,0.791,0.5,0.791,0
0.27409,0.030625,1,0.792,0.5,0.792,0
0.27526,0.03064,1,0.793,0.5,0.793,0
0.27644,0.030655,1,0.794,0.5,0.794,0
0.27762,0.030669,1,0.795,0.5,0.795,0
0.27881,0.030681,1,0.796,0.5,0.796,0
0.27999,0.030692,1,0.797,0.5,0.797,0
0.28118,0.030702,1,0.798,0.5,0.798,0
0.28237,0.030712,1,0.799,0.5,0.799,0
0.28356,0.03072,1,0.8,0.5,0.8,0
0.28475,0.030727,1,0.801,0.5,0.801,0
0.28594,0.030733,1,0.802,0.5,0.802,0
0.28714,0.030738,1,0.803,0.5,0.803,0
0.28834,0.030742,1,0.804,0.5,0.804,0
0.28953,0.030745,1,0.805,0.5,0.805,0
0.29074,0.030747,1,0.806,0.5,0.806,0
0.29194,0.030748,1,0.807,0.5,0.807,0
0.29315,0.030747,1,0.808,0.5,0.808,0
0.29435,0.030746,1,0.809,0.5,0.809,0
0.29556,0.030744,1,0.81,0.5,0.81,0
0.29677,0.03074,1,0.811,0.5,0.811,0
0.29799,0.030735,1,0.812,0.5,0.812,0
0.2992,0.030729,1,0.813,0.5,0.813,0
0.30042,0.030721,1,0.814,0.5,0.814,0
0.30164,0.030713,1,0.815,0.5,0.815,0
0.30286,0.030704,1,0.816,0.5,0.816,0
0.30408,0.030693,1,0.817,0.5,0.817,0
0.30531,0.030681,1,0.818,0.5,0.818,0
0.30654,0.030668,1,0.819,0.5,0.819,0
0.30777,0.030654,1,0.82,0.5,0.82,0
0.309,0.030639,1,0.821,0.5,0.821,0
0.31023,0.030622,1,0.822,0.5,0.822,0
0.31147,0.030604,1,0.823,0.5,0.823,0
0.3127,0.030585,1,0.824,0.5,0.824,0
0.31394,0.030565,1,0.825,0.5,0.825,0
0.31519,0.030543,1,0.826,0.5,0.826,0
0.31643,0.030521,1,0.827,0.5,0.827,0
0.31768,0.030497,1,0.828,0.5,0.828,0
0.31893,0.030472,1,0.829,0.5,0.829,0
0.32018,0.030445,1,0.83,0.5,0.83,0
0.32143,0.030417,1,0.831,0.5,0.831,0
0.32269,0.030389,1,0.832,0.5,0.832,0
0.32395,0.030358,1,0.833,0.5,0.833,0
0.32521,0.030326,1,0.834,0.5,0.834,0
0.32647,0.030294,1,0.835,0.5,0.835,0
0.32773,0.03026,1,0.836,0.5,0.836,0
0.329,0.030224,1,0.837,0.5,0.837,0
0.33027,0.030187,1,0.838,0.5,0.838,0
0.33154,0.030149,1,0.839,0.5,0.839,0
0.33282,0.03011,1,0.84,0.5,0.84,0
0.33409,0.030069,1,0.841,0.5,0.841,0
0.33537,0.030026,1,0.842,0.5,0.842,0
0.33665,0.029983,1,0.843,0.5,0.843,0
0.33794,0.029938,1,0.844,0.5,0.844,0
0.33922,0.029892,1,0.845,0.5,0.845,0
0.34051,0.029845,1,0.846,0.5,0.846,0
0.34181,0.029796,1,0.847,0.5,0.847,0
0.3431,0.029745,1,0.848,0.5,0.848,0
0.34439,0.029694,1,0.849,0.5,0.849,0
0.34569,0.029641,1,0.85,0.5,0.85,0
0.347,0.029586,1,0.851,0.5,0.851,0
0.3483,0.02953,1,0.852,0.5,0.852,0
0.3496,0.029473,1,0.853,0.5,0.853,0
0.35091,0.029414,1,0.854,0.5,0.854,0
0.35223,0.029354,1,0.855,0.5,0.855,0
0.35354,0.029293,1,0.856,0.5,0.856,0
0.35486,0.029229,1,0.857,0.5,0.857,0
0.35618,0.029166,1,0.858,0.5,0.858,0
0.3575,0.029099,1,0.859,0.5,0.859,0
0.35882,0.029032,1,0.86,0.5,0.86,0
0.36015,0.028963,1,0.861,0.5,0.861,0
0.36148,0.028893,1,0.862,0.5,0.862,0
0.36281,0.028821,1,0.863,0.5,0.863,0
0.36415,0.028748,1,0.864,0.5,0.864,0
0.36549,0.028673,1,0.865,0.5,0.865,0
0.36683,0.028597,1,0.866,0.5,0.866,0
0.36817,0.02852,1,0.867,0.5,0.867,0
0.36952,0.028441,1,0.868,0.5,0.868,0
0.37087,0.02836,1,0.869,0.5,0.869,0
0.37222,0.028279,1,0.87,0.5,0.87,0
0.37358,0.028195,1,0.871,0.5,0.871,0
0.37494,0.02811,1,0.872,0.5,0.872,0
0.3763,0.028023,1,0.873,0.5,0.873,0
0.37766,0.027935,1,0.874,0.5,0.874,0
0.37903,0.027846,1,0.875,0.5,0.875,0
0.3804,0.027755,1,0.876,0.5,0.876,0
0.38177,0.027662,1,0.877,0.5,0.877,0
0.38315,0.027567,1,0.878,0.5,0.878,0
0.38453,0.027472,1,0.879,0.5,0.879,0
0.38591,0.027375,1,0.88,0.5,0.88,0
0.3873,0.027276,1,0.881,0.5,0.881,0
0.38869,0.027176,1,0.882,0.5,0.882,0
0.39008,0.027075,1,0.883,0.5,0.883,0
0.39147,0.026971,1,0.884,0.5,0.884,0
0.39287,0.026866,1,0.885,0.5,0.885,0
0.39427,0.026759,1,0.886,0.5,0.886,0
0.39567,0.026651,1,0.887,0.5,0.887,0
0.39708,0.026542,1,0.888,0.5,0.888,0
0.39849,0.026431,1,0.889,0.5,0.889,0
0.3999,0.026318,1,0.89,0.5,0.89,0
0.40132,0.026204,1,0.891,0.5,0.891,0
0.40274,0.026088,1,0.892,0.5,0.892,0
0.40416,0.025971,1,0.893,0.5,0.893,0
0.40559,0.025852,1,0.894,0.5,0.894,0
0.40702,0.025731,1,0.895,0.5,0.895,0
0.40845,0.025609,1,0.896,0.5,0.896,0
0.40989,0.025486,1,0.897,0.5,0.897,0
0.41133,0.025361,1,0.898,0.5,0.898,0
0.41277,0.025234,1,0.899,0.5,0.899,0
0.41422,0.025106,1,0.9,0.5,0.9,0
0.41567,0.024976,1,0.901,0.5,0.901,0
0.41712,0.024844,1,0.902,0.5,0.902,0
0.41858,0.024711,1,0.903,0.5,0.903,0
0.42004,0.024577,1,0.904,0.5,0.904,0
0.4215,0.024441,1,0.905,0.5,0.905,0
0.42297,0.024303,1,0.906,0.5,0.906,0
0.42444,0.024164,1,0.907,0.5,0.907,0
0.42591,0.024023,1,0.908,0.5,0.908,0
0.42738,0.023881,1,0.909,0.5,0.909,0
0.42886,0.023737,1,0.91,0.5,0.91,0
0.43035,0.023591,1,0.911,0.5,0.911,0
0.43183,0.023444,1,0.912,0.5,0.912,0
0.43332,0.023295,1,0.913,0.5,0.913,0
0.43482,0.023145,1,0.914,0.5,0.914,0
0.43631,0.022993,1,0.915,0.5,0.915,0
0.43781,0.022839,1,0.916,0.5,0.916,0
0.43932,0.022685,1,0.917,0.5,0.917,0
0.44082,0.022528,1,0.918,0.5,0.918,0
0.44234,0.02237,1,0.919,0.5,0.919,0
0.44385,0.022211,1,0.92,0.5,0.92,0
0.44537,0.022049,1,0.921,0.5,0.921,0
0.4469,0.021887,1,0.922,0.5,0.922,0
0.44843,0.021723,1,0.923,0.5,0.923,0
0.44996,0.021557,1,0.924,0.5,0.924,0
0.4515,0.02139,1,0.925,0.5,0.925,0
0.45304,0.021222,1,0.926,0.5,0.926,0
0.45459,0.021051,1,0.927,0.5,0.927,0
0.45615,0.02088,1,0.928,0.5,0.928,0
0.45771,0.020707,1,0.929,0.5,0.929,0
0.45927,0.020532,1,0.93,0.5,0.93,0
0.46085,0.020357,1,0.931,0.5,0.931,0
0.46243,0.02018,1,0.932,0.5,0.932,0
0.46402,0.020001,1,0.933,0.5,0.933,0
0.46561,0.019822,1,0.934,0.5,0.934,0
0.46722,0.019641,1,0.935,0.5,0.935,0
0.46883,0.019458,1,0.936,0.5,0.936,0
0.47046,0.019275,1,0.937,0.5,0.937,0
0.47209,0.01909,1,0.938,0.5,0.938,0
0.47373,0.018904,1,0.939,0.5,0.939,0
0.47538,0.018716,1,0.94,0.5,0.94,0
0.47704,0.018528,1,0.941,0.5,0.941,0
0.47871,0.018338,1,0.942,0.5,0.942,0
0.48039,0.018147,1,0.943,0.5,0.943,0
0.48207,0.017956,1,0.944,0.5,0.944,0
0.48377,0.017762,1,0.945,0.5,0.945,0
0.48546,0.017568,1,0.946,0.5,0.946,0
0.48717,0.017372,1,0.947,0.5,0.947,0
0.48887,0.017176,1,0.948,0.5,0.948,0
0.49058,0.016978,1,0.949,0.5,0.949,0
0.49229,0.016779,1,0.95,0.5,0.95,0
0.49399,0.016578,1,0.951,0.5,0.951,0
0.49568,0.016376,1,0.952,0.5,0.952,0
0.49736,0.016173,1,0.953,0.5,0.953,0
0.49902,0.015969,1,0.954,0.5,0.954,0
0.50066,0.015762,1,0.955,0.5,0.955,0
0.50228,0.015554,1,0.956,0.5,0.956,0
0.50387,0.015344,1,0.957,0.5,0.957,0
0.5054,0.015133,1,0.958,0.5,0.958,0
0.50689,0.014919,1,0.959,0.5,0.959,0
0.50833,0.014704,1,0.96,0.5,0.96,0
0.50971,0.014486,1,0.961,0.5,0.961,0
0.511,0.014265,1,0.962,0.5,0.962,0
0.51221,0.014042,1,0.963,0.5,0.963,0
0.51333,0.013816,1,0.964,0.5,0.964,0
0.51435,0.013588,1,0.965,0.5,0.965,0
0.51525,0.013356,1,0.966,0.5,0.966,0
0.516,0.01312,1,0.967,0.5,0.967,0
0.51662,0.012881,1,0.968,0.5,0.968,0
0.5171,0.012639,1,0.969,0.5,0.969,0
0.51741,0.012393,1,0.97,0.5,0.97,0
0.5175,0.012141,1,0.971,0.5,0.971,0
0.51741,0.011886,1,0.972,0.5,0.972,0
0.51713,0.011626,1,0.973,0.5,0.973,0
0.51665,0.011363,1,0.974,0.5,0.974,0
0.51587,0.011092,1,0.975,0.5,0.975,0
0.51485,0.010817,1,0.976,0.5,0.976,0
0.51361,0.010536,1,0.977,0.5,0.977,0
0.51214,0.010249,1,0.978,0.5,0.978,0
0.5104,0.0099543,1,0.979,0.5,0.979,0
0.50844,0.0096497,1,0.98,0.5,0.98,0
0.50635,0.0093343,1,0.981,0.5,0.981,0
0.50421,0.009006,1,0.982,0.5,0.982,0
0.50212,0.0086612,1,0.983,0.5,0.983,0
0.50044,0.0082885,1,0.984,0.5,0.984,0
0.49946,0.0078883,1,0.985,0.5,0.985,0
0.4995,0.0074559,1,0.986,0.5,0.986,0
0.50093,0.0069868,1,0.987,0.5,0.987,0
0.50547,0.0064554,1,0.988,0.5,0.988,0
0.5134,0.005873,1,0.989,0.5,0.989,0
0.52538,0.005243,1,0.99,0.5,0.99,0
0.5421,0.0045682,1,0.991,0.5,0.991,0
0.56616,0.0038483,1,0.992,0.5,0.992,0
0.59818,0.0031137,1,0.993,0.5,0.993,0
0.63741,0.0023928,1,0.994,0.5,0.994,0
0.68389,0.001708,1,0.995,0.5,0.995,0
0.73834,0.0010974,1,0.996,0.5,0.996,0
0.8001,0.00062667,1,0.997,0.5,0.997,0
0.86541,0.00028595,1,0.998,0.5,0.998,0
0.93262,7.7572e-05,1,0.999,0.5,0.999,0
1,0,1,1,0.5,1,0


==> re20000-2d-p7-strong-bc-uy-horizontal-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,1,0,0,0.5,0
0.0002235,0.032927,1,0.001,0.001,0.5,0
0.00070969,0.06541,1,0.002,0.002,0.5,0
0.0014157,0.097244,1,0.003,0.003,0.5,0
0.002299,0.12822,1,0.004,0.004,0.5,0
0.0033313,0.15759,1,0.005,0.005,0.5,0
0.0044171,0.18511,1,0.006,0.006,0.5,0
0.005512,0.21083,1,0.007,0.007,0.5,0
0.0065883,0.23462,1,0.008,0.008,0.5,0
0.007606,0.25607,1,0.009,0.009,0.5,0
0.0085292,0.27507,1,0.01,0.01,0.5,0
0.009368,0.29226,1,0.011,0.011,0.5,0
0.010121,0.30779,1,0.012,0.012,0.5,0
0.010787,0.32176,1,0.013,0.013,0.5,0
0.011347,0.334,1,0.014,0.014,0.5,0
0.011844,0.34528,1,0.015,0.015,0.5,0
0.012286,0.35572,1,0.016,0.016,0.5,0
0.012682,0.36546,1,0.017,0.017,0.5,0
0.013031,0.37447,1,0.018,0.018,0.5,0
0.013352,0.38299,1,0.019,0.019,0.5,0
0.013652,0.39113,1,0.02,0.02,0.5,0
0.013935,0.39892,1,0.021,0.021,0.5,0
0.014201,0.40632,1,0.022,0.022,0.5,0
0.014452,0.41332,1,0.023,0.023,0.5,0
0.014691,0.42,1,0.024,0.024,0.5,0
0.014919,0.42637,1,0.025,0.025,0.5,0
0.015136,0.43238,1,0.026,0.026,0.5,0
0.015336,0.43793,1,0.027,0.027,0.5,0
0.015524,0.44314,1,0.028,0.028,0.5,0
0.0157,0.44799,1,0.029,0.029,0.5,0
0.015863,0.45249,1,0.03,0.03,0.5,0
0.016007,0.4565,1,0.031,0.031,0.5,0
0.016137,0.46014,1,0.032,0.032,0.5,0
0.016254,0.46343,1,0.033,0.033,0.5,0
0.016358,0.46637,1,0.034,0.034,0.5,0
0.016444,0.4689,1,0.035,0.035,0.5,0
0.016515,0.47103,1,0.036,0.036,0.5,0
0.016572,0.47286,1,0.037,0.037,0.5,0
0.016617,0.47438,1,0.038,0.038,0.5,0
0.016648,0.47559,1,0.039,0.039,0.5,0
0.016663,0.47643,1,0.04,0.04,0.5,0
0.016667,0.47702,1,0.041,0.041,0.5,0
0.01666,0.47738,1,0.042,0.042,0.5,0
0.016643,0.4775,1,0.043,0.043,0.5,0
0.016612,0.47734,1,0.044,0.044,0.5,0
0.016571,0.477,1,0.045,0.045,0.5,0
0.016522,0.47648,1,0.046,0.046,0.5,0
0.016466,0.47581,1,0.047,0.047,0.5,0
0.016401,0.47496,1,0.048,0.048,0.5,0
0.016328,0.47397,1,0.049,0.049,0.5,0
0.016249,0.47289,1,0.05,0.05,0.5,0
0.016164,0.47171,1,0.051,0.051,0.5,0
0.016074,0.47044,1,0.052,0.052,0.5,0
0.01598,0.46909,1,0.053,0.053,0.5,0
0.015881,0.46769,1,0.054,0.054,0.5,0
0.015779,0.46625,1,0.055,0.055,0.5,0
0.015675,0.46477,1,0.056,0.056,0.5,0
0.015567,0.46327,1,0.057,0.057,0.5,0
0.015458,0.46175,1,0.058,0.058,0.5,0
0.015346,0.46022,1,0.059,0.059,0.5,0
0.015234,0.4587,1,0.06,0.06,0.5,0
0.015121,0.45717,1,0.061,0.061,0.5,0
0.015007,0.45566,1,0.062,0.062,0.5,0
0.014893,0.45416,1,0.063,0.063,0.5,0
0.014778,0.45267,1,0.064,0.064,0.5,0
0.014663,0.4512,1,0.065,0.065,0.5,0
0.014548,0.44976,1,0.066,0.066,0.5,0
0.014433,0.44833,1,0.067,0.067,0.5,0
0.014319,0.44693,1,0.068,0.068,0.5,0
0.014204,0.44554,1,0.069,0.069,0.5,0
0.01409,0.44418,1,0.07,0.07,0.5,0
0.013977,0.44285,1,0.071,0.071,0.5,0
0.013864,0.44153,1,0.072,0.072,0.5,0
0.013752,0.44023,1,0.073,0.073,0.5,0
0.013639,0.43895,1,0.074,0.074,0.5,0
0.013527,0.43769,1,0.075,0.075,0.5,0
0.013416,0.43644,1,0.076,0.076,0.5,0
0.013304,0.43521,1,0.077,0.077,0.5,0
0.013194,0.43399,1,0.078,0.078,0.5,0
0.013083,0.43279,1,0.079,0.079,0.5,0
0.012973,0.43159,1,0.08,0.08,0.5,0
0.012863,0.43041,1,0.081,0.081,0.5,0
0.012753,0.42923,1,0.082,0.082,0.5,0
0.012644,0.42806,1,0.083,0.083,0.5,0
0.012534,0.4269,1,0.084,0.084,0.5,0
0.012424,0.42575,1,0.085,0.085,0.5,0
0.012315,0.42459,1,0.086,0.086,0.5,0
0.012206,0.42345,1,0.087,0.087,0.5,0
0.012097,0.42231,1,0.088,0.088,0.5,0
0.011988,0.42117,1,0.089,0.089,0.5,0
0.011879,0.42003,1,0.09,0.09,0.5,0
0.01177,0.41889,1,0.091,0.091,0.5,0
0.011661,0.41776,1,0.092,0.092,0.5,0
0.011552,0.41663,1,0.093,0.093,0.5,0
0.011443,0.4155,1,0.094,0.094,0.5,0
0.011334,0.41437,1,0.095,0.095,0.5,0
0.011225,0.41324,1,0.096,0.096,0.5,0
0.011117,0.41211,1,0.097,0.097,0.5,0
0.011007,0.41098,1,0.098,0.098,0.5,0
0.010898,0.40986,1,0.099,0.099,0.5,0
0.010789,0.40873,1,0.1,0.1,0.5,0
0.010681,0.40761,1,0.101,0.101,0.5,0
0.010572,0.40649,1,0.102,0.102,0.5,0
0.010463,0.40537,1,0.103,0.103,0.5,0
0.010355,0.40424,1,0.104,0.104,0.5,0
0.010247,0.40312,1,0.105,0.105,0.5,0
0.010138,0.402,1,0.106,0.106,0.5,0
0.01003,0.40089,1,0.107,0.107,0.5,0
0.0099219,0.39977,1,0.108,0.108,0.5,0
0.0098136,0.39865,1,0.109,0.109,0.5,0
0.0097053,0.39754,1,0.11,0.11,0.5,0
0.0095973,0.39642,1,0.111,0.111,0.5,0
0.0094897,0.39531,1,0.112,0.112,0.5,0
0.0093822,0.3942,1,0.113,0.113,0.5,0
0.0092747,0.39309,1,0.114,0.114,0.5,0
0.0091672,0.39198,1,0.115,0.115,0.5,0
0.0090596,0.39088,1,0.116,0.116,0.5,0
0.0089522,0.38977,1,0.117,0.117,0.5,0
0.0088453,0.38867,1,0.118,0.118,0.5,0
0.0087386,0.38757,1,0.119,0.119,0.5,0
0.0086318,0.38646,1,0.12,0.12,0.5,0
0.008525,0.38536,1,0.121,0.121,0.5,0
0.008419,0.38427,1,0.122,0.122,0.5,0
0.008313,0.38317,1,0.123,0.123,0.5,0
0.008207,0.38207,1,0.124,0.124,0.5,0
0.008101,0.38098,1,0.125,0.125,0.5,0
0.007995,0.37989,1,0.126,0.126,0.5,0
0.0078896,0.3788,1,0.127,0.127,0.5,0
0.0077843,0.37771,1,0.128,0.128,0.5,0
0.0076792,0.37662,1,0.129,0.129,0.5,0
0.0075747,0.37553,1,0.13,0.13,0.5,0
0.0074703,0.37444,1,0.131,0.131,0.5,0
0.0073658,0.37336,1,0.132,0.132,0.5,0
0.0072614,0.37227,1,0.133,0.133,0.5,0
0.007157,0.37119,1,0.134,0.134,0.5,0
0.0070532,0.37011,1,0.135,0.135,0.5,0
0.0069496,0.36903,1,0.136,0.136,0.5,0
0.0068461,0.36795,1,0.137,0.137,0.5,0
0.0067432,0.36688,1,0.138,0.138,0.5,0
0.0066402,0.3658,1,0.139,0.139,0.5,0
0.0065373,0.36473,1,0.14,0.14,0.5,0
0.0064347,0.36365,1,0.141,0.141,0.5,0
0.0063325,0.36258,1,0.142,0.142,0.5,0
0.0062304,0.36151,1,0.143,0.143,0.5,0
0.0061282,0.36044,1,0.144,0.144,0.5,0
0.0060265,0.35937,1,0.145,0.145,0.5,0
0.0059251,0.3583,1,0.146,0.146,0.5,0
0.0058237,0.35723,1,0.147,0.147,0.5,0
0.0057224,0.35616,1,0.148,0.148,0.5,0
0.0056215,0.3551,1,0.149,0.149,0.5,0
0.005521,0.35403,1,0.15,0.15,0.5,0
0.0054212,0.35297,1,0.151,0.151,0.5,0
0.0053206,0.35191,1,0.152,0.152,0.5,0
0.0052205,0.35085,1,0.153,0.153,0.5,0
0.0051209,0.34979,1,0.154,0.154,0.5,0
0.0050218,0.34873,1,0.155,0.155,0.5,0
0.004922,0.34767,1,0.156,0.156,0.5,0
0.0048233,0.34661,1,0.157,0.157,0.5,0
0.0047246,0.34555,1,0.158,0.158,0.5,0
0.0046256,0.3445,1,0.159,0.159,0.5,0
0.0045273,0.34344,1,0.16,0.16,0.5,0
0.004429,0.34239,1,0.161,0.161,0.5,0
0.0043311,0.34133,1,0.162,0.162,0.5,0
0.0042336,0.34028,1,0.163,0.163,0.5,0
0.004136,0.33923,1,0.164,0.164,0.5,0
0.0040386,0.33818,1,0.165,0.165,0.5,0
0.0039415,0.33713,1,0.166,0.166,0.5,0
0.0038448,0.33608,1,0.167,0.167,0.5,0
0.003748,0.33503,1,0.168,0.168,0.5,0
0.003652,0.33398,1,0.169,0.169,0.5,0
0.003556,0.33294,1,0.17,0.17,0.5,0
0.00346,0.33189,1,0.171,0.171,0.5,0
0.0033641,0.33084,1,0.172,0.172,0.5,0
0.0032689,0.3298,1,0.173,0.173,0.5,0
0.0031736,0.32876,1,0.174,0.174,0.5,0
0.0030788,0.32771,1,0.175,0.175,0.5,0
0.0029841,0.32667,1,0.176,0.176,0.5,0
0.0028889,0.32563,1,0.177,0.177,0.5,0
0.0027951,0.32459,1,0.178,0.178,0.5,0
0.0027009,0.32355,1,0.179,0.179,0.5,0
0.0026068,0.32251,1,0.18,0.18,0.5,0
0.0025131,0.32147,1,0.181,0.181,0.5,0
0.0024194,0.32043,1,0.182,0.182,0.5,0
0.0023262,0.31939,1,0.183,0.183,0.5,0
0.0022333,0.31836,1,0.184,0.184,0.5,0
0.0021403,0.31732,1,0.185,0.185,0.5,0
0.0020474,0.31628,1,0.186,0.186,0.5,0
0.0019551,0.31525,1,0.187,0.187,0.5,0
0.0018629,0.31421,1,0.188,0.188,0.5,0
0.0017709,0.31318,1,0.189,0.189,0.5,0
0.0016795,0.31215,1,0.19,0.19,0.5,0
0.0015881,0.31112,1,0.191,0.191,0.5,0
0.0014967,0.31008,1,0.192,0.192,0.5,0
0.0014053,0.30905,1,0.193,0.193,0.5,0
0.0013139,0.30802,1,0.194,0.194,0.5,0
0.0012233,0.30699,1,0.195,0.195,0.5,0
0.0011327,0.30596,1,0.196,0.196,0.5,0
0.0010424,0.30493,1,0.197,0.197,0.5,0
0.00095254,0.3039,1,0.198,0.198,0.5,0
0.00086268,0.30288,1,0.199,0.199,0.5,0
0.00077282,0.30185,1,0.2,0.2,0.5,0
0.00068296,0.30082,1,0.201,0.201,0.5,0
0.00059323,0.2998,1,0.202,0.202,0.5,0
0.00050414,0.29877,1,0.203,0.203,0.5,0
0.00041572,0.29775,1,0.204,0.204,0.5,0
0.00032695,0.29672,1,0.205,0.205,0.5,0
0.00023806,0.2957,1,0.206,0.206,0.5,0
0.00014974,0.29467,1,0.207,0.207,0.5,0
6.1412e-05,0.29365,1,0.208,0.208,0.5,0
-2.6401e-05,0.29263,1,0.209,0.209,0.5,0
-0.00011421,0.29161,1,0.21,0.21,0.5,0
-0.00020243,0.29059,1,0.211,0.211,0.5,0
-0.00028999,0.28956,1,0.212,0.212,0.5,0
-0.00037696,0.28854,1,0.213,0.213,0.5,0
-0.00046375,0.28752,1,0.214,0.214,0.5,0
-0.00055054,0.28651,1,0.215,0.215,0.5,0
-0.00063733,0.28549,1,0.216,0.216,0.5,0
-0.00072412,0.28447,1,0.217,0.217,0.5,0
-0.00081048,0.28345,1,0.218,0.218,0.5,0
-0.0008967,0.28243,1,0.219,0.219,0.5,0
-0.00098349,0.28141,1,0.22,0.22,0.5,0
-0.0010688,0.2804,1,0.221,0.221,0.5,0
-0.0011546,0.27938,1,0.222,0.222,0.5,0
-0.0012403,0.27837,1,0.223,0.223,0.5,0
-0.0013256,0.27735,1,0.224,0.224,0.5,0
-0.0014108,0.27634,1,0.225,0.225,0.5,0
-0.0014961,0.27532,1,0.226,0.226,0.5,0
-0.001581,0.27431,1,0.227,0.227,0.5,0
-0.0016654,0.27329,1,0.228,0.228,0.5,0
-0.0017499,0.27228,1,0.229,0.229,0.5,0
-0.0018344,0.27127,1,0.23,0.23,0.5,0
-0.0019189,0.27026,1,0.231,0.231,0.5,0
-0.0020032,0.26924,1,0.232,0.232,0.5,0
-0.0020869,0.26823,1,0.233,0.233,0.5,0
-0.0021706,0.26722,1,0.234,0.234,0.5,0
-0.0022543,0.26621,1,0.235,0.235,0.5,0
-0.0023378,0.2652,1,0.236,0.236,0.5,0
-0.0024208,0.26419,1,0.237,0.237,0.5,0
-0.0025045,0.26318,1,0.238,0.238,0.5,0
-0.0025876,0.26217,1,0.239,0.239,0.5,0
-0.0026706,0.26116,1,0.24,0.24,0.5,0
-0.0027534,0.26015,1,0.241,0.241,0.5,0
-0.0028356,0.25915,1,0.242,0.242,0.5,0
-0.0029184,0.25814,1,0.243,0.243,0.5,0
-0.0030009,0.25713,1,0.244,0.244,0.5,0
-0.0030831,0.25612,1,0.245,0.245,0.5,0
-0.0031653,0.25512,1,0.246,0.246,0.5,0
-0.0032468,0.25411,1,0.247,0.247,0.5,0
-0.0033286,0.25311,1,0.248,0.248,0.5,0
-0.0034106,0.2521,1,0.249,0.249,0.5,0
-0.003492,0.2511,1,0.25,0.25,0.5,0
-0.0035734,0.25009,1,0.251,0.251,0.5,0
-0.0036548,0.24909,1,0.252,0.252,0.5,0
-0.0037359,0.24808,1,0.253,0.253,0.5,0
-0.0038167,0.24708,1,0.254,0.254,0.5,0
-0.0038981,0.24607,1,0.255,0.255,0.5,0
-0.0039789,0.24507,1,0.256,0.256,0.5,0
-0.0040595,0.24407,1,0.257,0.257,0.5,0
-0.0041401,0.24307,1,0.258,0.258,0.5,0
-0.0042207,0.24207,1,0.259,0.259,0.5,0
-0.0043007,0.24106,1,0.26,0.26,0.5,0
-0.004381,0.24006,1,0.261,0.261,0.5,0
-0.0044614,0.23906,1,0.262,0.262,0.5,0
-0.0045413,0.23806,1,0.263,0.263,0.5,0
-0.0046212,0.23706,1,0.264,0.264,0.5,0
-0.0047011,0.23606,1,0.265,0.265,0.5,0
-0.004781,0.23506,1,0.266,0.266,0.5,0
-0.0048608,0.23406,1,0.267,0.267,0.5,0
-0.0049399,0.23306,1,0.268,0.268,0.5,0
-0.0050196,0.23206,1,0.269,0.269,0.5,0
-0.0050991,0.23106,1,0.27,0.27,0.5,0
-0.0051782,0.23007,1,0.271,0.271,0.5,0
-0.0052573,0.22907,1,0.272,0.272,0.5,0
-0.0053364,0.22807,1,0.273,0.273,0.5,0
-0.005415,0.22707,1,0.274,0.274,0.5,0
-0.0054936,0.22608,1,0.275,0.275,0.5,0
-0.0055727,0.22508,1,0.276,0.276,0.5,0
-0.0056518,0.22408,1,0.277,0.277,0.5,0
-0.0057304,0.22309,1,0.278,0.278,0.5,0
-0.0058087,0.22209,1,0.279,0.279,0.5,0
-0.0058871,0.2211,1,0.28,0.28,0.5,0
-0.0059654,0.2201,1,0.281,0.281,0.5,0
-0.0060438,0.21911,1,0.282,0.282,0.5,0
-0.0061221,0.21811,1,0.283,0.283,0.5,0
-0.0062004,0.21712,1,0.284,0.284,0.5,0
-0.0062788,0.21612,1,0.285,0.285,0.5,0
-0.0063565,0.21513,1,0.286,0.286,0.5,0
-0.0064345,0.21413,1,0.287,0.287,0.5,0
-0.0065126,0.21314,1,0.288,0.288,0.5,0
-0.0065902,0.21215,1,0.289,0.289,0.5,0
-0.0066677,0.21116,1,0.29,0.29,0.5,0
-0.0067453,0.21016,1,0.291,0.291,0.5,0
-0.0068228,0.20917,1,0.292,0.292,0.5,0
-0.0069004,0.20818,1,0.293,0.293,0.5,0
-0.006978,0.20719,1,0.294,0.294,0.5,0
-0.0070556,0.2062,1,0.295,0.295,0.5,0
-0.0071331,0.2052,1,0.296,0.296,0.5,0
-0.0072106,0.20421,1,0.297,0.297,0.5,0
-0.0072874,0.20322,1,0.298,0.298,0.5,0
-0.0073648,0.20223,1,0.299,0.299,0.5,0
-0.0074424,0.20124,1,0.3,0.3,0.5,0
-0.0075198,0.20025,1,0.301,0.301,0.5,0
-0.0075966,0.19926,1,0.302,0.302,0.5,0
-0.0076734,0.19827,1,0.303,0.303,0.5,0
-0.0077507,0.19728,1,0.304,0.304,0.5,0
-0.007828,0.1963,1,0.305,0.305,0.5,0
-0.0079048,0.19531,1,0.306,0.306,0.5,0
-0.0079816,0.19432,1,0.307,0.307,0.5,0
-0.0080584,0.19333,1,0.308,0.308,0.5,0
-0.0081352,0.19234,1,0.309,0.309,0.5,0
-0.008212,0.19135,1,0.31,0.31,0.5,0
-0.0082888,0.19037,1,0.311,0.311,0.5,0
-0.0083656,0.18938,1,0.312,0.312,0.5,0
-0.0084424,0.18839,1,0.313,0.313,0.5,0
-0.0085192,0.18741,1,0.314,0.314,0.5,0
-0.008596,0.18642,1,0.315,0.315,0.5,0
-0.0086728,0.18543,1,0.316,0.316,0.5,0
-0.0087496,0.18445,1,0.317,0.317,0.5,0
-0.0088264,0.18346,1,0.318,0.318,0.5,0
-0.0089032,0.18247,1,0.319,0.319,0.5,0
-0.0089793,0.18149,1,0.32,0.32,0.5,0
-0.0090558,0.1805,1,0.321,0.321,0.5,0
-0.0091326,0.17952,1,0.322,0.322,0.5,0
-0.0092094,0.17853,1,0.323,0.323,0.5,0
-0.0092862,0.17755,1,0.324,0.324,0.5,0
-0.0093624,0.17657,1,0.325,0.325,0.5,0
-0.0094388,0.17558,1,0.326,0.326,0.5,0
-0.0095156,0.1746,1,0.327,0.327,0.5,0
-0.0095924,0.17361,1,0.328,0.328,0.5,0
-0.0096692,0.17263,1,0.329,0.329,0.5,0
-0.0097456,0.17165,1,0.33,0.33,0.5,0
-0.0098218,0.17066,1,0.331,0.331,0.5,0
-0.0098986,0.16968,1,0.332,0.332,0.5,0
-0.0099754,0.1687,1,0.333,0.333,0.5,0
-0.010052,0.16771,1,0.334,0.334,0.5,0
-0.010129,0.16673,1,0.335,0.335,0.5,0
-0.010206,0.16575,1,0.336,0.336,0.5,0
-0.010283,0.16477,1,0.337,0.337,0.5,0
-0.010359,0.16379,1,0.338,0.338,0.5,0
-0.010435,0.16281,1,0.339,0.339,0.5,0
-0.010512,0.16182,1,0.34,0.34,0.5,0
-0.010589,0.16084,1,0.341,0.341,0.5,0
-0.010666,0.15986,1,0.342,0.342,0.5,0
-0.010742,0.15888,1,0.343,0.343,0.5,0
-0.010819,0.1579,1,0.344,0.344,0.5,0
-0.010896,0.15692,1,0.345,0.345,0.5,0
-0.010974,0.15594,1,0.346,0.346,0.5,0
-0.011051,0.15496,1,0.347,0.347,0.5,0
-0.011127,0.15398,1,0.348,0.348,0.5,0
-0.011204,0.153,1,0.349,0.349,0.5,0
-0.011281,0.15202,1,0.35,0.35,0.5,0
-0.011358,0.15104,1,0.351,0.351,0.5,0
-0.011436,0.15006,1,0.352,0.352,0.5,0
-0.011512,0.14909,1,0.353,0.353,0.5,0
-0.01159,0.14811,1,0.354,0.354,0.5,0
-0.011668,0.14713,1,0.355,0.355,0.5,0
-0.011745,0.14615,1,0.356,0.356,0.5,0
-0.011822,0.14517,1,0.357,0.357,0.5,0
-0.011899,0.14419,1,0.358,0.358,0.5,0
-0.011977,0.14322,1,0.359,0.359,0.5,0
-0.012054,0.14224,1,0.36,0.36,0.5,0
-0.012132,0.14126,1,0.361,0.361,0.5,0
-0.01221,0.14028,1,0.362,0.362,0.5,0
-0.012287,0.13931,1,0.363,0.363,0.5,0
-0.012365,0.13833,1,0.364,0.364,0.5,0
-0.012443,0.13735,1,0.365,0.365,0.5,0
-0.012521,0.13638,1,0.366,0.366,0.5,0
-0.012598,0.1354,1,0.367,0.367,0.5,0
-0.012677,0.13443,1,0.368,0.368,0.5,0
-0.012755,0.13345,1,0.369,0.369,0.5,0
-0.012833,0.13247,1,0.37,0.37,0.5,0
-0.012912,0.1315,1,0.371,0.371,0.5,0
-0.01299,0.13052,1,0.372,0.372,0.5,0
-0.013068,0.12955,1,0.373,0.373,0.5,0
-0.013147,0.12857,1,0.374,0.374,0.5,0
-0.013225,0.1276,1,0.375,0.375,0.5,0
-0.013304,0.12662,1,0.376,0.376,0.5,0
-0.013383,0.12565,1,0.377,0.377,0.5,0
-0.013461,0.12467,1,0.378,0.378,0.5,0
-0.01354,0.1237,1,0.379,0.379,0.5,0
-0.01362,0.12272,1,0.38,0.38,0.5,0
-0.013699,0.12175,1,0.381,0.381,0.5,0
-0.013778,0.12077,1,0.382,0.382,0.5,0
-0.013857,0.1198,1,0.383,0.383,0.5,0
-0.013936,0.11883,1,0.384,0.384,0.5,0
-0.014016,0.11785,1,0.385,0.385,0.5,0
-0.014096,0.11688,1,0.386,0.386,0.5,0
-0.014175,0.11591,1,0.387,0.387,0.5,0
-0.014254,0.11493,1,0.388,0.388,0.5,0
-0.014334,0.11396,1,0.389,0.389,0.5,0
-0.014415,0.11299,1,0.39,0.39,0.5,0
-0.014495,0.11202,1,0.391,0.391,0.5,0
-0.014575,0.11104,1,0.392,0.392,0.5,0
-0.014656,0.11007,1,0.393,0.393,0.5,0
-0.014736,0.1091,1,0.394,0.394,0.5,0
-0.014816,0.10812,1,0.395,0.395,0.5,0
-0.014897,0.10715,1,0.396,0.396,0.5,0
-0.014978,0.10618,1,0.397,0.397,0.5,0
-0.015059,0.10521,1,0.398,0.398,0.5,0
-0.015139,0.10424,1,0.399,0.399,0.5,0
-0.01522,0.10327,1,0.4,0.4,0.5,0
-0.015302,0.10229,1,0.401,0.401,0.5,0
-0.015383,0.10132,1,0.402,0.402,0.5,0
-0.015464,0.10035,1,0.403,0.403,0.5,0
-0.015546,0.09938,1,0.404,0.404,0.5,0
-0.015628,0.09841,1,0.405,0.405,0.5,0
-0.01571,0.097439,1,0.406,0.406,0.5,0
-0.015792,0.096468,1,0.407,0.407,0.5,0
-0.015874,0.095497,1,0.408,0.408,0.5,0
-0.015956,0.094526,1,0.409,0.409,0.5,0
-0.016039,0.093555,1,0.41,0.41,0.5,0
-0.016121,0.092585,1,0.411,0.411,0.5,0
-0.016204,0.091615,1,0.412,0.412,0.5,0
-0.016287,0.090645,1,0.413,0.413,0.5,0
-0.01637,0.089675,1,0.414,0.414,0.5,0
-0.016453,0.088706,1,0.415,0.415,0.5,0
-0.016536,0.087736,1,0.416,0.416,0.5,0
-0.01662,0.086766,1,0.417,0.417,0.5,0
-0.016704,0.085796,1,0.418,0.418,0.5,0
-0.016787,0.084827,1,0.419,0.419,0.5,0
-0.016871,0.083857,1,0.42,0.42,0.5,0
-0.016955,0.082888,1,0.421,0.421,0.5,0
-0.017039,0.081918,1,0.422,0.422,0.5,0
-0.017123,0.080949,1,0.423,0.423,0.5,0
-0.017208,0.07998,1,0.424,0.424,0.5,0
-0.017292,0.079011,1,0.425,0.425,0.5,0
-0.017378,0.078042,1,0.426,0.426,0.5,0
-0.017462,0.077073,1,0.427,0.427,0.5,0
-0.017547,0.076104,1,0.428,0.428,0.5,0
-0.017633,0.075136,1,0.429,0.429,0.5,0
-0.017719,0.074168,1,0.43,0.43,0.5,0
-0.017804,0.073199,1,0.431,0.431,0.5,0
-0.01789,0.072231,1,0.432,0.432,0.5,0
-0.017976,0.071262,1,0.433,0.433,0.5,0
-0.018062,0.070294,1,0.434,0.434,0.5,0
-0.018148,0.069325,1,0.435,0.435,0.5,0
-0.018235,0.068358,1,0.436,0.436,0.5,0
-0.018322,0.067389,1,0.437,0.437,0.5,0
-0.018408,0.066421,1,0.438,0.438,0.5,0
-0.018495,0.065453,1,0.439,0.439,0.5,0
-0.018582,0.064485,1,0.44,0.44,0.5,0
-0.018669,0.063517,1,0.441,0.441,0.5,0
-0.018757,0.062549,1,0.442,0.442,0.5,0
-0.018845,0.061581,1,0.443,0.443,0.5,0
-0.018933,0.060614,1,0.444,0.444,0.5,0
-0.019021,0.059646,1,0.445,0.445,0.5,0
-0.01911,0.058679,1,0.446,0.446,0.5,0
-0.019198,0.057712,1,0.447,0.447,0.5,0
-0.019286,0.056745,1,0.448,0.448,0.5,0
-0.019375,0.055777,1,0.449,0.449,0.5,0
-0.019465,0.054809,1,0.45,0.45,0.5,0
-0.019554,0.053842,1,0.451,0.451,0.5,0
-0.019644,0.052875,1,0.452,0.452,0.5,0
-0.019733,0.051907,1,0.453,0.453,0.5,0
-0.019823,0.05094,1,0.454,0.454,0.5,0
-0.019913,0.049973,1,0.455,0.455,0.5,0
-0.020004,0.049006,1,0.456,0.456,0.5,0
-0.020094,0.048038,1,0.457,0.457,0.5,0
-0.020185,0.047071,1,0.458,0.458,0.5,0
-0.020275,0.046104,1,0.459,0.459,0.5,0
-0.020366,0.045137,1,0.46,0.46,0.5,0
-0.020458,0.044171,1,0.461,0.461,0.5,0
-0.020549,0.043204,1,0.462,0.462,0.5,0
-0.020641,0.042237,1,0.463,0.463,0.5,0
-0.020733,0.04127,1,0.464,0.464,0.5,0
-0.020824,0.040303,1,0.465,0.465,0.5,0
-0.020917,0.039336,1,0.466,0.466,0.5,0
-0.02101,0.038369,1,0.467,0.467,0.5,0
-0.021102,0.037402,1,0.468,0.468,0.5,0
-0.021195,0.036435,1,0.469,0.469,0.5,0
-0.021288,0.035468,1,0.47,0.47,0.5,0
-0.021382,0.034501,1,0.471,0.471,0.5,0
-0.021476,0.033534,1,0.472,0.472,0.5,0
-0.021569,0.032567,1,0.473,0.473,0.5,0
-0.021664,0.0316,1,0.474,0.474,0.5,0
-0.021758,0.030633,1,0.475,0.475,0.5,0
-0.021852,0.029666,1,0.476,0.476,0.5,0
-0.021947,0.0287,1,0.477,0.477,0.5,0
-0.022042,0.027734,1,0.478,0.478,0.5,0
-0.022137,0.026767,1,0.479,0.479,0.5,0
-0.022232,0.025801,1,0.48,0.48,0.5,0
-0.022328,0.024834,1,0.481,0.481,0.5,0
-0.022424,0.023867,1,0.482,0.482,0.5,0
-0.02252,0.0229,1,0.483,0.483,0.5,0
-0.022616,0.021933,1,0.484,0.484,0.5,0
-0.022712,0.020965,1,0.485,0.485,0.5,0
-0.02281,0.019998,1,0.486,0.486,0.5,0
-0.022907,0.019031,1,0.487,0.487,0.5,0
-0.023004,0.018064,1,0.488,0.488,0.5,0
-0.023101,0.017097,1,0.489,0.489,0.5,0
-0.023199,0.01613,1,0.49,0.49,0.5,0
-0.023297,0.015163,1,0.491,0.491,0.5,0
-0.023396,0.014196,1,0.492,0.492,0.5,0
-0.023494,0.013229,1,0.493,0.493,0.5,0
-0.023592,0.012261,1,0.494,0.494,0.5,0
-0.023691,0.011294,1,0.495,0.495,0.5,0
-0.02379,0.010327,1,0.496,0.496,0.5,0
-0.023889,0.0093592,1,0.497,0.497,0.5,0
-0.023989,0.0083915,1,0.498,0.498,0.5,0
-0.024089,0.007424,1,0.499,0.499,0.5,0
-0.024189,0.006457,1,0.5,0.5,0.5,0
-0.02429,0.0054893,1,0.501,0.501,0.5,0
-0.02439,0.0045215,1,0.502,0.502,0.5,0
-0.024491,0.0035538,1,0.503,0.503,0.5,0
-0.024592,0.002586,1,0.504,0.504,0.5,0
-0.024693,0.0016175,1,0.505,0.505,0.5,0
-0.024794,0.00064958,1,0.506,0.506,0.5,0
-0.024896,-0.0003182,1,0.507,0.507,0.5,0
-0.024998,-0.0012859,1,0.508,0.508,0.5,0
-0.0251,-0.0022537,1,0.509,0.509,0.5,0
-0.025203,-0.0032221,1,0.51,0.51,0.5,0
-0.025306,-0.0041906,1,0.511,0.511,0.5,0
-0.025409,-0.0051592,1,0.512,0.512,0.5,0
-0.025512,-0.0061277,1,0.513,0.513,0.5,0
-0.025616,-0.0070962,1,0.514,0.514,0.5,0
-0.025719,-0.0080647,1,0.515,0.515,0.5,0
-0.025823,-0.0090332,1,0.516,0.516,0.5,0
-0.025928,-0.010002,1,0.517,0.517,0.5,0
-0.026032,-0.010971,1,0.518,0.518,0.5,0
-0.026137,-0.01194,1,0.519,0.519,0.5,0
-0.026242,-0.01291,1,0.52,0.52,0.5,0
-0.026348,-0.013879,1,0.521,0.521,0.5,0
-0.026453,-0.014848,1,0.522,0.522,0.5,0
-0.026559,-0.015817,1,0.523,0.523,0.5,0
-0.026665,-0.016786,1,0.524,0.524,0.5,0
-0.026771,-0.017756,1,0.525,0.525,0.5,0
-0.026878,-0.018725,1,0.526,0.526,0.5,0
-0.026984,-0.019695,1,0.527,0.527,0.5,0
-0.027091,-0.020665,1,0.528,0.528,0.5,0
-0.027198,-0.021635,1,0.529,0.529,0.5,0
-0.027306,-0.022605,1,0.53,0.53,0.5,0
-0.027414,-0.023576,1,0.531,0.531,0.5,0
-0.027522,-0.024547,1,0.532,0.532,0.5,0
-0.027631,-0.025518,1,0.533,0.533,0.5,0
-0.027739,-0.026489,1,0.534,0.534,0.5,0
-0.027847,-0.02746,1,0.535,0.535,0.5,0
-0.027957,-0.02843,1,0.536,0.536,0.5,0
-0.028066,-0.029402,1,0.537,0.537,0.5,0
-0.028175,-0.030373,1,0.538,0.538,0.5,0
-0.028285,-0.031345,1,0.539,0.539,0.5,0
-0.028396,-0.032316,1,0.54,0.54,0.5,0
-0.028506,-0.033287,1,0.541,0.541,0.5,0
-0.028616,-0.034259,1,0.542,0.542,0.5,0
-0.028727,-0.035231,1,0.543,0.543,0.5,0
-0.028838,-0.036204,1,0.544,0.544,0.5,0
-0.028949,-0.037176,1,0.545,0.545,0.5,0
-0.029061,-0.038149,1,0.546,0.546,0.5,0
-0.029173,-0.039122,1,0.547,0.547,0.5,0
-0.029285,-0.040094,1,0.548,0.548,0.5,0
-0.029397,-0.041068,1,0.549,0.549,0.5,0
-0.02951,-0.042041,1,0.55,0.55,0.5,0
-0.029623,-0.043014,1,0.551,0.551,0.5,0
-0.029737,-0.043988,1,0.552,0.552,0.5,0
-0.02985,-0.044962,1,0.553,0.553,0.5,0
-0.029963,-0.045936,1,0.554,0.554,0.5,0
-0.030077,-0.046909,1,0.555,0.555,0.5,0
-0.030191,-0.047884,1,0.556,0.556,0.5,0
-0.030306,-0.048858,1,0.557,0.557,0.5,0
-0.03042,-0.049833,1,0.558,0.558,0.5,0
-0.030535,-0.050808,1,0.559,0.559,0.5,0
-0.03065,-0.051782,1,0.56,0.56,0.5,0
-0.030766,-0.052758,1,0.561,0.561,0.5,0
-0.030881,-0.053734,1,0.562,0.562,0.5,0
-0.030997,-0.05471,1,0.563,0.563,0.5,0
-0.031113,-0.055685,1,0.564,0.564,0.5,0
-0.03123,-0.056661,1,0.565,0.565,0.5,0
-0.031347,-0.057638,1,0.566,0.566,0.5,0
-0.031463,-0.058615,1,0.567,0.567,0.5,0
-0.03158,-0.059592,1,0.568,0.568,0.5,0
-0.031698,-0.060569,1,0.569,0.569,0.5,0
-0.031815,-0.061546,1,0.57,0.57,0.5,0
-0.031933,-0.062523,1,0.571,0.571,0.5,0
-0.032052,-0.063501,1,0.572,0.572,0.5,0
-0.03217,-0.064479,1,0.573,0.573,0.5,0
-0.032288,-0.065458,1,0.574,0.574,0.5,0
-0.032407,-0.066436,1,0.575,0.575,0.5,0
-0.032526,-0.067415,1,0.576,0.576,0.5,0
-0.032646,-0.068393,1,0.577,0.577,0.5,0
-0.032765,-0.069373,1,0.578,0.578,0.5,0
-0.032885,-0.070353,1,0.579,0.579,0.5,0
-0.033005,-0.071333,1,0.58,0.58,0.5,0
-0.033126,-0.072313,1,0.581,0.581,0.5,0
-0.033246,-0.073293,1,0.582,0.582,0.5,0
-0.033367,-0.074273,1,0.583,0.583,0.5,0
-0.033488,-0.075254,1,0.584,0.584,0.5,0
-0.033609,-0.076235,1,0.585,0.585,0.5,0
-0.033731,-0.077216,1,0.586,0.586,0.5,0
-0.033852,-0.078197,1,0.587,0.587,0.5,0
-0.033974,-0.07918,1,0.588,0.588,0.5,0
-0.034096,-0.080162,1,0.589,0.589,0.5,0
-0.034218,-0.081144,1,0.59,0.59,0.5,0
-0.034341,-0.082127,1,0.591,0.591,0.5,0
-0.034464,-0.08311,1,0.592,0.592,0.5,0
-0.034587,-0.084093,1,0.593,0.593,0.5,0
-0.034711,-0.085077,1,0.594,0.594,0.5,0
-0.034834,-0.086061,1,0.595,0.595,0.5,0
-0.034958,-0.087045,1,0.596,0.596,0.5,0
-0.035082,-0.08803,1,0.597,0.597,0.5,0
-0.035206,-0.089015,1,0.598,0.598,0.5,0
-0.03533,-0.09,1,0.599,0.599,0.5,0
-0.035455,-0.090986,1,0.6,0.6,0.5,0
-0.03558,-0.091972,1,0.601,0.601,0.5,0
-0.035705,-0.092958,1,0.602,0.602,0.5,0
-0.03583,-0.093943,1,0.603,0.603,0.5,0
-0.035955,-0.09493,1,0.604,0.604,0.5,0
-0.036081,-0.095917,1,0.605,0.605,0.5,0
-0.036207,-0.096904,1,0.606,0.606,0.5,0
-0.036333,-0.097892,1,0.607,0.607,0.5,0
-0.03646,-0.098881,1,0.608,0.608,0.5,0
-0.036586,-0.099869,1,0.609,0.609,0.5,0
-0.036713,-0.10086,1,0.61,0.61,0.5,0
-0.03684,-0.10185,1,0.611,0.611,0.5,0
-0.036967,-0.10284,1,0.612,0.612,0.5,0
-0.037094,-0.10383,1,0.613,0.613,0.5,0
-0.037222,-0.10482,1,0.614,0.614,0.5,0
-0.037349,-0.10581,1,0.615,0.615,0.5,0
-0.037478,-0.1068,1,0.616,0.616,0.5,0
-0.037605,-0.10779,1,0.617,0.617,0.5,0
-0.037734,-0.10878,1,0.618,0.618,0.5,0
-0.037862,-0.10977,1,0.619,0.619,0.5,0
-0.037991,-0.11077,1,0.62,0.62,0.5,0
-0.03812,-0.11176,1,0.621,0.621,0.5,0
-0.038249,-0.11275,1,0.622,0.622,0.5,0
-0.038378,-0.11375,1,0.623,0.623,0.5,0
-0.038507,-0.11474,1,0.624,0.624,0.5,0
-0.038637,-0.11573,1,0.625,0.625,0.5,0
-0.038767,-0.11673,1,0.626,0.626,0.5,0
-0.038897,-0.11772,1,0.627,0.627,0.5,0
-0.039027,-0.11872,1,0.628,0.628,0.5,0
-0.039157,-0.11971,1,0.629,0.629,0.5,0
-0.039288,-0.12071,1,0.63,0.63,0.5,0
-0.039418,-0.12171,1,0.631,0.631,0.5,0
-0.039549,-0.12271,1,0.632,0.632,0.5,0
-0.03968,-0.1237,1,0.633,0.633,0.5,0
-0.039811,-0.1247,1,0.634,0.634,0.5,0
-0.039942,-0.1257,1,0.635,0.635,0.5,0
-0.040074,-0.1267,1,0.636,0.636,0.5,0
-0.040205,-0.1277,1,0.637,0.637,0.5,0
-0.040337,-0.1287,1,0.638,0.638,0.5,0
-0.040469,-0.1297,1,0.639,0.639,0.5,0
-0.040601,-0.1307,1,0.64,0.64,0.5,0
-0.040734,-0.1317,1,0.641,0.641,0.5,0
-0.040866,-0.1327,1,0.642,0.642,0.5,0
-0.040998,-0.1337,1,0.643,0.643,0.5,0
-0.04113,-0.1347,1,0.644,0.644,0.5,0
-0.041263,-0.13571,1,0.645,0.645,0.5,0
-0.041396,-0.13671,1,0.646,0.646,0.5,0
-0.041529,-0.13771,1,0.647,0.647,0.5,0
-0.041662,-0.13872,1,0.648,0.648,0.5,0
-0.041795,-0.13972,1,0.649,0.649,0.5,0
-0.041929,-0.14073,1,0.65,0.65,0.5,0
-0.042062,-0.14173,1,0.651,0.651,0.5,0
-0.042196,-0.14274,1,0.652,0.652,0.5,0
-0.04233,-0.14375,1,0.653,0.653,0.5,0
-0.042463,-0.14475,1,0.654,0.654,0.5,0
-0.042597,-0.14576,1,0.655,0.655,0.5,0
-0.042731,-0.14677,1,0.656,0.656,0.5,0
-0.042866,-0.14778,1,0.657,0.657,0.5,0
-0.043,-0.14879,1,0.658,0.658,0.5,0
-0.043134,-0.14979,1,0.659,0.659,0.5,0
-0.043268,-0.15081,1,0.66,0.66,0.5,0
-0.043403,-0.15182,1,0.661,0.661,0.5,0
-0.043538,-0.15283,1,0.662,0.662,0.5,0
-0.043672,-0.15384,1,0.663,0.663,0.5,0
-0.043807,-0.15485,1,0.664,0.664,0.5,0
-0.043942,-0.15586,1,0.665,0.665,0.5,0
-0.044077,-0.15687,1,0.666,0.666,0.5,0
-0.044212,-0.15789,1,0.667,0.667,0.5,0
-0.044347,-0.1589,1,0.668,0.668,0.5,0
-0.044482,-0.15992,1,0.669,0.669,0.5,0
-0.044618,-0.16093,1,0.67,0.67,0.5,0
-0.044753,-0.16195,1,0.671,0.671,0.5,0
-0.044888,-0.16296,1,0.672,0.672,0.5,0
-0.045023,-0.16398,1,0.673,0.673,0.5,0
-0.045159,-0.165,1,0.674,0.674,0.5,0
-0.045294,-0.16602,1,0.675,0.675,0.5,0
-0.04543,-0.16704,1,0.676,0.676,0.5,0
-0.045565,-0.16805,1,0.677,0.677,0.5,0
-0.045701,-0.16907,1,0.678,0.678,0.5,0
-0.045837,-0.17009,1,0.679,0.679,0.5,0
-0.045972,-0.17111,1,0.68,0.68,0.5,0
-0.046107,-0.17213,1,0.681,0.681,0.5,0
-0.046243,-0.17316,1,0.682,0.682,0.5,0
-0.046379,-0.17418,1,0.683,0.683,0.5,0
-0.046515,-0.1752,1,0.684,0.684,0.5,0
-0.046651,-0.17622,1,0.685,0.685,0.5,0
-0.046786,-0.17725,1,0.686,0.686,0.5,0
-0.046922,-0.17827,1,0.687,0.687,0.5,0
-0.047058,-0.1793,1,0.688,0.688,0.5,0
-0.047194,-0.18033,1,0.689,0.689,0.5,0
-0.04733,-0.18135,1,0.69,0.69,0.5,0
-0.047465,-0.18238,1,0.691,0.691,0.5,0
-0.047601,-0.18341,1,0.692,0.692,0.5,0
-0.047737,-0.18443,1,0.693,0.693,0.5,0
-0.047873,-0.18546,1,0.694,0.694,0.5,0
-0.048008,-0.18649,1,0.695,0.695,0.5,0
-0.048143,-0.18752,1,0.696,0.696,0.5,0
-0.048279,-0.18855,1,0.697,0.697,0.5,0
-0.048414,-0.18958,1,0.698,0.698,0.5,0
-0.04855,-0.19062,1,0.699,0.699,0.5,0
-0.048686,-0.19165,1,0.7,0.7,0.5,0
-0.048821,-0.19268,1,0.701,0.701,0.5,0
-0.048957,-0.19372,1,0.702,0.702,0.5,0
-0.049092,-0.19475,1,0.703,0.703,0.5,0
-0.049227,-0.19578,1,0.704,0.704,0.5,0
-0.049362,-0.19682,1,0.705,0.705,0.5,0
-0.049497,-0.19786,1,0.706,0.706,0.5,0
-0.049632,-0.19889,1,0.707,0.707,0.5,0
-0.049767,-0.19993,1,0.708,0.708,0.5,0
-0.049902,-0.20097,1,0.709,0.709,0.5,0
-0.050037,-0.20201,1,0.71,0.71,0.5,0
-0.050171,-0.20305,1,0.711,0.711,0.5,0
-0.050306,-0.20409,1,0.712,0.712,0.5,0
-0.05044,-0.20513,1,0.713,0.713,0.5,0
-0.050575,-0.20617,1,0.714,0.714,0.5,0
-0.050709,-0.20721,1,0.715,0.715,0.5,0
-0.050842,-0.20826,1,0.716,0.716,0.5,0
-0.050977,-0.2093,1,0.717,0.717,0.5,0
-0.051111,-0.21034,1,0.718,0.718,0.5,0
-0.051244,-0.21139,1,0.719,0.719,0.5,0
-0.051378,-0.21243,1,0.72,0.72,0.5,0
-0.051511,-0.21348,1,0.721,0.721,0.5,0
-0.051644,-0.21453,1,0.722,0.722,0.5,0
-0.051778,-0.21558,1,0.723,0.723,0.5,0
-0.051911,-0.21662,1,0.724,0.724,0.5,0
-0.052043,-0.21767,1,0.725,0.725,0.5,0
-0.052176,-0.21872,1,0.726,0.726,0.5,0
-0.052308,-0.21977,1,0.727,0.727,0.5,0
-0.052441,-0.22082,1,0.728,0.728,0.5,0
-0.052572,-0.22188,1,0.729,0.729,0.5,0
-0.052704,-0.22293,1,0.73,0.73,0.5,0
-0.052836,-0.22398,1,0.731,0.731,0.5,0
-0.052967,-0.22504,1,0.732,0.732,0.5,0
-0.053098,-0.22609,1,0.733,0.733,0.5,0
-0.05323,-0.22715,1,0.734,0.734,0.5,0
-0.053361,-0.2282,1,0.735,0.735,0.5,0
-0.053491,-0.22926,1,0.736,0.736,0.5,0
-0.053622,-0.23032,1,0.737,0.737,0.5,0
-0.053752,-0.23138,1,0.738,0.738,0.5,0
-0.053881,-0.23244,1,0.739,0.739,0.5,0
-0.054011,-0.2335,1,0.74,0.74,0.5,0
-0.05414,-0.23456,1,0.741,0.741,0.5,0
-0.054269,-0.23562,1,0.742,0.742,0.5,0
-0.054398,-0.23668,1,0.743,0.743,0.5,0
-0.054526,-0.23774,1,0.744,0.744,0.5,0
-0.054655,-0.23881,1,0.745,0.745,0.5,0
-0.054783,-0.23987,1,0.746,0.746,0.5,0
-0.054911,-0.24094,1,0.747,0.747,0.5,0
-0.055038,-0.242,1,0.748,0.748,0.5,0
-0.055164,-0.24307,1,0.749,0.749,0.5,0
-0.055291,-0.24414,1,0.75,0.75,0.5,0
-0.055418,-0.24521,1,0.751,0.751,0.5,0
-0.055544,-0.24628,1,0.752,0.752,0.5,0
-0.05567,-0.24735,1,0.753,0.753,0.5,0
-0.055795,-0.24842,1,0.754,0.754,0.5,0
-0.05592,-0.24949,1,0.755,0.755,0.5,0
-0.056045,-0.25056,1,0.756,0.756,0.5,0
-0.056169,-0.25163,1,0.757,0.757,0.5,0
-0.056293,-0.25271,1,0.758,0.758,0.5,0
-0.056417,-0.25378,1,0.759,0.759,0.5,0
-0.05654,-0.25486,1,0.76,0.76,0.5,0
-0.056663,-0.25593,1,0.761,0.761,0.5,0
-0.056785,-0.25701,1,0.762,0.762,0.5,0
-0.056907,-0.25809,1,0.763,0.763,0.5,0
-0.057029,-0.25917,1,0.764,0.764,0.5,0
-0.05715,-0.26025,1,0.765,0.765,0.5,0
-0.057271,-0.26133,1,0.766,0.766,0.5,0
-0.057392,-0.26241,1,0.767,0.767,0.5,0
-0.057512,-0.26349,1,0.768,0.768,0.5,0
-0.057631,-0.26457,1,0.769,0.769,0.5,0
-0.05775,-0.26566,1,0.77,0.77,0.5,0
-0.057869,-0.26674,1,0.771,0.771,0.5,0
-0.057987,-0.26783,1,0.772,0.772,0.5,0
-0.058105,-0.26891,1,0.773,0.773,0.5,0
-0.058222,-0.27,1,0.774,0.774,0.5,0
-0.058338,-0.27109,1,0.775,0.775,0.5,0
-0.058454,-0.27217,1,0.776,0.776,0.5,0
-0.05857,-0.27326,1,0.777,0.777,0.5,0
-0.058685,-0.27435,1,0.778,0.778,0.5,0
-0.0588,-0.27545,1,0.779,0.779,0.5,0
-0.058914,-0.27654,1,0.78,0.78,0.5,0
-0.059028,-0.27763,1,0.781,0.781,0.5,0
-0.059141,-0.27872,1,0.782,0.782,0.5,0
-0.059253,-0.27982,1,0.783,0.783,0.5,0
-0.059365,-0.28091,1,0.784,0.784,0.5,0
-0.059477,-0.28201,1,0.785,0.785,0.5,0
-0.059587,-0.28311,1,0.786,0.786,0.5,0
-0.059697,-0.28421,1,0.787,0.787,0.5,0
-0.059806,-0.2853,1,0.788,0.788,0.5,0
-0.059915,-0.2864,1,0.789,0.789,0.5,0
-0.060024,-0.2875,1,0.79,0.79,0.5,0
-0.060131,-0.2886,1,0.791,0.791,0.5,0
-0.060239,-0.28971,1,0.792,0.792,0.5,0
-0.060345,-0.29081,1,0.793,0.793,0.5,0
-0.06045,-0.29191,1,0.794,0.794,0.5,0
-0.060556,-0.29302,1,0.795,0.795,0.5,0
-0.06066,-0.29413,1,0.796,0.796,0.5,0
-0.060764,-0.29523,1,0.797,0.797,0.5,0
-0.060868,-0.29634,1,0.798,0.798,0.5,0
-0.06097,-0.29745,1,0.799,0.799,0.5,0
-0.061071,-0.29856,1,0.8,0.8,0.5,0
-0.061172,-0.29967,1,0.801,0.801,0.5,0
-0.061273,-0.30078,1,0.802,0.802,0.5,0
-0.061372,-0.30189,1,0.803,0.803,0.5,0
-0.06147,-0.303,1,0.804,0.804,0.5,0
-0.061568,-0.30412,1,0.805,0.805,0.5,0
-0.061666,-0.30523,1,0.806,0.806,0.5,0
-0.061763,-0.30635,1,0.807,0.807,0.5,0
-0.061858,-0.30746,1,0.808,0.808,0.5,0
-0.061953,-0.30858,1,0.809,0.809,0.5,0
-0.062048,-0.3097,1,0.81,0.81,0.5,0
-0.062141,-0.31082,1,0.811,0.811,0.5,0
-0.062233,-0.31194,1,0.812,0.812,0.5,0
-0.062324,-0.31306,1,0.813,0.813,0.5,0
-0.062415,-0.31418,1,0.814,0.814,0.5,0
-0.062506,-0.3153,1,0.815,0.815,0.5,0
-0.062594,-0.31643,1,0.816,0.816,0.5,0
-0.062682,-0.31755,1,0.817,0.817,0.5,0
-0.062769,-0.31868,1,0.818,0.818,0.5,0
-0.062856,-0.3198,1,0.819,0.819,0.5,0
-0.062941,-0.32093,1,0.82,0.82,0.5,0
-0.063026,-0.32206,1,0.821,0.821,0.5,0
-0.063109,-0.32319,1,0.822,0.822,0.5,0
-0.063192,-0.32432,1,0.823,0.823,0.5,0
-0.063274,-0.32545,1,0.824,0.824,0.5,0
-0.063354,-0.32658,1,0.825,0.825,0.5,0
-0.063434,-0.32771,1,0.826,0.826,0.5,0
-0.063513,-0.32885,1,0.827,0.827,0.5,0
-0.06359,-0.32998,1,0.828,0.828,0.5,0
-0.063667,-0.33112,1,0.829,0.829,0.5,0
-0.063743,-0.33226,1,0.83,0.83,0.5,0
-0.063818,-0.33339,1,0.831,0.831,0.5,0
-0.063892,-0.33453,1,0.832,0.832,0.5,0
-0.063964,-0.33567,1,0.833,0.833,0.5,0
-0.064035,-0.33681,1,0.834,0.834,0.5,0
-0.064105,-0.33795,1,0.835,0.835,0.5,0
-0.064174,-0.33909,1,0.836,0.836,0.5,0
-0.064243,-0.34024,1,0.837,0.837,0.5,0
-0.06431,-0.34138,1,0.838,0.838,0.5,0
-0.064376,-0.34253,1,0.839,0.839,0.5,0
-0.06444,-0.34367,1,0.84,0.84,0.5,0
-0.064504,-0.34482,1,0.841,0.841,0.5,0
-0.064566,-0.34597,1,0.842,0.842,0.5,0
-0.064627,-0.34711,1,0.843,0.843,0.5,0
-0.064687,-0.34826,1,0.844,0.844,0.5,0
-0.064746,-0.34941,1,0.845,0.845,0.5,0
-0.064803,-0.35057,1,0.846,0.846,0.5,0
-0.064859,-0.35172,1,0.847,0.847,0.5,0
-0.064914,-0.35287,1,0.848,0.848,0.5,0
-0.064968,-0.35403,1,0.849,0.849,0.5,0
-0.06502,-0.35518,1,0.85,0.85,0.5,0
-0.065072,-0.35634,1,0.851,0.851,0.5,0
-0.065121,-0.35749,1,0.852,0.852,0.5,0
-0.065169,-0.35865,1,0.853,0.853,0.5,0
-0.065216,-0.35981,1,0.854,0.854,0.5,0
-0.065262,-0.36097,1,0.855,0.855,0.5,0
-0.065306,-0.36213,1,0.856,0.856,0.5,0
-0.065348,-0.36329,1,0.857,0.857,0.5,0
-0.06539,-0.36446,1,0.858,0.858,0.5,0
-0.06543,-0.36562,1,0.859,0.859,0.5,0
-0.065469,-0.36678,1,0.86,0.86,0.5,0
-0.065506,-0.36795,1,0.861,0.861,0.5,0
-0.065542,-0.36911,1,0.862,0.862,0.5,0
-0.065576,-0.37028,1,0.863,0.863,0.5,0
-0.065608,-0.37145,1,0.864,0.864,0.5,0
-0.065639,-0.37262,1,0.865,0.865,0.5,0
-0.065668,-0.37379,1,0.866,0.866,0.5,0
-0.065697,-0.37496,1,0.867,0.867,0.5,0
-0.065723,-0.37613,1,0.868,0.868,0.5,0
-0.065747,-0.3773,1,0.869,0.869,0.5,0
-0.06577,-0.37848,1,0.87,0.87,0.5,0
-0.065792,-0.37965,1,0.871,0.871,0.5,0
-0.065811,-0.38083,1,0.872,0.872,0.5,0
-0.06583,-0.382,1,0.873,0.873,0.5,0
-0.065846,-0.38318,1,0.874,0.874,0.5,0
-0.065861,-0.38436,1,0.875,0.875,0.5,0
-0.065873,-0.38554,1,0.876,0.876,0.5,0
-0.065885,-0.38672,1,0.877,0.877,0.5,0
-0.065894,-0.3879,1,0.878,0.878,0.5,0
-0.065902,-0.38908,1,0.879,0.879,0.5,0
-0.065908,-0.39026,1,0.88,0.88,0.5,0
-0.065911,-0.39144,1,0.881,0.881,0.5,0
-0.065913,-0.39263,1,0.882,0.882,0.5,0
-0.065914,-0.39381,1,0.883,0.883,0.5,0
-0.065912,-0.395,1,0.884,0.884,0.5,0
-0.065909,-0.39618,1,0.885,0.885,0.5,0
-0.065903,-0.39737,1,0.886,0.886,0.5,0
-0.065895,-0.39856,1,0.887,0.887,0.5,0
-0.065886,-0.39975,1,0.888,0.888,0.5,0
-0.065875,-0.40094,1,0.889,0.889,0.5,0
-0.065861,-0.40213,1,0.89,0.89,0.5,0
-0.065846,-0.40332,1,0.891,0.891,0.5,0
-0.065829,-0.40451,1,0.892,0.892,0.5,0
-0.065809,-0.40571,1,0.893,0.893,0.5,0
-0.065787,-0.4069,1,0.894,0.894,0.5,0
-0.065763,-0.4081,1,0.895,0.895,0.5,0
-0.065737,-0.4093,1,0.896,0.896,0.5,0
-0.06571,-0.4105,1,0.897,0.897,0.5,0
-0.065679,-0.41169,1,0.898,0.898,0.5,0
-0.065647,-0.41289,1,0.899,0.899,0.5,0
-0.065613,-0.4141,1,0.9,0.9,0.5,0
-0.065577,-0.4153,1,0.901,0.901,0.5,0
-0.065537,-0.41651,1,0.902,0.902,0.5,0
-0.065496,-0.41771,1,0.903,0.903,0.5,0
-0.065453,-0.41892,1,0.904,0.904,0.5,0
-0.065407,-0.42013,1,0.905,0.905,0.5,0
-0.065359,-0.42134,1,0.906,0.906,0.5,0
-0.065309,-0.42255,1,0.907,0.907,0.5,0
-0.065257,-0.42377,1,0.908,0.908,0.5,0
-0.065203,-0.42499,1,0.909,0.909,0.5,0
-0.065145,-0.4262,1,0.91,0.91,0.5,0
-0.065085,-0.42742,1,0.911,0.911,0.5,0
-0.065023,-0.42865,1,0.912,0.912,0.5,0
-0.064959,-0.42987,1,0.913,0.913,0.5,0
-0.064892,-0.43109,1,0.914,0.914,0.5,0
-0.064822,-0.43232,1,0.915,0.915,0.5,0
-0.064749,-0.43355,1,0.916,0.916,0.5,0
-0.064674,-0.43478,1,0.917,0.917,0.5,0
-0.064596,-0.436,1,0.918,0.918,0.5,0
-0.064515,-0.43723,1,0.919,0.919,0.5,0
-0.064431,-0.43846,1,0.92,0.92,0.5,0
-0.064344,-0.43969,1,0.921,0.921,0.5,0
-0.064254,-0.44092,1,0.922,0.922,0.5,0
-0.06416,-0.44214,1,0.923,0.923,0.5,0
-0.064062,-0.44336,1,0.924,0.924,0.5,0
-0.063961,-0.44458,1,0.925,0.925,0.5,0
-0.063856,-0.44579,1,0.926,0.926,0.5,0
-0.063746,-0.447,1,0.927,0.927,0.5,0
-0.063632,-0.4482,1,0.928,0.928,0.5,0
-0.063513,-0.44938,1,0.929,0.929,0.5,0
-0.06339,-0.45056,1,0.93,0.93,0.5,0
-0.063262,-0.45173,1,0.931,0.931,0.5,0
-0.063126,-0.45288,1,0.932,0.932,0.5,0
-0.062986,-0.45402,1,0.933,0.933,0.5,0
-0.06284,-0.45514,1,0.934,0.934,0.5,0
-0.062688,-0.45624,1,0.935,0.935,0.5,0
-0.062529,-0.45731,1,0.936,0.936,0.5,0
-0.062361,-0.45836,1,0.937,0.937,0.5,0
-0.062188,-0.45939,1,0.938,0.938,0.5,0
-0.062008,-0.46039,1,0.939,0.939,0.5,0
-0.06182,-0.46137,1,0.94,0.94,0.5,0
-0.061623,-0.46231,1,0.941,0.941,0.5,0
-0.06142,-0.46322,1,0.942,0.942,0.5,0
-0.061211,-0.46411,1,0.943,0.943,0.5,0
-0.060994,-0.46497,1,0.944,0.944,0.5,0
-0.060771,-0.46581,1,0.945,0.945,0.5,0
-0.060542,-0.46663,1,0.946,0.946,0.5,0
-0.06031,-0.46744,1,0.947,0.947,0.5,0
-0.060075,-0.46826,1,0.948,0.948,0.5,0
-0.05984,-0.46908,1,0.949,0.949,0.5,0
-0.059606,-0.46995,1,0.95,0.95,0.5,0
-0.059378,-0.47086,1,0.951,0.951,0.5,0
-0.059156,-0.47183,1,0.952,0.952,0.5,0
-0.058946,-0.47291,1,0.953,0.953,0.5,0
-0.058756,-0.47414,1,0.954,0.954,0.5,0
-0.058586,-0.47555,1,0.955,0.955,0.5,0
-0.058441,-0.47715,1,0.956,0.956,0.5,0
-0.058325,-0.47898,1,0.957,0.957,0.5,0
-0.058258,-0.48122,1,0.958,0.958,0.5,0
-0.058233,-0.4838,1,0.959,0.959,0.5,0
-0.058255,-0.48676,1,0.96,0.96,0.5,0
-0.058326,-0.49014,1,0.961,0.961,0.5,0
-0.058471,-0.49415,1,0.962,0.962,0.5,0
-0.05868,-0.49873,1,0.963,0.963,0.5,0
-0.058946,-0.50384,1,0.964,0.964,0.5,0
-0.05927,-0.50948,1,0.965,0.965,0.5,0
-0.059658,-0.51577,1,0.966,0.966,0.5,0
-0.0601,-0.52266,1,0.967,0.967,0.5,0
-0.060572,-0.52995,1,0.968,0.968,0.5,0
-0.061062,-0.53756,1,0.969,0.969,0.5,0
-0.061555,-0.5454,1,0.97,0.97,0.5,0
-0.062008,-0.55322,1,0.971,0.971,0.5,0
-0.062393,-0.56072,1,0.972,0.972,0.5,0
-0.062686,-0.56769,1,0.973,0.973,0.5,0
-0.062859,-0.57391,1,0.974,0.974,0.5,0
-0.0628,-0.57852,1,0.975,0.975,0.5,0
-0.062507,-0.58135,1,0.976,0.976,0.5,0
-0.06196,-0.58219,1,0.977,0.977,0.5,0
-0.06113,-0.58075,1,0.978,0.978,0.5,0
-0.059905,-0.57599,1,0.979,0.979,0.5,0
-0.05826,-0.56751,1,0.98,0.98,0.5,0
-0.056247,-0.55568,1,0.981,0.981,0.5,0
-0.053865,-0.54034,1,0.982,0.982,0.5,0
-0.051074,-0.521,1,0.983,0.983,0.5,0
-0.047824,-0.49685,1,0.984,0.984,0.5,0
-0.044272,-0.46927,1,0.985,0.985,0.5,0
-0.040456,-0.43849,1,0.986,0.986,0.5,0
-0.036416,-0.40474,1,0.987,0.987,0.5,0
-0.032187,-0.36771,1,0.988,0.988,0.5,0
-0.027927,-0.32911,1,0.989,0.989,0.5,0
-0.023706,-0.28955,1,0.99,0.99,0.5,0
-0.019588,-0.24959,1,0.991,0.991,0.5,0
-0.015722,-0.2102,1,0.992,0.992,0.5,0
-0.012199,-0.17246,1,0.993,0.993,0.5,0
-0.0090303,-0.1368,1,0.994,0.994,0.5,0
-0.0062562,-0.10372,1,0.995,0.995,0.5,0
-0.0039736,-0.074168,1,0.996,0.996,0.5,0
-0.0022901,-0.049412,1,0.997,0.997,0.5,0
-0.0010713,-0.0287,1,0.998,0.998,0.5,0
-0.00031105,-0.012186,1,0.999,0.999,0.5,0
0,0,1,1,1,0.5,0


==> re5000-2d-p1-128-strong-bc-ux-vertical-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.000308,3.7e-05,1,0,0.5,0,0
-0.01469,0.00012046,1,0.001,0.5,0.001,0
-0.029072,0.00020392,1,0.002,0.5,0.002,0
-0.043455,0.00028738,1,0.003,0.5,0.003,0
-0.057688,0.00037823,1,0.004,0.5,0.004,0
-0.070485,0.00054029,1,0.005,0.5,0.005,0
-0.083282,0.00070235,1,0.006,0.5,0.006,0
-0.09608,0.00086441,1,0.007,0.5,0.007,0
-0.10855,0.00099164,1,0.008,0.5,0.008,0
-0.11957,0.0011493,1,0.009,0.5,0.009,0
-0.13058,0.001307,1,0.01,0.5,0.01,0
-0.1416,0.0014646,1,0.011,0.5,0.011,0
-0.15219,0.0015959,1,0.012,0.5,0.012,0
-0.1617,0.0016597,1,0.013,0.5,0.013,0
-0.17121,0.0017234,1,0.014,0.5,0.014,0
-0.18072,0.0017872,1,0.015,0.5,0.015,0
-0.18955,0.0017537,1,0.016,0.5,0.016,0
-0.19777,0.0017263,1,0.017,0.5,0.017,0
-0.206,0.0016989,1,0.018,0.5,0.018,0
-0.21422,0.0016715,1,0.019,0.5,0.019,0
-0.22199,0.0016054,1,0.02,0.5,0.02,0
-0.22925,0.0014953,1,0.021,0.5,0.021,0
-0.2365,0.0013853,1,0.022,0.5,0.022,0
-0.24375,0.0012752,1,0.023,0.5,0.023,0
-0.25059,0.0010795,1,0.024,0.5,0.024,0
-0.25724,0.00090947,1,0.025,0.5,0.025,0
-0.26389,0.00073947,1,0.026,0.5,0.026,0
-0.27054,0.00056948,1,0.027,0.5,0.027,0
-0.27688,0.00038655,1,0.028,0.5,0.028,0
-0.28307,0.00019684,1,0.029,0.5,0.029,0
-0.28926,7.1353e-06,1,0.03,0.5,0.03,0
-0.29545,-0.00018257,1,0.031,0.5,0.031,0
-0.30142,-0.00042985,1,0.032,0.5,0.032,0
-0.30729,-0.00062698,1,0.033,0.5,0.033,0
-0.31316,-0.00082412,1,0.034,0.5,0.034,0
-0.31903,-0.0010212,1,0.035,0.5,0.035,0
-0.32461,-0.0012071,1,0.036,0.5,0.036,0
-0.33014,-0.001391,1,0.037,0.5,0.037,0
-0.33567,-0.0015748,1,0.038,0.5,0.038,0
-0.3412,-0.0017586,1,0.039,0.5,0.039,0
-0.3464,-0.0019882,1,0.04,0.5,0.04,0
-0.35155,-0.0021569,1,0.041,0.5,0.041,0
-0.35671,-0.0023256,1,0.042,0.5,0.042,0
-0.36185,-0.0024935,1,0.043,0.5,0.043,0
-0.36655,-0.0026402,1,0.044,0.5,0.044,0
-0.37126,-0.0027869,1,0.045,0.5,0.045,0
-0.37596,-0.0029336,1,0.046,0.5,0.046,0
-0.38059,-0.0031394,1,0.047,0.5,0.047,0
-0.38477,-0.003271,1,0.048,0.5,0.048,0
-0.38896,-0.0034026,1,0.049,0.5,0.049,0
-0.39314,-0.0035342,1,0.05,0.5,0.05,0
-0.39719,-0.0036609,1,0.051,0.5,0.051,0
-0.40079,-0.0037699,1,0.052,0.5,0.052,0
-0.40439,-0.0038789,1,0.053,0.5,0.053,0
-0.40799,-0.003988,1,0.054,0.5,0.054,0
-0.41136,-0.0041432,1,0.055,0.5,0.055,0
-0.41433,-0.004243,1,0.056,0.5,0.056,0
-0.4173,-0.0043428,1,0.057,0.5,0.057,0
-0.42027,-0.0044427,1,0.058,0.5,0.058,0
-0.42298,-0.0045341,1,0.059,0.5,0.059,0
-0.42531,-0.0046132,1,0.06,0.5,0.06,0
-0.42763,-0.0046923,1,0.061,0.5,0.061,0
-0.42996,-0.0047714,1,0.062,0.5,0.062,0
-0.43193,-0.0048781,1,0.063,0.5,0.063,0
-0.4336,-0.0049544,1,0.064,0.5,0.064,0
-0.43528,-0.0050307,1,0.065,0.5,0.065,0
-0.43696,-0.005107,1,0.066,0.5,0.066,0
-0.43827,-0.005173,1,0.067,0.5,0.067,0
-0.43933,-0.0052319,1,0.068,0.5,0.068,0
-0.44039,-0.0052907,1,0.069,0.5,0.069,0
-0.44145,-0.0053496,1,0.07,0.5,0.07,0
-0.44207,-0.0054169,1,0.071,0.5,0.071,0
-0.44255,-0.0054778,1,0.072,0.5,0.072,0
-0.44303,-0.0055387,1,0.073,0.5,0.073,0
-0.4435,-0.0055997,1,0.074,0.5,0.074,0
-0.44358,-0.005651,1,0.075,0.5,0.075,0
-0.44354,-0.0056996,1,0.076,0.5,0.076,0
-0.44351,-0.0057483,1,0.077,0.5,0.077,0
-0.44347,-0.0057969,1,0.078,0.5,0.078,0
-0.44301,-0.0058366,1,0.079,0.5,0.079,0
-0.44252,-0.0058898,1,0.08,0.5,0.08,0
-0.44203,-0.0059431,1,0.081,0.5,0.081,0
-0.44154,-0.0059963,1,0.082,0.5,0.082,0
-0.44071,-0.0060421,1,0.083,0.5,0.083,0
-0.43986,-0.0060877,1,0.084,0.5,0.084,0
-0.43901,-0.0061333,1,0.085,0.5,0.085,0
-0.43812,-0.0061541,1,0.086,0.5,0.086,0
-0.43698,-0.0062046,1,0.087,0.5,0.087,0
-0.43584,-0.006255,1,0.088,0.5,0.088,0
-0.4347,-0.0063054,1,0.089,0.5,0.089,0
-0.43352,-0.0063553,1,0.09,0.5,0.09,0
-0.43218,-0.0064019,1,0.091,0.5,0.091,0
-0.43084,-0.0064485,1,0.092,0.5,0.092,0
-0.4295,-0.0064951,1,0.093,0.5,0.093,0
-0.42811,-0.0065114,1,0.094,0.5,0.094,0
-0.42663,-0.0065608,1,0.095,0.5,0.095,0
-0.42515,-0.0066102,1,0.096,0.5,0.096,0
-0.42367,-0.0066596,1,0.097,0.5,0.097,0
-0.42216,-0.0067086,1,0.098,0.5,0.098,0
-0.42061,-0.006757,1,0.099,0.5,0.099,0
-0.41906,-0.0068054,1,0.1,0.5,0.1,0
-0.41752,-0.0068538,1,0.101,0.5,0.101,0
-0.41596,-0.0068712,1,0.102,0.5,0.102,0
-0.41439,-0.0069196,1,0.103,0.5,0.103,0
-0.41282,-0.0069679,1,0.104,0.5,0.104,0
-0.41125,-0.0070163,1,0.105,0.5,0.105,0
-0.4097,-0.0070646,1,0.106,0.5,0.106,0
-0.40815,-0.0071127,1,0.107,0.5,0.107,0
-0.40661,-0.0071608,1,0.108,0.5,0.108,0
-0.40506,-0.007209,1,0.109,0.5,0.109,0
-0.40356,-0.0072293,1,0.11,0.5,0.11,0
-0.40206,-0.0072746,1,0.111,0.5,0.111,0
-0.40057,-0.00732,1,0.112,0.5,0.112,0
-0.39908,-0.0073653,1,0.113,0.5,0.113,0
-0.39763,-0.0074104,1,0.114,0.5,0.114,0
-0.39621,-0.0074554,1,0.115,0.5,0.115,0
-0.39479,-0.0075005,1,0.116,0.5,0.116,0
-0.39337,-0.0075455,1,0.117,0.5,0.117,0
-0.39202,-0.0075658,1,0.118,0.5,0.118,0
-0.39067,-0.0076063,1,0.119,0.5,0.119,0
-0.38933,-0.0076467,1,0.12,0.5,0.12,0
-0.38799,-0.0076872,1,0.121,0.5,0.121,0
-0.38672,-0.0077265,1,0.122,0.5,0.122,0
-0.38545,-0.0077657,1,0.123,0.5,0.123,0
-0.38419,-0.0078048,1,0.124,0.5,0.124,0
-0.38293,-0.007844,1,0.125,0.5,0.125,0
-0.38175,-0.0078605,1,0.126,0.5,0.126,0
-0.38057,-0.0078941,1,0.127,0.5,0.127,0
-0.37938,-0.0079276,1,0.128,0.5,0.128,0
-0.3782,-0.007961,1,0.129,0.5,0.129,0
-0.37709,-0.0079927,1,0.13,0.5,0.13,0
-0.37597,-0.0080245,1,0.131,0.5,0.131,0
-0.37485,-0.0080562,1,0.132,0.5,0.132,0
-0.37376,-0.0080728,1,0.133,0.5,0.133,0
-0.3727,-0.0080984,1,0.134,0.5,0.134,0
-0.37165,-0.008124,1,0.135,0.5,0.135,0
-0.37059,-0.0081496,1,0.136,0.5,0.136,0
-0.36955,-0.0081745,1,0.137,0.5,0.137,0
-0.36854,-0.0081975,1,0.138,0.5,0.138,0
-0.36753,-0.0082206,1,0.139,0.5,0.139,0
-0.36652,-0.0082436,1,0.14,0.5,0.14,0
-0.36554,-0.0082526,1,0.141,0.5,0.141,0
-0.36457,-0.0082703,1,0.142,0.5,0.142,0
-0.3636,-0.008288,1,0.143,0.5,0.143,0
-0.36263,-0.0083056,1,0.144,0.5,0.144,0
-0.36167,-0.0083218,1,0.145,0.5,0.145,0
-0.36073,-0.0083364,1,0.146,0.5,0.146,0
-0.35979,-0.008351,1,0.147,0.5,0.147,0
-0.35885,-0.0083656,1,0.148,0.5,0.148,0
-0.35792,-0.0083665,1,0.149,0.5,0.149,0
-0.357,-0.0083762,1,0.15,0.5,0.15,0
-0.35608,-0.0083859,1,0.151,0.5,0.151,0
-0.35516,-0.0083957,1,0.152,0.5,0.152,0
-0.35424,-0.0084034,1,0.153,0.5,0.153,0
-0.35333,-0.00841,1,0.154,0.5,0.154,0
-0.35242,-0.0084167,1,0.155,0.5,0.155,0
-0.35151,-0.0084233,1,0.156,0.5,0.156,0
-0.35061,-0.0084169,1,0.157,0.5,0.157,0
-0.34971,-0.0084195,1,0.158,0.5,0.158,0
-0.3488,-0.008422,1,0.159,0.5,0.159,0
-0.3479,-0.0084246,1,0.16,0.5,0.16,0
-0.347,-0.0084246,1,0.161,0.5,0.161,0
-0.3461,-0.0084241,1,0.162,0.5,0.162,0
-0.34519,-0.0084235,1,0.163,0.5,0.163,0
-0.34429,-0.008423,1,0.164,0.5,0.164,0
-0.34339,-0.0084094,1,0.165,0.5,0.165,0
-0.34249,-0.0084056,1,0.166,0.5,0.166,0
-0.34159,-0.0084017,1,0.167,0.5,0.167,0
-0.34068,-0.0083978,1,0.168,0.5,0.168,0
-0.33978,-0.0083914,1,0.169,0.5,0.169,0
-0.33887,-0.008385,1,0.17,0.5,0.17,0
-0.33797,-0.0083786,1,0.171,0.5,0.171,0
-0.33706,-0.0083608,1,0.172,0.5,0.172,0
-0.33615,-0.0083513,1,0.173,0.5,0.173,0
-0.33524,-0.0083419,1,0.174,0.5,0.174,0
-0.33433,-0.0083324,1,0.175,0.5,0.175,0
-0.33342,-0.0083224,1,0.176,0.5,0.176,0
-0.33251,-0.0083106,1,0.177,0.5,0.177,0
-0.33159,-0.0082989,1,0.178,0.5,0.178,0
-0.33068,-0.0082871,1,0.179,0.5,0.179,0
-0.32976,-0.0082634,1,0.18,0.5,0.18,0
-0.32884,-0.0082489,1,0.181,0.5,0.181,0
-0.32793,-0.0082343,1,0.182,0.5,0.182,0
-0.32701,-0.0082197,1,0.183,0.5,0.183,0
-0.32609,-0.0082042,1,0.184,0.5,0.184,0
-0.32516,-0.0081876,1,0.185,0.5,0.185,0
-0.32424,-0.008171,1,0.186,0.5,0.186,0
-0.32332,-0.0081543,1,0.187,0.5,0.187,0
-0.32239,-0.0081265,1,0.188,0.5,0.188,0
-0.32147,-0.0081076,1,0.189,0.5,0.189,0
-0.32054,-0.0080886,1,0.19,0.5,0.19,0
-0.31961,-0.0080697,1,0.191,0.5,0.191,0
-0.31868,-0.0080495,1,0.192,0.5,0.192,0
-0.31776,-0.0080285,1,0.193,0.5,0.193,0
-0.31683,-0.0080075,1,0.194,0.5,0.194,0
-0.3159,-0.0079866,1,0.195,0.5,0.195,0
-0.31497,-0.0079532,1,0.196,0.5,0.196,0
-0.31403,-0.0079301,1,0.197,0.5,0.197,0
-0.3131,-0.0079071,1,0.198,0.5,0.198,0
-0.31217,-0.007884,1,0.199,0.5,0.199,0
-0.31124,-0.0078594,1,0.2,0.5,0.2,0
-0.3103,-0.0078343,1,0.201,0.5,0.201,0
-0.30937,-0.0078092,1,0.202,0.5,0.202,0
-0.30844,-0.0077841,1,0.203,0.5,0.203,0
-0.3075,-0.0077483,1,0.204,0.5,0.204,0
-0.30657,-0.0077211,1,0.205,0.5,0.205,0
-0.30563,-0.007694,1,0.206,0.5,0.206,0
-0.3047,-0.0076668,1,0.207,0.5,0.207,0
-0.30376,-0.0076385,1,0.208,0.5,0.208,0
-0.30283,-0.0076101,1,0.209,0.5,0.209,0
-0.30189,-0.0075816,1,0.21,0.5,0.21,0
-0.30096,-0.0075431,1,0.211,0.5,0.211,0
-0.30002,-0.0075126,1,0.212,0.5,0.212,0
-0.29909,-0.0074822,1,0.213,0.5,0.213,0
-0.29815,-0.0074517,1,0.214,0.5,0.214,0
-0.29722,-0.007421,1,0.215,0.5,0.215,0
-0.29628,-0.007389,1,0.216,0.5,0.216,0
-0.29534,-0.007357,1,0.217,0.5,0.217,0
-0.29441,-0.007325,1,0.218,0.5,0.218,0
-0.29347,-0.0072826,1,0.219,0.5,0.219,0
-0.29254,-0.0072488,1,0.22,0.5,0.22,0
-0.2916,-0.007215,1,0.221,0.5,0.221,0
-0.29067,-0.0071812,1,0.222,0.5,0.222,0
-0.28973,-0.0071469,1,0.223,0.5,0.223,0
-0.2888,-0.0071119,1,0.224,0.5,0.224,0
-0.28786,-0.0070768,1,0.225,0.5,0.225,0
-0.28692,-0.0070417,1,0.226,0.5,0.226,0
-0.28599,-0.0069969,1,0.227,0.5,0.227,0
-0.28506,-0.00696,1,0.228,0.5,0.228,0
-0.28412,-0.0069231,1,0.229,0.5,0.229,0
-0.28319,-0.0068863,1,0.23,0.5,0.23,0
-0.28225,-0.0068487,1,0.231,0.5,0.231,0
-0.28132,-0.0068106,1,0.232,0.5,0.232,0
-0.28039,-0.0067725,1,0.233,0.5,0.233,0
-0.27945,-0.0067343,1,0.234,0.5,0.234,0
-0.27852,-0.006686,1,0.235,0.5,0.235,0
-0.27758,-0.0066461,1,0.236,0.5,0.236,0
-0.27665,-0.0066062,1,0.237,0.5,0.237,0
-0.27572,-0.0065662,1,0.238,0.5,0.238,0
-0.27478,-0.0065256,1,0.239,0.5,0.239,0
-0.27385,-0.0064846,1,0.24,0.5,0.24,0
-0.27292,-0.0064437,1,0.241,0.5,0.241,0
-0.27199,-0.0064027,1,0.242,0.5,0.242,0
-0.27106,-0.0063515,1,0.243,0.5,0.243,0
-0.27012,-0.006309,1,0.244,0.5,0.244,0
-0.26919,-0.0062665,1,0.245,0.5,0.245,0
-0.26826,-0.006224,1,0.246,0.5,0.246,0
-0.26733,-0.0061806,1,0.247,0.5,0.247,0
-0.2664,-0.006137,1,0.248,0.5,0.248,0
-0.26546,-0.0060935,1,0.249,0.5,0.249,0
-0.26453,-0.00605,1,0.25,0.5,0.25,0
-0.2636,-0.0059959,1,0.251,0.5,0.251,0
-0.26267,-0.0059509,1,0.252,0.5,0.252,0
-0.26174,-0.0059058,1,0.253,0.5,0.253,0
-0.26081,-0.0058606,1,0.254,0.5,0.254,0
-0.25988,-0.0058143,1,0.255,0.5,0.255,0
-0.25895,-0.005768,1,0.256,0.5,0.256,0
-0.25802,-0.0057216,1,0.257,0.5,0.257,0
-0.25709,-0.0056671,1,0.258,0.5,0.258,0
-0.25616,-0.0056194,1,0.259,0.5,0.259,0
-0.25523,-0.0055718,1,0.26,0.5,0.26,0
-0.2543,-0.0055242,1,0.261,0.5,0.261,0
-0.25337,-0.0054764,1,0.262,0.5,0.262,0
-0.25244,-0.005428,1,0.263,0.5,0.263,0
-0.25151,-0.0053796,1,0.264,0.5,0.264,0
-0.25058,-0.0053312,1,0.265,0.5,0.265,0
-0.24965,-0.0052734,1,0.266,0.5,0.266,0
-0.24872,-0.0052237,1,0.267,0.5,0.267,0
-0.24779,-0.005174,1,0.268,0.5,0.268,0
-0.24686,-0.0051244,1,0.269,0.5,0.269,0
-0.24593,-0.0050741,1,0.27,0.5,0.27,0
-0.245,-0.0050232,1,0.271,0.5,0.271,0
-0.24407,-0.0049722,1,0.272,0.5,0.272,0
-0.24314,-0.0049213,1,0.273,0.5,0.273,0
-0.24222,-0.0048618,1,0.274,0.5,0.274,0
-0.24129,-0.0048098,1,0.275,0.5,0.275,0
-0.24036,-0.0047578,1,0.276,0.5,0.276,0
-0.23943,-0.0047059,1,0.277,0.5,0.277,0
-0.2385,-0.0046532,1,0.278,0.5,0.278,0
-0.23757,-0.0046002,1,0.279,0.5,0.279,0
-0.23664,-0.0045472,1,0.28,0.5,0.28,0
-0.23572,-0.0044942,1,0.281,0.5,0.281,0
-0.23479,-0.0044325,1,0.282,0.5,0.282,0
-0.23386,-0.0043785,1,0.283,0.5,0.283,0
-0.23293,-0.0043244,1,0.284,0.5,0.284,0
-0.232,-0.0042704,1,0.285,0.5,0.285,0
-0.23108,-0.0042155,1,0.286,0.5,0.286,0
-0.23015,-0.0041605,1,0.287,0.5,0.287,0
-0.22922,-0.0041055,1,0.288,0.5,0.288,0
-0.22829,-0.0040504,1,0.289,0.5,0.289,0
-0.22736,-0.0039867,1,0.29,0.5,0.29,0
-0.22644,-0.0039309,1,0.291,0.5,0.291,0
-0.22551,-0.0038751,1,0.292,0.5,0.292,0
-0.22458,-0.0038192,1,0.293,0.5,0.293,0
-0.22365,-0.0037621,1,0.294,0.5,0.294,0
-0.22273,-0.003705,1,0.295,0.5,0.295,0
-0.2218,-0.003648,1,0.296,0.5,0.296,0
-0.22087,-0.0035838,1,0.297,0.5,0.297,0
-0.21994,-0.0035259,1,0.298,0.5,0.298,0
-0.21902,-0.003468,1,0.299,0.5,0.299,0
-0.21809,-0.0034102,1,0.3,0.5,0.3,0
-0.21716,-0.0033521,1,0.301,0.5,0.301,0
-0.21623,-0.0032932,1,0.302,0.5,0.302,0
-0.21531,-0.0032344,1,0.303,0.5,0.303,0
-0.21438,-0.0031755,1,0.304,0.5,0.304,0
-0.21345,-0.0031094,1,0.305,0.5,0.305,0
-0.21253,-0.0030497,1,0.306,0.5,0.306,0
-0.2116,-0.0029901,1,0.307,0.5,0.307,0
-0.21067,-0.0029304,1,0.308,0.5,0.308,0
-0.20974,-0.0028704,1,0.309,0.5,0.309,0
-0.20882,-0.0028097,1,0.31,0.5,0.31,0
-0.20789,-0.002749,1,0.311,0.5,0.311,0
-0.20696,-0.0026883,1,0.312,0.5,0.312,0
-0.20604,-0.0026213,1,0.313,0.5,0.313,0
-0.20511,-0.0025598,1,0.314,0.5,0.314,0
-0.20418,-0.0024984,1,0.315,0.5,0.315,0
-0.20325,-0.0024369,1,0.316,0.5,0.316,0
-0.20233,-0.002375,1,0.317,0.5,0.317,0
-0.2014,-0.0023128,1,0.318,0.5,0.318,0
-0.20047,-0.0022506,1,0.319,0.5,0.319,0
-0.19955,-0.0021884,1,0.32,0.5,0.32,0
-0.19862,-0.0021187,1,0.321,0.5,0.321,0
-0.19769,-0.0020557,1,0.322,0.5,0.322,0
-0.19677,-0.0019928,1,0.323,0.5,0.323,0
-0.19584,-0.0019298,1,0.324,0.5,0.324,0
-0.19491,-0.001866,1,0.325,0.5,0.325,0
-0.19399,-0.001802,1,0.326,0.5,0.326,0
-0.19306,-0.001738,1,0.327,0.5,0.327,0
-0.19213,-0.001674,1,0.328,0.5,0.328,0
-0.19121,-0.0016043,1,0.329,0.5,0.329,0
-0.19028,-0.0015396,1,0.33,0.5,0.33,0
-0.18935,-0.0014748,1,0.331,0.5,0.331,0
-0.18843,-0.00141,1,0.332,0.5,0.332,0
-0.1875,-0.0013445,1,0.333,0.5,0.333,0
-0.18658,-0.001279,1,0.334,0.5,0.334,0
-0.18565,-0.0012135,1,0.335,0.5,0.335,0
-0.18472,-0.0011429,1,0.336,0.5,0.336,0
-0.1838,-0.0010766,1,0.337,0.5,0.337,0
-0.18287,-0.0010103,1,0.338,0.5,0.338,0
-0.18194,-0.00094396,1,0.339,0.5,0.339,0
-0.18102,-0.00087754,1,0.34,0.5,0.34,0
-0.18009,-0.00081046,1,0.341,0.5,0.341,0
-0.17916,-0.00074338,1,0.342,0.5,0.342,0
-0.17824,-0.00067631,1,0.343,0.5,0.343,0
-0.17731,-0.00060504,1,0.344,0.5,0.344,0
-0.17639,-0.00053719,1,0.345,0.5,0.345,0
-0.17546,-0.00046935,1,0.346,0.5,0.346,0
-0.17453,-0.00040151,1,0.347,0.5,0.347,0
-0.17361,-0.00033349,1,0.348,0.5,0.348,0
-0.17268,-0.00026513,1,0.349,0.5,0.349,0
-0.17175,-0.00019677,1,0.35,0.5,0.35,0
-0.17083,-0.00012842,1,0.351,0.5,0.351,0
-0.1699,-5.5619e-05,1,0.352,0.5,0.352,0
-0.16898,1.3743e-05,1,0.353,0.5,0.353,0
-0.16805,8.3107e-05,1,0.354,0.5,0.354,0
-0.16712,0.00015247,1,0.355,0.5,0.355,0
-0.1662,0.00022211,1,0.356,0.5,0.356,0
-0.16527,0.00029201,1,0.357,0.5,0.357,0
-0.16434,0.0003619,1,0.358,0.5,0.358,0
-0.16342,0.00043179,1,0.359,0.5,0.359,0
-0.16249,0.00050516,1,0.36,0.5,0.36,0
-0.16157,0.00057582,1,0.361,0.5,0.361,0
-0.16064,0.00064648,1,0.362,0.5,0.362,0
-0.15971,0.00071714,1,0.363,0.5,0.363,0
-0.15879,0.00078834,1,0.364,0.5,0.364,0
-0.15786,0.00085975,1,0.365,0.5,0.365,0
-0.15694,0.00093116,1,0.366,0.5,0.366,0
-0.15601,0.0010026,1,0.367,0.5,0.367,0
-0.15508,0.0010764,1,0.368,0.5,0.368,0
-0.15416,0.0011484,1,0.369,0.5,0.369,0
-0.15323,0.0012203,1,0.37,0.5,0.37,0
-0.1523,0.0012922,1,0.371,0.5,0.371,0
-0.15138,0.0013649,1,0.372,0.5,0.372,0
-0.15045,0.0014376,1,0.373,0.5,0.373,0
-0.14952,0.0015103,1,0.374,0.5,0.374,0
-0.1486,0.001583,1,0.375,0.5,0.375,0
-0.14767,0.0016582,1,0.376,0.5,0.376,0
-0.14675,0.0017314,1,0.377,0.5,0.377,0
-0.14582,0.0018047,1,0.378,0.5,0.378,0
-0.14489,0.001878,1,0.379,0.5,0.379,0
-0.14397,0.0019519,1,0.38,0.5,0.38,0
-0.14304,0.0020259,1,0.381,0.5,0.381,0
-0.14211,0.0020999,1,0.382,0.5,0.382,0
-0.14119,0.0021751,1,0.383,0.5,0.383,0
-0.14026,0.0022498,1,0.384,0.5,0.384,0
-0.13933,0.0023245,1,0.385,0.5,0.385,0
-0.13841,0.0023993,1,0.386,0.5,0.386,0
-0.13748,0.0024742,1,0.387,0.5,0.387,0
-0.13655,0.0025494,1,0.388,0.5,0.388,0
-0.13563,0.0026247,1,0.389,0.5,0.389,0
-0.1347,0.0027,1,0.39,0.5,0.39,0
-0.13377,0.0027754,1,0.391,0.5,0.391,0
-0.13285,0.0028512,1,0.392,0.5,0.392,0
-0.13192,0.002927,1,0.393,0.5,0.393,0
-0.13099,0.0030028,1,0.394,0.5,0.394,0
-0.13007,0.0030789,1,0.395,0.5,0.395,0
-0.12914,0.0031554,1,0.396,0.5,0.396,0
-0.12821,0.003232,1,0.397,0.5,0.397,0
-0.12729,0.0033085,1,0.398,0.5,0.398,0
-0.12636,0.0033845,1,0.399,0.5,0.399,0
-0.12543,0.0034618,1,0.4,0.5,0.4,0
-0.1245,0.0035391,1,0.401,0.5,0.401,0
-0.12358,0.0036164,1,0.402,0.5,0.402,0
-0.12265,0.0036941,1,0.403,0.5,0.403,0
-0.12172,0.0037719,1,0.404,0.5,0.404,0
-0.1208,0.0038497,1,0.405,0.5,0.405,0
-0.11987,0.0039275,1,0.406,0.5,0.406,0
-0.11894,0.0040029,1,0.407,0.5,0.407,0
-0.11801,0.0040815,1,0.408,0.5,0.408,0
-0.11709,0.0041601,1,0.409,0.5,0.409,0
-0.11616,0.0042387,1,0.41,0.5,0.41,0
-0.11523,0.0043176,1,0.411,0.5,0.411,0
-0.1143,0.0043964,1,0.412,0.5,0.412,0
-0.11337,0.0044753,1,0.413,0.5,0.413,0
-0.11245,0.0045541,1,0.414,0.5,0.414,0
-0.11152,0.0046307,1,0.415,0.5,0.415,0
-0.11059,0.0047103,1,0.416,0.5,0.416,0
-0.10966,0.0047899,1,0.417,0.5,0.417,0
-0.10873,0.0048695,1,0.418,0.5,0.418,0
-0.10781,0.0049494,1,0.419,0.5,0.419,0
-0.10688,0.0050292,1,0.42,0.5,0.42,0
-0.10595,0.0051091,1,0.421,0.5,0.421,0
-0.10502,0.0051861,1,0.422,0.5,0.422,0
-0.10409,0.0052667,1,0.423,0.5,0.423,0
-0.10316,0.0053474,1,0.424,0.5,0.424,0
-0.10223,0.005428,1,0.425,0.5,0.425,0
-0.10131,0.0055088,1,0.426,0.5,0.426,0
-0.10038,0.0055899,1,0.427,0.5,0.427,0
-0.099448,0.005671,1,0.428,0.5,0.428,0
-0.098519,0.0057522,1,0.429,0.5,0.429,0
-0.097591,0.0058285,1,0.43,0.5,0.43,0
-0.096661,0.0059101,1,0.431,0.5,0.431,0
-0.095732,0.0059918,1,0.432,0.5,0.432,0
-0.094802,0.0060735,1,0.433,0.5,0.433,0
-0.093872,0.0061554,1,0.434,0.5,0.434,0
-0.092942,0.0062375,1,0.435,0.5,0.435,0
-0.092012,0.0063197,1,0.436,0.5,0.436,0
-0.091082,0.0064019,1,0.437,0.5,0.437,0
-0.090154,0.0064793,1,0.438,0.5,0.438,0
-0.089223,0.006562,1,0.439,0.5,0.439,0
-0.088292,0.0066447,1,0.44,0.5,0.44,0
-0.087362,0.0067274,1,0.441,0.5,0.441,0
-0.086431,0.0068104,1,0.442,0.5,0.442,0
-0.0855,0.0068936,1,0.443,0.5,0.443,0
-0.084569,0.0069768,1,0.444,0.5,0.444,0
-0.083638,0.00706,1,0.445,0.5,0.445,0
-0.082709,0.0071376,1,0.446,0.5,0.446,0
-0.081778,0.0072213,1,0.447,0.5,0.447,0
-0.080847,0.007305,1,0.448,0.5,0.448,0
-0.079916,0.0073887,1,0.449,0.5,0.449,0
-0.078984,0.0074728,1,0.45,0.5,0.45,0
-0.078052,0.007557,1,0.451,0.5,0.451,0
-0.07712,0.0076412,1,0.452,0.5,0.452,0
-0.076188,0.0077255,1,0.453,0.5,0.453,0
-0.075257,0.0078029,1,0.454,0.5,0.454,0
-0.074325,0.0078874,1,0.455,0.5,0.455,0
-0.073392,0.0079719,1,0.456,0.5,0.456,0
-0.07246,0.0080564,1,0.457,0.5,0.457,0
-0.071527,0.0081416,1,0.458,0.5,0.458,0
-0.070595,0.0082268,1,0.459,0.5,0.459,0
-0.069662,0.0083121,1,0.46,0.5,0.46,0
-0.068731,0.0083903,1,0.461,0.5,0.461,0
-0.067797,0.0084755,1,0.462,0.5,0.462,0
-0.066864,0.0085608,1,0.463,0.5,0.463,0
-0.06593,0.008646,1,0.464,0.5,0.464,0
-0.064996,0.0087314,1,0.465,0.5,0.465,0
-0.064062,0.0088174,1,0.466,0.5,0.466,0
-0.063128,0.0089035,1,0.467,0.5,0.467,0
-0.062194,0.0089895,1,0.468,0.5,0.468,0
-0.061261,0.0090685,1,0.469,0.5,0.469,0
-0.060326,0.0091545,1,0.47,0.5,0.47,0
-0.059391,0.0092405,1,0.471,0.5,0.471,0
-0.058456,0.0093266,1,0.472,0.5,0.472,0
-0.05752,0.0094129,1,0.473,0.5,0.473,0
-0.056585,0.0094996,1,0.474,0.5,0.474,0
-0.055649,0.0095864,1,0.475,0.5,0.475,0
-0.054714,0.0096732,1,0.476,0.5,0.476,0
-0.05378,0.009753,1,0.477,0.5,0.477,0
-0.052844,0.0098398,1,0.478,0.5,0.478,0
-0.051907,0.0099265,1,0.479,0.5,0.479,0
-0.050971,0.010013,1,0.48,0.5,0.48,0
-0.050034,0.0101,1,0.481,0.5,0.481,0
-0.049097,0.010188,1,0.482,0.5,0.482,0
-0.04816,0.010276,1,0.483,0.5,0.483,0
-0.047222,0.010363,1,0.484,0.5,0.484,0
-0.046288,0.010443,1,0.485,0.5,0.485,0
-0.045349,0.01053,1,0.486,0.5,0.486,0
-0.044411,0.010618,1,0.487,0.5,0.487,0
-0.043473,0.010705,1,0.488,0.5,0.488,0
-0.042534,0.010793,1,0.489,0.5,0.489,0
-0.041596,0.010882,1,0.49,0.5,0.49,0
-0.040657,0.01097,1,0.491,0.5,0.491,0
-0.039718,0.011058,1,0.492,0.5,0.492,0
-0.038782,0.011138,1,0.493,0.5,0.493,0
-0.037842,0.011226,1,0.494,0.5,0.494,0
-0.036901,0.011314,1,0.495,0.5,0.495,0
-0.035961,0.011403,1,0.496,0.5,0.496,0
-0.035021,0.011491,1,0.497,0.5,0.497,0
-0.03408,0.01158,1,0.498,0.5,0.498,0
-0.033139,0.011669,1,0.499,0.5,0.499,0
-0.032198,0.011758,1,0.5,0.5,0.5,0
-0.03126,0.011839,1,0.501,0.5,0.501,0
-0.030318,0.011928,1,0.502,0.5,0.502,0
-0.029376,0.012017,1,0.503,0.5,0.503,0
-0.028433,0.012105,1,0.504,0.5,0.504,0
-0.02749,0.012195,1,0.505,0.5,0.505,0
-0.026547,0.012284,1,0.506,0.5,0.506,0
-0.025604,0.012373,1,0.507,0.5,0.507,0
-0.024666,0.012454,1,0.508,0.5,0.508,0
-0.023722,0.012543,1,0.509,0.5,0.509,0
-0.022778,0.012632,1,0.51,0.5,0.51,0
-0.021834,0.012722,1,0.511,0.5,0.511,0
-0.020889,0.012811,1,0.512,0.5,0.512,0
-0.019944,0.012901,1,0.513,0.5,0.513,0
-0.018998,0.012992,1,0.514,0.5,0.514,0
-0.018053,0.013082,1,0.515,0.5,0.515,0
-0.017113,0.013163,1,0.516,0.5,0.516,0
-0.016166,0.013253,1,0.517,0.5,0.517,0
-0.015219,0.013342,1,0.518,0.5,0.518,0
-0.014273,0.013432,1,0.519,0.5,0.519,0
-0.013326,0.013522,1,0.52,0.5,0.52,0
-0.012378,0.013613,1,0.521,0.5,0.521,0
-0.011431,0.013703,1,0.522,0.5,0.522,0
-0.010483,0.013793,1,0.523,0.5,0.523,0
-0.0095396,0.013875,1,0.524,0.5,0.524,0
-0.0085906,0.013965,1,0.525,0.5,0.525,0
-0.0076415,0.014055,1,0.526,0.5,0.526,0
-0.0066925,0.014145,1,0.527,0.5,0.527,0
-0.0057426,0.014235,1,0.528,0.5,0.528,0
-0.0047923,0.014326,1,0.529,0.5,0.529,0
-0.0038419,0.014417,1,0.53,0.5,0.53,0
-0.0028916,0.014507,1,0.531,0.5,0.531,0
-0.0019429,0.01459,1,0.532,0.5,0.532,0
-0.00099203,0.01468,1,0.533,0.5,0.533,0
-4.1204e-05,0.014771,1,0.534,0.5,0.534,0
0.00090968,0.014861,1,0.535,0.5,0.535,0
0.0018618,0.014952,1,0.536,0.5,0.536,0
0.0028142,0.015043,1,0.537,0.5,0.537,0
0.0037665,0.015133,1,0.538,0.5,0.538,0
0.0047189,0.015224,1,0.539,0.5,0.539,0
0.0056766,0.015308,1,0.54,0.5,0.54,0
0.0066292,0.015398,1,0.541,0.5,0.541,0
0.0075819,0.015488,1,0.542,0.5,0.542,0
0.0085346,0.015579,1,0.543,0.5,0.543,0
0.0094888,0.01567,1,0.544,0.5,0.544,0
0.010443,0.015761,1,0.545,0.5,0.545,0
0.011397,0.015851,1,0.546,0.5,0.546,0
0.01236,0.015936,1,0.547,0.5,0.547,0
0.013316,0.016027,1,0.548,0.5,0.548,0
0.014272,0.016118,1,0.549,0.5,0.549,0
0.015228,0.016208,1,0.55,0.5,0.55,0
0.016185,0.016299,1,0.551,0.5,0.551,0
0.017142,0.01639,1,0.552,0.5,0.552,0
0.018099,0.016481,1,0.553,0.5,0.553,0
0.019056,0.016571,1,0.554,0.5,0.554,0
0.020022,0.016656,1,0.555,0.5,0.555,0
0.020982,0.016747,1,0.556,0.5,0.556,0
0.021941,0.016838,1,0.557,0.5,0.557,0
0.022901,0.016928,1,0.558,0.5,0.558,0
0.023861,0.017019,1,0.559,0.5,0.559,0
0.024822,0.01711,1,0.56,0.5,0.56,0
0.025783,0.017201,1,0.561,0.5,0.561,0
0.026744,0.017292,1,0.562,0.5,0.562,0
0.027714,0.017376,1,0.563,0.5,0.563,0
0.028677,0.017467,1,0.564,0.5,0.564,0
0.02964,0.017558,1,0.565,0.5,0.565,0
0.030603,0.017648,1,0.566,0.5,0.566,0
0.031567,0.017739,1,0.567,0.5,0.567,0
0.032532,0.017829,1,0.568,0.5,0.568,0
0.033496,0.01792,1,0.569,0.5,0.569,0
0.034461,0.018011,1,0.57,0.5,0.57,0
0.035433,0.018096,1,0.571,0.5,0.571,0
0.0364,0.018187,1,0.572,0.5,0.572,0
0.037367,0.018277,1,0.573,0.5,0.573,0
0.038334,0.018367,1,0.574,0.5,0.574,0
0.039303,0.018458,1,0.575,0.5,0.575,0
0.040271,0.018548,1,0.576,0.5,0.576,0
0.04124,0.018639,1,0.577,0.5,0.577,0
0.042209,0.01873,1,0.578,0.5,0.578,0
0.043185,0.018814,1,0.579,0.5,0.579,0
0.044156,0.018904,1,0.58,0.5,0.58,0
0.045128,0.018994,1,0.581,0.5,0.581,0
0.046099,0.019084,1,0.582,0.5,0.582,0
0.047072,0.019175,1,0.583,0.5,0.583,0
0.048045,0.019265,1,0.584,0.5,0.584,0
0.049017,0.019355,1,0.585,0.5,0.585,0
0.049995,0.019441,1,0.586,0.5,0.586,0
0.05097,0.01953,1,0.587,0.5,0.587,0
0.051946,0.01962,1,0.588,0.5,0.588,0
0.052922,0.01971,1,0.589,0.5,0.589,0
0.053897,0.0198,1,0.59,0.5,0.59,0
0.054875,0.01989,1,0.591,0.5,0.591,0
0.055852,0.01998,1,0.592,0.5,0.592,0
0.05683,0.02007,1,0.593,0.5,0.593,0
0.057812,0.020153,1,0.594,0.5,0.594,0
0.058792,0.020243,1,0.595,0.5,0.595,0
0.059773,0.020332,1,0.596,0.5,0.596,0
0.060753,0.020421,1,0.597,0.5,0.597,0
0.061734,0.020511,1,0.598,0.5,0.598,0
0.062716,0.0206,1,0.599,0.5,0.599,0
0.063699,0.020689,1,0.6,0.5,0.6,0
0.064681,0.020779,1,0.601,0.5,0.601,0
0.065667,0.020863,1,0.602,0.5,0.602,0
0.066652,0.020952,1,0.603,0.5,0.603,0
0.067637,0.021041,1,0.604,0.5,0.604,0
0.068622,0.021129,1,0.605,0.5,0.605,0
0.069608,0.021218,1,0.606,0.5,0.606,0
0.070596,0.021307,1,0.607,0.5,0.607,0
0.071583,0.021395,1,0.608,0.5,0.608,0
0.072571,0.021484,1,0.609,0.5,0.609,0
0.073563,0.021567,1,0.61,0.5,0.61,0
0.074553,0.021655,1,0.611,0.5,0.611,0
0.075543,0.021743,1,0.612,0.5,0.612,0
0.076534,0.02183,1,0.613,0.5,0.613,0
0.077525,0.021918,1,0.614,0.5,0.614,0
0.078518,0.022006,1,0.615,0.5,0.615,0
0.07951,0.022094,1,0.616,0.5,0.616,0
0.080502,0.022181,1,0.617,0.5,0.617,0
0.0815,0.022264,1,0.618,0.5,0.618,0
0.082496,0.022351,1,0.619,0.5,0.619,0
0.083492,0.022438,1,0.62,0.5,0.62,0
0.084487,0.022526,1,0.621,0.5,0.621,0
0.085485,0.022613,1,0.622,0.5,0.622,0
0.086484,0.022699,1,0.623,0.5,0.623,0
0.087482,0.022786,1,0.624,0.5,0.624,0
0.08848,0.022873,1,0.625,0.5,0.625,0
0.089485,0.022954,1,0.626,0.5,0.626,0
0.090486,0.02304,1,0.627,0.5,0.627,0
0.091488,0.023126,1,0.628,0.5,0.628,0
0.092489,0.023212,1,0.629,0.5,0.629,0
0.093493,0.023298,1,0.63,0.5,0.63,0
0.094498,0.023384,1,0.631,0.5,0.631,0
0.095502,0.023469,1,0.632,0.5,0.632,0
0.096508,0.02355,1,0.633,0.5,0.633,0
0.097516,0.023635,1,0.634,0.5,0.634,0
0.098523,0.023719,1,0.635,0.5,0.635,0
0.09953,0.023804,1,0.636,0.5,0.636,0
0.10054,0.023889,1,0.637,0.5,0.637,0
0.10155,0.023973,1,0.638,0.5,0.638,0
0.10256,0.024058,1,0.639,0.5,0.639,0
0.10357,0.024142,1,0.64,0.5,0.64,0
0.10458,0.024221,1,0.641,0.5,0.641,0
0.1056,0.024305,1,0.642,0.5,0.642,0
0.10661,0.024388,1,0.643,0.5,0.643,0
0.10762,0.024472,1,0.644,0.5,0.644,0
0.10864,0.024555,1,0.645,0.5,0.645,0
0.10966,0.024638,1,0.646,0.5,0.646,0
0.11067,0.024721,1,0.647,0.5,0.647,0
0.11169,0.024804,1,0.648,0.5,0.648,0
0.11271,0.024881,1,0.649,0.5,0.649,0
0.11373,0.024963,1,0.65,0.5,0.65,0
0.11475,0.025045,1,0.651,0.5,0.651,0
0.11577,0.025127,1,0.652,0.5,0.652,0
0.11679,0.025208,1,0.653,0.5,0.653,0
0.11782,0.025289,1,0.654,0.5,0.654,0
0.11884,0.025371,1,0.655,0.5,0.655,0
0.11987,0.025452,1,0.656,0.5,0.656,0
0.12089,0.025528,1,0.657,0.5,0.657,0
0.12192,0.025608,1,0.658,0.5,0.658,0
0.12295,0.025688,1,0.659,0.5,0.659,0
0.12398,0.025768,1,0.66,0.5,0.66,0
0.12501,0.025848,1,0.661,0.5,0.661,0
0.12604,0.025927,1,0.662,0.5,0.662,0
0.12707,0.026007,1,0.663,0.5,0.663,0
0.1281,0.026086,1,0.664,0.5,0.664,0
0.12914,0.026159,1,0.665,0.5,0.665,0
0.13017,0.026237,1,0.666,0.5,0.666,0
0.13121,0.026315,1,0.667,0.5,0.667,0
0.13224,0.026393,1,0.668,0.5,0.668,0
0.13328,0.026471,1,0.669,0.5,0.669,0
0.13432,0.026548,1,0.67,0.5,0.67,0
0.13536,0.026625,1,0.671,0.5,0.671,0
0.1364,0.026698,1,0.672,0.5,0.672,0
0.13744,0.026774,1,0.673,0.5,0.673,0
0.13848,0.02685,1,0.674,0.5,0.674,0
0.13953,0.026926,1,0.675,0.5,0.675,0
0.14057,0.027001,1,0.676,0.5,0.676,0
0.14162,0.027076,1,0.677,0.5,0.677,0
0.14266,0.027151,1,0.678,0.5,0.678,0
0.14371,0.027226,1,0.679,0.5,0.679,0
0.14476,0.027296,1,0.68,0.5,0.68,0
0.14581,0.02737,1,0.681,0.5,0.681,0
0.14686,0.027443,1,0.682,0.5,0.682,0
0.14791,0.027517,1,0.683,0.5,0.683,0
0.14896,0.02759,1,0.684,0.5,0.684,0
0.15002,0.027663,1,0.685,0.5,0.685,0
0.15107,0.027735,1,0.686,0.5,0.686,0
0.15213,0.027807,1,0.687,0.5,0.687,0
0.15319,0.027874,1,0.688,0.5,0.688,0
0.15425,0.027945,1,0.689,0.5,0.689,0
0.15531,0.028016,1,0.69,0.5,0.69,0
0.15636,0.028087,1,0.691,0.5,0.691,0
0.15743,0.028157,1,0.692,0.5,0.692,0
0.15849,0.028227,1,0.693,0.5,0.693,0
0.15955,0.028297,1,0.694,0.5,0.694,0
0.16062,0.028366,1,0.695,0.5,0.695,0
0.16168,0.02843,1,0.696,0.5,0.696,0
0.16275,0.028498,1,0.697,0.5,0.697,0
0.16382,0.028566,1,0.698,0.5,0.698,0
0.16489,0.028634,1,0.699,0.5,0.699,0
0.16596,0.028701,1,0.7,0.5,0.7,0
0.16703,0.028768,1,0.701,0.5,0.701,0
0.16811,0.028834,1,0.702,0.5,0.702,0
0.16918,0.028901,1,0.703,0.5,0.703,0
0.17026,0.028962,1,0.704,0.5,0.704,0
0.17134,0.029026,1,0.705,0.5,0.705,0
0.17241,0.029091,1,0.706,0.5,0.706,0
0.17349,0.029156,1,0.707,0.5,0.707,0
0.17457,0.029219,1,0.708,0.5,0.708,0
0.17566,0.029282,1,0.709,0.5,0.709,0
0.17674,0.029346,1,0.71,0.5,0.71,0
0.17782,0.029404,1,0.711,0.5,0.711,0
0.17891,0.029465,1,0.712,0.5,0.712,0
0.18,0.029527,1,0.713,0.5,0.713,0
0.18108,0.029588,1,0.714,0.5,0.714,0
0.18217,0.029649,1,0.715,0.5,0.715,0
0.18326,0.029709,1,0.716,0.5,0.716,0
0.18436,0.029769,1,0.717,0.5,0.717,0
0.18545,0.029828,1,0.718,0.5,0.718,0
0.18654,0.029883,1,0.719,0.5,0.719,0
0.18764,0.029941,1,0.72,0.5,0.72,0
0.18874,0.029999,1,0.721,0.5,0.721,0
0.18984,0.030056,1,0.722,0.5,0.722,0
0.19094,0.030113,1,0.723,0.5,0.723,0
0.19204,0.030169,1,0.724,0.5,0.724,0
0.19314,0.030225,1,0.725,0.5,0.725,0
0.19425,0.030281,1,0.726,0.5,0.726,0
0.19535,0.030331,1,0.727,0.5,0.727,0
0.19646,0.030385,1,0.728,0.5,0.728,0
0.19757,0.030438,1,0.729,0.5,0.729,0
0.19868,0.030492,1,0.73,0.5,0.73,0
0.19979,0.030544,1,0.731,0.5,0.731,0
0.2009,0.030596,1,0.732,0.5,0.732,0
0.20201,0.030648,1,0.733,0.5,0.733,0
0.20313,0.0307,1,0.734,0.5,0.734,0
0.20425,0.030746,1,0.735,0.5,0.735,0
0.20537,0.030795,1,0.736,0.5,0.736,0
0.20649,0.030844,1,0.737,0.5,0.737,0
0.20761,0.030893,1,0.738,0.5,0.738,0
0.20873,0.030941,1,0.739,0.5,0.739,0
0.20985,0.030988,1,0.74,0.5,0.74,0
0.21098,0.031035,1,0.741,0.5,0.741,0
0.2121,0.031082,1,0.742,0.5,0.742,0
0.21324,0.031123,1,0.743,0.5,0.743,0
0.21437,0.031168,1,0.744,0.5,0.744,0
0.2155,0.031213,1,0.745,0.5,0.745,0
0.21663,0.031258,1,0.746,0.5,0.746,0
0.21777,0.0313,1,0.747,0.5,0.747,0
0.2189,0.031343,1,0.748,0.5,0.748,0
0.22004,0.031385,1,0.749,0.5,0.749,0
0.22118,0.031427,1,0.75,0.5,0.75,0
0.22232,0.031463,1,0.751,0.5,0.751,0
0.22347,0.031503,1,0.752,0.5,0.752,0
0.22461,0.031543,1,0.753,0.5,0.753,0
0.22575,0.031582,1,0.754,0.5,0.754,0
0.2269,0.03162,1,0.755,0.5,0.755,0
0.22805,0.031657,1,0.756,0.5,0.756,0
0.2292,0.031694,1,0.757,0.5,0.757,0
0.23036,0.031726,1,0.758,0.5,0.758,0
0.23151,0.031761,1,0.759,0.5,0.759,0
0.23267,0.031796,1,0.76,0.5,0.76,0
0.23382,0.03183,1,0.761,0.5,0.761,0
0.23498,0.031864,1,0.762,0.5,0.762,0
0.23614,0.031896,1,0.763,0.5,0.763,0
0.23731,0.031927,1,0.764,0.5,0.764,0
0.23847,0.031959,1,0.765,0.5,0.765,0
0.23964,0.031986,1,0.766,0.5,0.766,0
0.24081,0.032015,1,0.767,0.5,0.767,0
0.24198,0.032044,1,0.768,0.5,0.768,0
0.24314,0.032073,1,0.769,0.5,0.769,0
0.24432,0.0321,1,0.77,0.5,0.77,0
0.24549,0.032126,1,0.771,0.5,0.771,0
0.24667,0.032152,1,0.772,0.5,0.772,0
0.24784,0.032179,1,0.773,0.5,0.773,0
0.24903,0.032199,1,0.774,0.5,0.774,0
0.25021,0.032222,1,0.775,0.5,0.775,0
0.25139,0.032245,1,0.776,0.5,0.776,0
0.25258,0.032268,1,0.777,0.5,0.777,0
0.25377,0.032289,1,0.778,0.5,0.778,0
0.25496,0.032309,1,0.779,0.5,0.779,0
0.25615,0.032329,1,0.78,0.5,0.78,0
0.25734,0.032349,1,0.781,0.5,0.781,0
0.25853,0.032362,1,0.782,0.5,0.782,0
0.25973,0.032379,1,0.783,0.5,0.783,0
0.26093,0.032396,1,0.784,0.5,0.784,0
0.26213,0.032412,1,0.785,0.5,0.785,0
0.26333,0.032426,1,0.786,0.5,0.786,0
0.26454,0.03244,1,0.787,0.5,0.787,0
0.26574,0.032454,1,0.788,0.5,0.788,0
0.26695,0.032467,1,0.789,0.5,0.789,0
0.26816,0.032474,1,0.79,0.5,0.79,0
0.26937,0.032484,1,0.791,0.5,0.791,0
0.27058,0.032494,1,0.792,0.5,0.792,0
0.2718,0.032504,1,0.793,0.5,0.793,0
0.27302,0.032511,1,0.794,0.5,0.794,0
0.27424,0.032518,1,0.795,0.5,0.795,0
0.27546,0.032524,1,0.796,0.5,0.796,0
0.27668,0.032526,1,0.797,0.5,0.797,0
0.27791,0.03253,1,0.798,0.5,0.798,0
0.27914,0.032533,1,0.799,0.5,0.799,0
0.28037,0.032536,1,0.8,0.5,0.8,0
0.2816,0.032539,1,0.801,0.5,0.801,0
0.28283,0.032538,1,0.802,0.5,0.802,0
0.28407,0.032538,1,0.803,0.5,0.803,0
0.2853,0.032537,1,0.804,0.5,0.804,0
0.28654,0.032533,1,0.805,0.5,0.805,0
0.28778,0.032528,1,0.806,0.5,0.806,0
0.28903,0.032524,1,0.807,0.5,0.807,0
0.29027,0.03252,1,0.808,0.5,0.808,0
0.29152,0.032514,1,0.809,0.5,0.809,0
0.29277,0.032506,1,0.81,0.5,0.81,0
0.29402,0.032499,1,0.811,0.5,0.811,0
0.29528,0.032491,1,0.812,0.5,0.812,0
0.29653,0.032477,1,0.813,0.5,0.813,0
0.29779,0.032465,1,0.814,0.5,0.814,0
0.29906,0.032454,1,0.815,0.5,0.815,0
0.30032,0.032442,1,0.816,0.5,0.816,0
0.30158,0.032428,1,0.817,0.5,0.817,0
0.30285,0.032412,1,0.818,0.5,0.818,0
0.30412,0.032396,1,0.819,0.5,0.819,0
0.30539,0.032381,1,0.82,0.5,0.82,0
0.30666,0.032358,1,0.821,0.5,0.821,0
0.30794,0.032339,1,0.822,0.5,0.822,0
0.30922,0.032319,1,0.823,0.5,0.823,0
0.3105,0.032299,1,0.824,0.5,0.824,0
0.31178,0.032276,1,0.825,0.5,0.825,0
0.31307,0.032253,1,0.826,0.5,0.826,0
0.31435,0.032229,1,0.827,0.5,0.827,0
0.31564,0.032205,1,0.828,0.5,0.828,0
0.31693,0.032173,1,0.829,0.5,0.829,0
0.31823,0.032145,1,0.83,0.5,0.83,0
0.31953,0.032117,1,0.831,0.5,0.831,0
0.32082,0.032089,1,0.832,0.5,0.832,0
0.32213,0.032057,1,0.833,0.5,0.833,0
0.32343,0.032024,1,0.834,0.5,0.834,0
0.32473,0.031992,1,0.835,0.5,0.835,0
0.32604,0.031957,1,0.836,0.5,0.836,0
0.32736,0.03192,1,0.837,0.5,0.837,0
0.32867,0.031883,1,0.838,0.5,0.838,0
0.32999,0.031846,1,0.839,0.5,0.839,0
0.3313,0.031809,1,0.84,0.5,0.84,0
0.33263,0.031768,1,0.841,0.5,0.841,0
0.33395,0.031727,1,0.842,0.5,0.842,0
0.33528,0.031686,1,0.843,0.5,0.843,0
0.33661,0.031641,1,0.844,0.5,0.844,0
0.33794,0.031595,1,0.845,0.5,0.845,0
0.33928,0.031549,1,0.846,0.5,0.846,0
0.34062,0.031504,1,0.847,0.5,0.847,0
0.34196,0.031457,1,0.848,0.5,0.848,0
0.34331,0.031407,1,0.849,0.5,0.849,0
0.34465,0.031357,1,0.85,0.5,0.85,0
0.346,0.031307,1,0.851,0.5,0.851,0
0.34736,0.031252,1,0.852,0.5,0.852,0
0.34872,0.031198,1,0.853,0.5,0.853,0
0.35008,0.031143,1,0.854,0.5,0.854,0
0.35144,0.031089,1,0.855,0.5,0.855,0
0.35281,0.031032,1,0.856,0.5,0.856,0
0.35418,0.030973,1,0.857,0.5,0.857,0
0.35555,0.030915,1,0.858,0.5,0.858,0
0.35693,0.030856,1,0.859,0.5,0.859,0
0.35831,0.03079,1,0.86,0.5,0.86,0
0.3597,0.030727,1,0.861,0.5,0.861,0
0.36109,0.030663,1,0.862,0.5,0.862,0
0.36248,0.0306,1,0.863,0.5,0.863,0
0.36388,0.030533,1,0.864,0.5,0.864,0
0.36528,0.030466,1,0.865,0.5,0.865,0
0.36668,0.030398,1,0.866,0.5,0.866,0
0.36809,0.030331,1,0.867,0.5,0.867,0
0.3695,0.030255,1,0.868,0.5,0.868,0
0.37092,0.030183,1,0.869,0.5,0.869,0
0.37234,0.03011,1,0.87,0.5,0.87,0
0.37377,0.030038,1,0.871,0.5,0.871,0
0.3752,0.029962,1,0.872,0.5,0.872,0
0.37664,0.029885,1,0.873,0.5,0.873,0
0.37807,0.029809,1,0.874,0.5,0.874,0
0.37951,0.029732,1,0.875,0.5,0.875,0
0.38096,0.029647,1,0.876,0.5,0.876,0
0.38242,0.029565,1,0.877,0.5,0.877,0
0.38387,0.029484,1,0.878,0.5,0.878,0
0.38533,0.029402,1,0.879,0.5,0.879,0
0.3868,0.029316,1,0.88,0.5,0.88,0
0.38827,0.029231,1,0.881,0.5,0.881,0
0.38974,0.029145,1,0.882,0.5,0.882,0
0.39122,0.029056,1,0.883,0.5,0.883,0
0.39271,0.028965,1,0.884,0.5,0.884,0
0.3942,0.028875,1,0.885,0.5,0.885,0
0.39568,0.028784,1,0.886,0.5,0.886,0
0.39718,0.028692,1,0.887,0.5,0.887,0
0.39868,0.028598,1,0.888,0.5,0.888,0
0.40018,0.028503,1,0.889,0.5,0.889,0
0.40169,0.028408,1,0.89,0.5,0.89,0
0.4032,0.028309,1,0.891,0.5,0.891,0
0.40471,0.028209,1,0.892,0.5,0.892,0
0.40623,0.02811,1,0.893,0.5,0.893,0
0.40775,0.028011,1,0.894,0.5,0.894,0
0.40927,0.027909,1,0.895,0.5,0.895,0
0.41079,0.027805,1,0.896,0.5,0.896,0
0.41232,0.0277,1,0.897,0.5,0.897,0
0.41384,0.027596,1,0.898,0.5,0.898,0
0.41537,0.027487,1,0.899,0.5,0.899,0
0.4169,0.027378,1,0.9,0.5,0.9,0
0.41842,0.027269,1,0.901,0.5,0.901,0
0.41995,0.02716,1,0.902,0.5,0.902,0
0.42148,0.027047,1,0.903,0.5,0.903,0
0.42301,0.026932,1,0.904,0.5,0.904,0
0.42453,0.026817,1,0.905,0.5,0.905,0
0.42606,0.026703,1,0.906,0.5,0.906,0
0.42757,0.026582,1,0.907,0.5,0.907,0
0.42908,0.026463,1,0.908,0.5,0.908,0
0.43059,0.026343,1,0.909,0.5,0.909,0
0.43211,0.026224,1,0.91,0.5,0.91,0
0.4336,0.026098,1,0.911,0.5,0.911,0
0.43509,0.025972,1,0.912,0.5,0.912,0
0.43658,0.025846,1,0.913,0.5,0.913,0
0.43807,0.02572,1,0.914,0.5,0.914,0
0.43952,0.025587,1,0.915,0.5,0.915,0
0.44096,0.025456,1,0.916,0.5,0.916,0
0.44241,0.025324,1,0.917,0.5,0.917,0
0.44386,0.025192,1,0.918,0.5,0.918,0
0.44526,0.025052,1,0.919,0.5,0.919,0
0.44666,0.024912,1,0.92,0.5,0.92,0
0.44806,0.024772,1,0.921,0.5,0.921,0
0.44944,0.024633,1,0.922,0.5,0.922,0
0.45077,0.024486,1,0.923,0.5,0.923,0
0.45209,0.02434,1,0.924,0.5,0.924,0
0.45341,0.024193,1,0.925,0.5,0.925,0
0.45472,0.024045,1,0.926,0.5,0.926,0
0.45595,0.023889,1,0.927,0.5,0.927,0
0.45719,0.023734,1,0.928,0.5,0.928,0
0.45842,0.023578,1,0.929,0.5,0.929,0
0.45962,0.023423,1,0.93,0.5,0.93,0
0.46073,0.02326,1,0.931,0.5,0.931,0
0.46185,0.023096,1,0.932,0.5,0.932,0
0.46297,0.022933,1,0.933,0.5,0.933,0
0.46403,0.022765,1,0.934,0.5,0.934,0
0.46501,0.022591,1,0.935,0.5,0.935,0
0.466,0.022417,1,0.936,0.5,0.936,0
0.46698,0.022243,1,0.937,0.5,0.937,0
0.46788,0.022069,1,0.938,0.5,0.938,0
0.46869,0.021886,1,0.939,0.5,0.939,0
0.4695,0.021703,1,0.94,0.5,0.94,0
0.47032,0.02152,1,0.941,0.5,0.941,0
0.47102,0.02133,1,0.942,0.5,0.942,0
0.47166,0.021134,1,0.943,0.5,0.943,0
0.47229,0.020938,1,0.944,0.5,0.944,0
0.47292,0.020742,1,0.945,0.5,0.945,0
0.4734,0.020547,1,0.946,0.5,0.946,0
0.47381,0.020341,1,0.947,0.5,0.947,0
0.47422,0.020134,1,0.948,0.5,0.948,0
0.47464,0.019928,1,0.949,0.5,0.949,0
0.47488,0.01971,1,0.95,0.5,0.95,0
0.47507,0.019489,1,0.951,0.5,0.951,0
0.47526,0.019268,1,0.952,0.5,0.952,0
0.47546,0.019047,1,0.953,0.5,0.953,0
0.47544,0.018824,1,0.954,0.5,0.954,0
0.47542,0.018586,1,0.955,0.5,0.955,0
0.47539,0.018349,1,0.956,0.5,0.956,0
0.47536,0.018112,1,0.957,0.5,0.957,0
0.47517,0.017855,1,0.958,0.5,0.958,0
0.47498,0.017596,1,0.959,0.5,0.959,0
0.47479,0.017338,1,0.96,0.5,0.96,0
0.4746,0.017095,1,0.961,0.5,0.961,0
0.47445,0.016802,1,0.962,0.5,0.962,0
0.47431,0.01651,1,0.963,0.5,0.963,0
0.47417,0.016217,1,0.964,0.5,0.964,0
0.47408,0.015918,1,0.965,0.5,0.965,0
0.47429,0.015582,1,0.966,0.5,0.966,0
0.4745,0.015247,1,0.967,0.5,0.967,0
0.47471,0.014912,1,0.968,0.5,0.968,0
0.47528,0.014584,1,0.969,0.5,0.969,0
0.47668,0.014177,1,0.97,0.5,0.97,0
0.47807,0.01377,1,0.971,0.5,0.971,0
0.47947,0.013362,1,0.972,0.5,0.972,0
0.48159,0.012927,1,0.973,0.5,0.973,0
0.48509,0.012438,1,0.974,0.5,0.974,0
0.48858,0.011949,1,0.975,0.5,0.975,0
0.49208,0.011461,1,0.976,0.5,0.976,0
0.49744,0.010982,1,0.977,0.5,0.977,0
0.50477,0.0104,1,0.978,0.5,0.978,0
0.5121,0.0098186,1,0.979,0.5,0.979,0
0.51942,0.0092368,1,0.98,0.5,0.98,0
0.52954,0.0086156,1,0.981,0.5,0.981,0
0.54212,0.0079594,1,0.982,0.5,0.982,0
0.55471,0.0073032,1,0.983,0.5,0.983,0
0.56729,0.006647,1,0.984,0.5,0.984,0
0.58426,0.0060578,1,0.985,0.5,0.985,0
0.60359,0.0054047,1,0.986,0.5,0.986,0
0.62292,0.0047516,1,0.987,0.5,0.987,0
0.64225,0.0040985,1,0.988,0.5,0.988,0
0.6664,0.0035134,1,0.989,0.5,0.989,0
0.69244,0.002955,1,0.99,0.5,0.99,0
0.71849,0.0023965,1,0.991,0.5,0.991,0
0.74453,0.001838,1,0.992,0.5,0.992,0
0.77488,0.0013963,1,0.993,0.5,0.993,0
0.8064,0.0010174,1,0.994,0.5,0.994,0
0.83791,0.00063851,1,0.995,0.5,0.995,0
0.86943,0.00025962,1,0.996,0.5,0.996,0
0.90196,0.00019014,1,0.997,0.5,0.997,0
0.93459,0.00015276,1,0.998,0.5,0.998,0
0.96723,0.00011538,1,0.999,0.5,0.999,0
0.99986,7.8e-05,1,1,0.5,1,0


==> re5000-2d-p1-128-strong-bc-uy-horizontal-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-3.6e-05,-0.000404,1,0,0,0.5,0
0.00014014,0.016752,1,0.001,0.001,0.5,0
0.00031628,0.033908,1,0.002,0.002,0.5,0
0.00049242,0.051065,1,0.003,0.003,0.5,0
0.00068552,0.068049,1,0.004,0.004,0.5,0
0.0010422,0.083373,1,0.005,0.005,0.5,0
0.0013988,0.098698,1,0.006,0.006,0.5,0
0.0017554,0.11402,1,0.007,0.007,0.5,0
0.0021417,0.12888,1,0.008,0.008,0.5,0
0.002608,0.14224,1,0.009,0.009,0.5,0
0.0030744,0.1556,1,0.01,0.01,0.5,0
0.0035407,0.16896,1,0.011,0.011,0.5,0
0.0039902,0.18172,1,0.012,0.012,0.5,0
0.0043965,0.19297,1,0.013,0.013,0.5,0
0.0048028,0.20421,1,0.014,0.014,0.5,0
0.0052091,0.21545,1,0.015,0.015,0.5,0
0.0056271,0.22612,1,0.016,0.016,0.5,0
0.0059686,0.23536,1,0.017,0.017,0.5,0
0.0063101,0.24459,1,0.018,0.018,0.5,0
0.0066516,0.25383,1,0.019,0.019,0.5,0
0.0069379,0.26225,1,0.02,0.02,0.5,0
0.0071616,0.26975,1,0.021,0.021,0.5,0
0.0073853,0.27725,1,0.022,0.022,0.5,0
0.007609,0.28475,1,0.023,0.023,0.5,0
0.0077969,0.29163,1,0.024,0.024,0.5,0
0.007916,0.29777,1,0.025,0.025,0.5,0
0.008035,0.30392,1,0.026,0.026,0.5,0
0.008154,0.31007,1,0.027,0.027,0.5,0
0.0082261,0.31558,1,0.028,0.028,0.5,0
0.0082734,0.32075,1,0.029,0.029,0.5,0
0.0083208,0.32593,1,0.03,0.03,0.5,0
0.0083682,0.33111,1,0.031,0.031,0.5,0
0.0083688,0.33579,1,0.032,0.032,0.5,0
0.0083486,0.34027,1,0.033,0.033,0.5,0
0.0083284,0.34475,1,0.034,0.034,0.5,0
0.0083082,0.34923,1,0.035,0.035,0.5,0
0.0082704,0.35331,1,0.036,0.036,0.5,0
0.0082295,0.35732,1,0.037,0.037,0.5,0
0.0081885,0.36133,1,0.038,0.038,0.5,0
0.0081475,0.36535,1,0.039,0.039,0.5,0
0.0080789,0.36897,1,0.04,0.04,0.5,0
0.0080096,0.37259,1,0.041,0.041,0.5,0
0.0079402,0.37621,1,0.042,0.042,0.5,0
0.0078709,0.37981,1,0.043,0.043,0.5,0
0.007802,0.3831,1,0.044,0.044,0.5,0
0.0077331,0.38639,1,0.045,0.045,0.5,0
0.0076643,0.38968,1,0.046,0.046,0.5,0
0.0075979,0.39293,1,0.047,0.047,0.5,0
0.0075167,0.39587,1,0.048,0.048,0.5,0
0.0074355,0.39882,1,0.049,0.049,0.5,0
0.0073544,0.40176,1,0.05,0.05,0.5,0
0.0072742,0.40462,1,0.051,0.051,0.5,0
0.0071977,0.40722,1,0.052,0.052,0.5,0
0.0071212,0.40981,1,0.053,0.053,0.5,0
0.0070447,0.41241,1,0.054,0.054,0.5,0
0.0069748,0.4149,1,0.055,0.055,0.5,0
0.0068875,0.41712,1,0.056,0.056,0.5,0
0.0068002,0.41934,1,0.057,0.057,0.5,0
0.0067129,0.42156,1,0.058,0.058,0.5,0
0.0066275,0.42363,1,0.059,0.059,0.5,0
0.0065451,0.42547,1,0.06,0.06,0.5,0
0.0064627,0.42731,1,0.061,0.061,0.5,0
0.0063802,0.42915,1,0.062,0.062,0.5,0
0.0063026,0.43083,1,0.063,0.063,0.5,0
0.0062079,0.43228,1,0.064,0.064,0.5,0
0.0061132,0.43373,1,0.065,0.065,0.5,0
0.0060185,0.43518,1,0.066,0.066,0.5,0
0.0059262,0.43641,1,0.067,0.067,0.5,0
0.0058355,0.43749,1,0.068,0.068,0.5,0
0.0057449,0.43857,1,0.069,0.069,0.5,0
0.0056543,0.43964,1,0.07,0.07,0.5,0
0.0055649,0.4405,1,0.071,0.071,0.5,0
0.0054615,0.4412,1,0.072,0.072,0.5,0
0.0053581,0.44191,1,0.073,0.073,0.5,0
0.0052546,0.44262,1,0.074,0.074,0.5,0
0.0051538,0.44306,1,0.075,0.075,0.5,0
0.0050537,0.44343,1,0.076,0.076,0.5,0
0.0049536,0.4438,1,0.077,0.077,0.5,0
0.0048535,0.44417,1,0.078,0.078,0.5,0
0.0047491,0.44429,1,0.079,0.079,0.5,0
0.0046372,0.44434,1,0.08,0.08,0.5,0
0.0045253,0.44439,1,0.081,0.081,0.5,0
0.0044135,0.44444,1,0.082,0.082,0.5,0
0.0043043,0.44421,1,0.083,0.083,0.5,0
0.0041953,0.44398,1,0.084,0.084,0.5,0
0.0040863,0.44375,1,0.085,0.085,0.5,0
0.0039776,0.44352,1,0.086,0.086,0.5,0
0.0038583,0.44304,1,0.087,0.087,0.5,0
0.003739,0.44256,1,0.088,0.088,0.5,0
0.0036197,0.44207,1,0.089,0.089,0.5,0
0.0035007,0.44155,1,0.09,0.09,0.5,0
0.0033837,0.44086,1,0.091,0.091,0.5,0
0.0032667,0.44016,1,0.092,0.092,0.5,0
0.0031497,0.43946,1,0.093,0.093,0.5,0
0.0030278,0.43874,1,0.094,0.094,0.5,0
0.0029028,0.43786,1,0.095,0.095,0.5,0
0.0027779,0.43699,1,0.096,0.096,0.5,0
0.002653,0.43611,1,0.097,0.097,0.5,0
0.0025286,0.43519,1,0.098,0.098,0.5,0
0.0024055,0.43417,1,0.099,0.099,0.5,0
0.0022824,0.43315,1,0.1,0.1,0.5,0
0.0021592,0.43213,1,0.101,0.101,0.5,0
0.0020277,0.43108,1,0.102,0.102,0.5,0
0.0018992,0.42995,1,0.103,0.103,0.5,0
0.0017707,0.42882,1,0.104,0.104,0.5,0
0.0016423,0.42769,1,0.105,0.105,0.5,0
0.0015144,0.42652,1,0.106,0.106,0.5,0
0.0013872,0.42531,1,0.107,0.107,0.5,0
0.00126,0.4241,1,0.108,0.108,0.5,0
0.0011327,0.42289,1,0.109,0.109,0.5,0
0.00099571,0.42165,1,0.11,0.11,0.5,0
0.00086566,0.42039,1,0.111,0.111,0.5,0
0.0007356,0.41912,1,0.112,0.112,0.5,0
0.00060555,0.41786,1,0.113,0.113,0.5,0
0.00047607,0.41657,1,0.114,0.114,0.5,0
0.00034681,0.41527,1,0.115,0.115,0.5,0
0.00021756,0.41398,1,0.116,0.116,0.5,0
8.83e-05,0.41268,1,0.117,0.117,0.5,0
-4.9606e-05,0.41138,1,0.118,0.118,0.5,0
-0.00017966,0.41007,1,0.119,0.119,0.5,0
-0.00030972,0.40876,1,0.12,0.12,0.5,0
-0.00043977,0.40745,1,0.121,0.121,0.5,0
-0.0005689,0.40614,1,0.122,0.122,0.5,0
-0.00069794,0.40483,1,0.123,0.123,0.5,0
-0.00082697,0.40352,1,0.124,0.124,0.5,0
-0.000956,0.40221,1,0.125,0.125,0.5,0
-0.0010923,0.40091,1,0.126,0.126,0.5,0
-0.0012205,0.39961,1,0.127,0.127,0.5,0
-0.0013488,0.39832,1,0.128,0.128,0.5,0
-0.001477,0.39702,1,0.129,0.129,0.5,0
-0.0016042,0.39574,1,0.13,0.13,0.5,0
-0.0017314,0.39446,1,0.131,0.131,0.5,0
-0.0018587,0.39318,1,0.132,0.132,0.5,0
-0.0019936,0.39191,1,0.133,0.133,0.5,0
-0.002119,0.39065,1,0.134,0.134,0.5,0
-0.0022444,0.3894,1,0.135,0.135,0.5,0
-0.0023698,0.38814,1,0.136,0.136,0.5,0
-0.002495,0.38689,1,0.137,0.137,0.5,0
-0.0026194,0.38566,1,0.138,0.138,0.5,0
-0.0027438,0.38443,1,0.139,0.139,0.5,0
-0.0028682,0.3832,1,0.14,0.14,0.5,0
-0.0029988,0.38198,1,0.141,0.141,0.5,0
-0.0031209,0.38077,1,0.142,0.142,0.5,0
-0.003243,0.37957,1,0.143,0.143,0.5,0
-0.0033652,0.37836,1,0.144,0.144,0.5,0
-0.0034865,0.37717,1,0.145,0.145,0.5,0
-0.0036071,0.37599,1,0.146,0.146,0.5,0
-0.0037276,0.37481,1,0.147,0.147,0.5,0
-0.0038482,0.37362,1,0.148,0.148,0.5,0
-0.0039745,0.37245,1,0.149,0.149,0.5,0
-0.0040928,0.3713,1,0.15,0.15,0.5,0
-0.004211,0.37014,1,0.151,0.151,0.5,0
-0.0043293,0.36898,1,0.152,0.152,0.5,0
-0.0044466,0.36783,1,0.153,0.153,0.5,0
-0.0045633,0.36669,1,0.154,0.154,0.5,0
-0.0046801,0.36555,1,0.155,0.155,0.5,0
-0.0047968,0.36441,1,0.156,0.156,0.5,0
-0.0049176,0.36328,1,0.157,0.157,0.5,0
-0.0050318,0.36216,1,0.158,0.158,0.5,0
-0.005146,0.36104,1,0.159,0.159,0.5,0
-0.0052602,0.35991,1,0.16,0.16,0.5,0
-0.0053731,0.3588,1,0.161,0.161,0.5,0
-0.0054857,0.35769,1,0.162,0.162,0.5,0
-0.0055984,0.35658,1,0.163,0.163,0.5,0
-0.005711,0.35547,1,0.164,0.164,0.5,0
-0.0058285,0.35437,1,0.165,0.165,0.5,0
-0.0059388,0.35328,1,0.166,0.166,0.5,0
-0.0060491,0.35218,1,0.167,0.167,0.5,0
-0.0061594,0.35108,1,0.168,0.168,0.5,0
-0.0062679,0.34999,1,0.169,0.169,0.5,0
-0.0063765,0.3489,1,0.17,0.17,0.5,0
-0.006485,0.34781,1,0.171,0.171,0.5,0
-0.0065993,0.34672,1,0.172,0.172,0.5,0
-0.0067061,0.34564,1,0.173,0.173,0.5,0
-0.0068129,0.34455,1,0.174,0.174,0.5,0
-0.0069196,0.34347,1,0.175,0.175,0.5,0
-0.007026,0.34239,1,0.176,0.176,0.5,0
-0.0071309,0.34131,1,0.177,0.177,0.5,0
-0.0072359,0.34023,1,0.178,0.178,0.5,0
-0.0073408,0.33915,1,0.179,0.179,0.5,0
-0.0074512,0.33807,1,0.18,0.18,0.5,0
-0.0075544,0.337,1,0.181,0.181,0.5,0
-0.0076575,0.33592,1,0.182,0.182,0.5,0
-0.0077607,0.33485,1,0.183,0.183,0.5,0
-0.0078633,0.33377,1,0.184,0.184,0.5,0
-0.0079649,0.3327,1,0.185,0.185,0.5,0
-0.0080665,0.33163,1,0.186,0.186,0.5,0
-0.0081682,0.33056,1,0.187,0.187,0.5,0
-0.0082749,0.32948,1,0.188,0.188,0.5,0
-0.0083748,0.32841,1,0.189,0.189,0.5,0
-0.0084746,0.32734,1,0.19,0.19,0.5,0
-0.0085745,0.32627,1,0.191,0.191,0.5,0
-0.0086734,0.32521,1,0.192,0.192,0.5,0
-0.0087717,0.32414,1,0.193,0.193,0.5,0
-0.00887,0.32307,1,0.194,0.194,0.5,0
-0.0089683,0.322,1,0.195,0.195,0.5,0
-0.0090714,0.32093,1,0.196,0.196,0.5,0
-0.0091679,0.31986,1,0.197,0.197,0.5,0
-0.0092644,0.3188,1,0.198,0.198,0.5,0
-0.0093609,0.31773,1,0.199,0.199,0.5,0
-0.0094566,0.31666,1,0.2,0.2,0.5,0
-0.0095521,0.3156,1,0.201,0.201,0.5,0
-0.0096476,0.31453,1,0.202,0.202,0.5,0
-0.0097431,0.31346,1,0.203,0.203,0.5,0
-0.009843,0.3124,1,0.204,0.204,0.5,0
-0.0099367,0.31133,1,0.205,0.205,0.5,0
-0.01003,0.31027,1,0.206,0.206,0.5,0
-0.010124,0.3092,1,0.207,0.207,0.5,0
-0.010217,0.30814,1,0.208,0.208,0.5,0
-0.010309,0.30708,1,0.209,0.209,0.5,0
-0.010401,0.30601,1,0.21,0.21,0.5,0
-0.0105,0.30495,1,0.211,0.211,0.5,0
-0.010591,0.30389,1,0.212,0.212,0.5,0
-0.010682,0.30282,1,0.213,0.213,0.5,0
-0.010773,0.30176,1,0.214,0.214,0.5,0
-0.010864,0.3007,1,0.215,0.215,0.5,0
-0.010954,0.29964,1,0.216,0.216,0.5,0
-0.011043,0.29858,1,0.217,0.217,0.5,0
-0.011133,0.29752,1,0.218,0.218,0.5,0
-0.011228,0.29646,1,0.219,0.219,0.5,0
-0.011317,0.2954,1,0.22,0.22,0.5,0
-0.011405,0.29434,1,0.221,0.221,0.5,0
-0.011494,0.29328,1,0.222,0.222,0.5,0
-0.011582,0.29222,1,0.223,0.223,0.5,0
-0.011669,0.29116,1,0.224,0.224,0.5,0
-0.011757,0.2901,1,0.225,0.225,0.5,0
-0.011844,0.28905,1,0.226,0.226,0.5,0
-0.011937,0.28799,1,0.227,0.227,0.5,0
-0.012023,0.28693,1,0.228,0.228,0.5,0
-0.012109,0.28588,1,0.229,0.229,0.5,0
-0.012195,0.28482,1,0.23,0.23,0.5,0
-0.01228,0.28377,1,0.231,0.231,0.5,0
-0.012365,0.28271,1,0.232,0.232,0.5,0
-0.012449,0.28166,1,0.233,0.233,0.5,0
-0.012534,0.28061,1,0.234,0.234,0.5,0
-0.012624,0.27955,1,0.235,0.235,0.5,0
-0.012708,0.2785,1,0.236,0.236,0.5,0
-0.012792,0.27745,1,0.237,0.237,0.5,0
-0.012875,0.2764,1,0.238,0.238,0.5,0
-0.012958,0.27535,1,0.239,0.239,0.5,0
-0.013041,0.2743,1,0.24,0.24,0.5,0
-0.013124,0.27325,1,0.241,0.241,0.5,0
-0.013206,0.2722,1,0.242,0.242,0.5,0
-0.013294,0.27115,1,0.243,0.243,0.5,0
-0.013376,0.2701,1,0.244,0.244,0.5,0
-0.013458,0.26905,1,0.245,0.245,0.5,0
-0.013539,0.268,1,0.246,0.246,0.5,0
-0.01362,0.26696,1,0.247,0.247,0.5,0
-0.013701,0.26591,1,0.248,0.248,0.5,0
-0.013781,0.26486,1,0.249,0.249,0.5,0
-0.013862,0.26382,1,0.25,0.25,0.5,0
-0.013947,0.26277,1,0.251,0.251,0.5,0
-0.014026,0.26173,1,0.252,0.252,0.5,0
-0.014106,0.26068,1,0.253,0.253,0.5,0
-0.014185,0.25964,1,0.254,0.254,0.5,0
-0.014264,0.2586,1,0.255,0.255,0.5,0
-0.014343,0.25755,1,0.256,0.256,0.5,0
-0.014422,0.25651,1,0.257,0.257,0.5,0
-0.014506,0.25547,1,0.258,0.258,0.5,0
-0.014583,0.25443,1,0.259,0.259,0.5,0
-0.014661,0.25339,1,0.26,0.26,0.5,0
-0.014739,0.25235,1,0.261,0.261,0.5,0
-0.014817,0.25131,1,0.262,0.262,0.5,0
-0.014893,0.25027,1,0.263,0.263,0.5,0
-0.01497,0.24923,1,0.264,0.264,0.5,0
-0.015047,0.24819,1,0.265,0.265,0.5,0
-0.01513,0.24715,1,0.266,0.266,0.5,0
-0.015206,0.24611,1,0.267,0.267,0.5,0
-0.015282,0.24507,1,0.268,0.268,0.5,0
-0.015358,0.24404,1,0.269,0.269,0.5,0
-0.015433,0.243,1,0.27,0.27,0.5,0
-0.015509,0.24197,1,0.271,0.271,0.5,0
-0.015584,0.24093,1,0.272,0.272,0.5,0
-0.015659,0.23989,1,0.273,0.273,0.5,0
-0.015739,0.23886,1,0.274,0.274,0.5,0
-0.015813,0.23783,1,0.275,0.275,0.5,0
-0.015888,0.23679,1,0.276,0.276,0.5,0
-0.015962,0.23576,1,0.277,0.277,0.5,0
-0.016036,0.23472,1,0.278,0.278,0.5,0
-0.01611,0.23369,1,0.279,0.279,0.5,0
-0.016184,0.23266,1,0.28,0.28,0.5,0
-0.016258,0.23163,1,0.281,0.281,0.5,0
-0.016337,0.2306,1,0.282,0.282,0.5,0
-0.01641,0.22957,1,0.283,0.283,0.5,0
-0.016483,0.22853,1,0.284,0.284,0.5,0
-0.016556,0.2275,1,0.285,0.285,0.5,0
-0.016628,0.22647,1,0.286,0.286,0.5,0
-0.016701,0.22544,1,0.287,0.287,0.5,0
-0.016773,0.22442,1,0.288,0.288,0.5,0
-0.016846,0.22339,1,0.289,0.289,0.5,0
-0.016922,0.22236,1,0.29,0.29,0.5,0
-0.016994,0.22133,1,0.291,0.291,0.5,0
-0.017066,0.2203,1,0.292,0.292,0.5,0
-0.017137,0.21928,1,0.293,0.293,0.5,0
-0.017208,0.21825,1,0.294,0.294,0.5,0
-0.01728,0.21722,1,0.295,0.295,0.5,0
-0.017351,0.2162,1,0.296,0.296,0.5,0
-0.017428,0.21517,1,0.297,0.297,0.5,0
-0.017498,0.21414,1,0.298,0.298,0.5,0
-0.017569,0.21312,1,0.299,0.299,0.5,0
-0.017639,0.21209,1,0.3,0.3,0.5,0
-0.017709,0.21107,1,0.301,0.301,0.5,0
-0.017779,0.21005,1,0.302,0.302,0.5,0
-0.01785,0.20902,1,0.303,0.303,0.5,0
-0.01792,0.208,1,0.304,0.304,0.5,0
-0.017995,0.20698,1,0.305,0.305,0.5,0
-0.018064,0.20595,1,0.306,0.306,0.5,0
-0.018134,0.20493,1,0.307,0.307,0.5,0
-0.018204,0.20391,1,0.308,0.308,0.5,0
-0.018273,0.20289,1,0.309,0.309,0.5,0
-0.018343,0.20187,1,0.31,0.31,0.5,0
-0.018412,0.20085,1,0.311,0.311,0.5,0
-0.018481,0.19982,1,0.312,0.312,0.5,0
-0.018555,0.1988,1,0.313,0.313,0.5,0
-0.018624,0.19778,1,0.314,0.314,0.5,0
-0.018693,0.19676,1,0.315,0.315,0.5,0
-0.018761,0.19574,1,0.316,0.316,0.5,0
-0.01883,0.19473,1,0.317,0.317,0.5,0
-0.018898,0.19371,1,0.318,0.318,0.5,0
-0.018967,0.19269,1,0.319,0.319,0.5,0
-0.019036,0.19167,1,0.32,0.32,0.5,0
-0.019109,0.19065,1,0.321,0.321,0.5,0
-0.019177,0.18964,1,0.322,0.322,0.5,0
-0.019245,0.18862,1,0.323,0.323,0.5,0
-0.019313,0.1876,1,0.324,0.324,0.5,0
-0.019381,0.18659,1,0.325,0.325,0.5,0
-0.019448,0.18557,1,0.326,0.326,0.5,0
-0.019516,0.18455,1,0.327,0.327,0.5,0
-0.019584,0.18354,1,0.328,0.328,0.5,0
-0.019656,0.18252,1,0.329,0.329,0.5,0
-0.019724,0.18151,1,0.33,0.33,0.5,0
-0.019791,0.18049,1,0.331,0.331,0.5,0
-0.019859,0.17948,1,0.332,0.332,0.5,0
-0.019926,0.17846,1,0.333,0.333,0.5,0
-0.019994,0.17745,1,0.334,0.334,0.5,0
-0.020061,0.17644,1,0.335,0.335,0.5,0
-0.020133,0.17542,1,0.336,0.336,0.5,0
-0.0202,0.17441,1,0.337,0.337,0.5,0
-0.020267,0.1734,1,0.338,0.338,0.5,0
-0.020334,0.17239,1,0.339,0.339,0.5,0
-0.020401,0.17137,1,0.34,0.34,0.5,0
-0.020469,0.17036,1,0.341,0.341,0.5,0
-0.020536,0.16935,1,0.342,0.342,0.5,0
-0.020603,0.16834,1,0.343,0.343,0.5,0
-0.020675,0.16733,1,0.344,0.344,0.5,0
-0.020742,0.16632,1,0.345,0.345,0.5,0
-0.020808,0.16531,1,0.346,0.346,0.5,0
-0.020875,0.1643,1,0.347,0.347,0.5,0
-0.020942,0.16329,1,0.348,0.348,0.5,0
-0.021009,0.16228,1,0.349,0.349,0.5,0
-0.021076,0.16127,1,0.35,0.35,0.5,0
-0.021142,0.16026,1,0.351,0.351,0.5,0
-0.021213,0.15925,1,0.352,0.352,0.5,0
-0.02128,0.15824,1,0.353,0.353,0.5,0
-0.021347,0.15723,1,0.354,0.354,0.5,0
-0.021414,0.15623,1,0.355,0.355,0.5,0
-0.02148,0.15522,1,0.356,0.356,0.5,0
-0.021547,0.15421,1,0.357,0.357,0.5,0
-0.021614,0.1532,1,0.358,0.358,0.5,0
-0.021681,0.1522,1,0.359,0.359,0.5,0
-0.021753,0.15119,1,0.36,0.36,0.5,0
-0.021819,0.15018,1,0.361,0.361,0.5,0
-0.021886,0.14918,1,0.362,0.362,0.5,0
-0.021952,0.14817,1,0.363,0.363,0.5,0
-0.022019,0.14716,1,0.364,0.364,0.5,0
-0.022086,0.14616,1,0.365,0.365,0.5,0
-0.022153,0.14515,1,0.366,0.366,0.5,0
-0.022219,0.14415,1,0.367,0.367,0.5,0
-0.022291,0.14314,1,0.368,0.368,0.5,0
-0.022358,0.14214,1,0.369,0.369,0.5,0
-0.022425,0.14113,1,0.37,0.37,0.5,0
-0.022492,0.14013,1,0.371,0.371,0.5,0
-0.022559,0.13913,1,0.372,0.372,0.5,0
-0.022626,0.13812,1,0.373,0.373,0.5,0
-0.022693,0.13712,1,0.374,0.374,0.5,0
-0.02276,0.13612,1,0.375,0.375,0.5,0
-0.022832,0.13511,1,0.376,0.376,0.5,0
-0.022899,0.13411,1,0.377,0.377,0.5,0
-0.022966,0.13311,1,0.378,0.378,0.5,0
-0.023033,0.1321,1,0.379,0.379,0.5,0
-0.023101,0.1311,1,0.38,0.38,0.5,0
-0.023168,0.1301,1,0.381,0.381,0.5,0
-0.023235,0.1291,1,0.382,0.382,0.5,0
-0.023308,0.12809,1,0.383,0.383,0.5,0
-0.023375,0.12709,1,0.384,0.384,0.5,0
-0.023443,0.12609,1,0.385,0.385,0.5,0
-0.02351,0.12509,1,0.386,0.386,0.5,0
-0.023578,0.12409,1,0.387,0.387,0.5,0
-0.023646,0.12309,1,0.388,0.388,0.5,0
-0.023714,0.12209,1,0.389,0.389,0.5,0
-0.023782,0.12109,1,0.39,0.39,0.5,0
-0.023855,0.12009,1,0.391,0.391,0.5,0
-0.023923,0.11909,1,0.392,0.392,0.5,0
-0.023991,0.11809,1,0.393,0.393,0.5,0
-0.024059,0.11709,1,0.394,0.394,0.5,0
-0.024127,0.11609,1,0.395,0.395,0.5,0
-0.024196,0.11509,1,0.396,0.396,0.5,0
-0.024264,0.1141,1,0.397,0.397,0.5,0
-0.024333,0.1131,1,0.398,0.398,0.5,0
-0.024406,0.1121,1,0.399,0.399,0.5,0
-0.024475,0.1111,1,0.4,0.4,0.5,0
-0.024543,0.1101,1,0.401,0.401,0.5,0
-0.024612,0.1091,1,0.402,0.402,0.5,0
-0.024682,0.10811,1,0.403,0.403,0.5,0
-0.024751,0.10711,1,0.404,0.404,0.5,0
-0.02482,0.10611,1,0.405,0.405,0.5,0
-0.02489,0.10511,1,0.406,0.406,0.5,0
-0.024964,0.10411,1,0.407,0.407,0.5,0
-0.025034,0.10312,1,0.408,0.408,0.5,0
-0.025104,0.10212,1,0.409,0.409,0.5,0
-0.025173,0.10112,1,0.41,0.41,0.5,0
-0.025243,0.10013,1,0.411,0.411,0.5,0
-0.025313,0.099132,1,0.412,0.412,0.5,0
-0.025384,0.098135,1,0.413,0.413,0.5,0
-0.025454,0.097139,1,0.414,0.414,0.5,0
-0.025528,0.096142,1,0.415,0.415,0.5,0
-0.025599,0.095146,1,0.416,0.416,0.5,0
-0.02567,0.094151,1,0.417,0.417,0.5,0
-0.02574,0.093156,1,0.418,0.418,0.5,0
-0.025811,0.092161,1,0.419,0.419,0.5,0
-0.025883,0.091166,1,0.42,0.42,0.5,0
-0.025954,0.090171,1,0.421,0.421,0.5,0
-0.026029,0.089173,1,0.422,0.422,0.5,0
-0.026101,0.088178,1,0.423,0.423,0.5,0
-0.026172,0.087184,1,0.424,0.424,0.5,0
-0.026244,0.08619,1,0.425,0.425,0.5,0
-0.026316,0.085195,1,0.426,0.426,0.5,0
-0.026388,0.084201,1,0.427,0.427,0.5,0
-0.026461,0.083207,1,0.428,0.428,0.5,0
-0.026533,0.082213,1,0.429,0.429,0.5,0
-0.02661,0.081217,1,0.43,0.43,0.5,0
-0.026683,0.080223,1,0.431,0.431,0.5,0
-0.026756,0.07923,1,0.432,0.432,0.5,0
-0.026829,0.078236,1,0.433,0.433,0.5,0
-0.026902,0.077243,1,0.434,0.434,0.5,0
-0.026975,0.076249,1,0.435,0.435,0.5,0
-0.027049,0.075256,1,0.436,0.436,0.5,0
-0.027122,0.074263,1,0.437,0.437,0.5,0
-0.0272,0.073267,1,0.438,0.438,0.5,0
-0.027274,0.072274,1,0.439,0.439,0.5,0
-0.027349,0.071281,1,0.44,0.44,0.5,0
-0.027423,0.070288,1,0.441,0.441,0.5,0
-0.027497,0.069295,1,0.442,0.442,0.5,0
-0.027572,0.068303,1,0.443,0.443,0.5,0
-0.027647,0.06731,1,0.444,0.444,0.5,0
-0.027722,0.066318,1,0.445,0.445,0.5,0
-0.027801,0.065322,1,0.446,0.446,0.5,0
-0.027876,0.06433,1,0.447,0.447,0.5,0
-0.027952,0.063338,1,0.448,0.448,0.5,0
-0.028027,0.062346,1,0.449,0.449,0.5,0
-0.028104,0.061354,1,0.45,0.45,0.5,0
-0.02818,0.060362,1,0.451,0.451,0.5,0
-0.028256,0.05937,1,0.452,0.452,0.5,0
-0.028332,0.058378,1,0.453,0.453,0.5,0
-0.028413,0.057382,1,0.454,0.454,0.5,0
-0.02849,0.056391,1,0.455,0.455,0.5,0
-0.028568,0.055399,1,0.456,0.456,0.5,0
-0.028645,0.054408,1,0.457,0.457,0.5,0
-0.028722,0.053416,1,0.458,0.458,0.5,0
-0.0288,0.052425,1,0.459,0.459,0.5,0
-0.028878,0.051434,1,0.46,0.46,0.5,0
-0.02896,0.050438,1,0.461,0.461,0.5,0
-0.029038,0.049446,1,0.462,0.462,0.5,0
-0.029117,0.048455,1,0.463,0.463,0.5,0
-0.029196,0.047464,1,0.464,0.464,0.5,0
-0.029274,0.046472,1,0.465,0.465,0.5,0
-0.029354,0.045481,1,0.466,0.466,0.5,0
-0.029434,0.04449,1,0.467,0.467,0.5,0
-0.029513,0.043498,1,0.468,0.468,0.5,0
-0.029597,0.042502,1,0.469,0.469,0.5,0
-0.029677,0.041511,1,0.47,0.47,0.5,0
-0.029758,0.04052,1,0.471,0.471,0.5,0
-0.029838,0.039529,1,0.472,0.472,0.5,0
-0.029919,0.038538,1,0.473,0.473,0.5,0
-0.03,0.037547,1,0.474,0.474,0.5,0
-0.030081,0.036556,1,0.475,0.475,0.5,0
-0.030162,0.035565,1,0.476,0.476,0.5,0
-0.030248,0.034568,1,0.477,0.477,0.5,0
-0.03033,0.033577,1,0.478,0.478,0.5,0
-0.030412,0.032586,1,0.479,0.479,0.5,0
-0.030494,0.031596,1,0.48,0.48,0.5,0
-0.030576,0.030605,1,0.481,0.481,0.5,0
-0.030659,0.029614,1,0.482,0.482,0.5,0
-0.030743,0.028623,1,0.483,0.483,0.5,0
-0.030826,0.027632,1,0.484,0.484,0.5,0
-0.030912,0.026634,1,0.485,0.485,0.5,0
-0.030996,0.025643,1,0.486,0.486,0.5,0
-0.03108,0.024652,1,0.487,0.487,0.5,0
-0.031164,0.02366,1,0.488,0.488,0.5,0
-0.031249,0.02267,1,0.489,0.489,0.5,0
-0.031334,0.021679,1,0.49,0.49,0.5,0
-0.031419,0.020688,1,0.491,0.491,0.5,0
-0.031504,0.019697,1,0.492,0.492,0.5,0
-0.031593,0.018698,1,0.493,0.493,0.5,0
-0.031678,0.017707,1,0.494,0.494,0.5,0
-0.031764,0.016715,1,0.495,0.495,0.5,0
-0.03185,0.015724,1,0.496,0.496,0.5,0
-0.031937,0.014733,1,0.497,0.497,0.5,0
-0.032024,0.013741,1,0.498,0.498,0.5,0
-0.032111,0.01275,1,0.499,0.499,0.5,0
-0.032198,0.011758,1,0.5,0.5,0.5,0
-0.032289,0.010759,1,0.501,0.501,0.5,0
-0.032377,0.0097669,1,0.502,0.502,0.5,0
-0.032464,0.0087748,1,0.503,0.503,0.5,0
-0.032552,0.0077827,1,0.504,0.504,0.5,0
-0.032641,0.0067904,1,0.505,0.505,0.5,0
-0.03273,0.0057981,1,0.506,0.506,0.5,0
-0.032819,0.0048058,1,0.507,0.507,0.5,0
-0.032912,0.0038122,1,0.508,0.508,0.5,0
-0.033001,0.0028186,1,0.509,0.509,0.5,0
-0.033091,0.001825,1,0.51,0.51,0.5,0
-0.033181,0.00083142,1,0.511,0.511,0.5,0
-0.033271,-0.00016245,1,0.512,0.512,0.5,0
-0.033361,-0.0011568,1,0.513,0.513,0.5,0
-0.033452,-0.0021512,1,0.514,0.514,0.5,0
-0.033543,-0.0031455,1,0.515,0.515,0.5,0
-0.033638,-0.0041342,1,0.516,0.516,0.5,0
-0.03373,-0.0051297,1,0.517,0.517,0.5,0
-0.033822,-0.0061251,1,0.518,0.518,0.5,0
-0.033913,-0.0071204,1,0.519,0.519,0.5,0
-0.034006,-0.0081159,1,0.52,0.52,0.5,0
-0.034098,-0.0091116,1,0.521,0.521,0.5,0
-0.034191,-0.010107,1,0.522,0.522,0.5,0
-0.034284,-0.011103,1,0.523,0.523,0.5,0
-0.034383,-0.012092,1,0.524,0.524,0.5,0
-0.034476,-0.013088,1,0.525,0.525,0.5,0
-0.03457,-0.014084,1,0.526,0.526,0.5,0
-0.034664,-0.01508,1,0.527,0.527,0.5,0
-0.034758,-0.016077,1,0.528,0.528,0.5,0
-0.034853,-0.017074,1,0.529,0.529,0.5,0
-0.034948,-0.018071,1,0.53,0.53,0.5,0
-0.035043,-0.019069,1,0.531,0.531,0.5,0
-0.035144,-0.020059,1,0.532,0.532,0.5,0
-0.03524,-0.021057,1,0.533,0.533,0.5,0
-0.035336,-0.022054,1,0.534,0.534,0.5,0
-0.035432,-0.023051,1,0.535,0.535,0.5,0
-0.035529,-0.024049,1,0.536,0.536,0.5,0
-0.035626,-0.025047,1,0.537,0.537,0.5,0
-0.035723,-0.026045,1,0.538,0.538,0.5,0
-0.03582,-0.027043,1,0.539,0.539,0.5,0
-0.035922,-0.028036,1,0.54,0.54,0.5,0
-0.03602,-0.029034,1,0.541,0.541,0.5,0
-0.036119,-0.030032,1,0.542,0.542,0.5,0
-0.036217,-0.031031,1,0.543,0.543,0.5,0
-0.036316,-0.032031,1,0.544,0.544,0.5,0
-0.036415,-0.03303,1,0.545,0.545,0.5,0
-0.036514,-0.034029,1,0.546,0.546,0.5,0
-0.036619,-0.035025,1,0.547,0.547,0.5,0
-0.036719,-0.036025,1,0.548,0.548,0.5,0
-0.036819,-0.037025,1,0.549,0.549,0.5,0
-0.03692,-0.038025,1,0.55,0.55,0.5,0
-0.03702,-0.039025,1,0.551,0.551,0.5,0
-0.037122,-0.040026,1,0.552,0.552,0.5,0
-0.037223,-0.041027,1,0.553,0.553,0.5,0
-0.037324,-0.042028,1,0.554,0.554,0.5,0
-0.03743,-0.043025,1,0.555,0.555,0.5,0
-0.037532,-0.044027,1,0.556,0.556,0.5,0
-0.037635,-0.045029,1,0.557,0.557,0.5,0
-0.037737,-0.046031,1,0.558,0.558,0.5,0
-0.03784,-0.047033,1,0.559,0.559,0.5,0
-0.037944,-0.048036,1,0.56,0.56,0.5,0
-0.038047,-0.049039,1,0.561,0.561,0.5,0
-0.038151,-0.050042,1,0.562,0.562,0.5,0
-0.038259,-0.051041,1,0.563,0.563,0.5,0
-0.038364,-0.052045,1,0.564,0.564,0.5,0
-0.038469,-0.053049,1,0.565,0.565,0.5,0
-0.038573,-0.054052,1,0.566,0.566,0.5,0
-0.038679,-0.055057,1,0.567,0.567,0.5,0
-0.038785,-0.056062,1,0.568,0.568,0.5,0
-0.03889,-0.057067,1,0.569,0.569,0.5,0
-0.038996,-0.058072,1,0.57,0.57,0.5,0
-0.039107,-0.059074,1,0.571,0.571,0.5,0
-0.039214,-0.06008,1,0.572,0.572,0.5,0
-0.039321,-0.061086,1,0.573,0.573,0.5,0
-0.039428,-0.062092,1,0.574,0.574,0.5,0
-0.039535,-0.063099,1,0.575,0.575,0.5,0
-0.039643,-0.064106,1,0.576,0.576,0.5,0
-0.039751,-0.065113,1,0.577,0.577,0.5,0
-0.039859,-0.06612,1,0.578,0.578,0.5,0
-0.039971,-0.067125,1,0.579,0.579,0.5,0
-0.04008,-0.068133,1,0.58,0.58,0.5,0
-0.04019,-0.069142,1,0.581,0.581,0.5,0
-0.040299,-0.07015,1,0.582,0.582,0.5,0
-0.040408,-0.071159,1,0.583,0.583,0.5,0
-0.040518,-0.072169,1,0.584,0.584,0.5,0
-0.040628,-0.073178,1,0.585,0.585,0.5,0
-0.040742,-0.074185,1,0.586,0.586,0.5,0
-0.040853,-0.075196,1,0.587,0.587,0.5,0
-0.040964,-0.076207,1,0.588,0.588,0.5,0
-0.041075,-0.077218,1,0.589,0.589,0.5,0
-0.041186,-0.078229,1,0.59,0.59,0.5,0
-0.041298,-0.079241,1,0.591,0.591,0.5,0
-0.04141,-0.080253,1,0.592,0.592,0.5,0
-0.041522,-0.081265,1,0.593,0.593,0.5,0
-0.041638,-0.082275,1,0.594,0.594,0.5,0
-0.041751,-0.083289,1,0.595,0.595,0.5,0
-0.041865,-0.084303,1,0.596,0.596,0.5,0
-0.041978,-0.085316,1,0.597,0.597,0.5,0
-0.042091,-0.08633,1,0.598,0.598,0.5,0
-0.042205,-0.087345,1,0.599,0.599,0.5,0
-0.042319,-0.08836,1,0.6,0.6,0.5,0
-0.042433,-0.089376,1,0.601,0.601,0.5,0
-0.042551,-0.090389,1,0.602,0.602,0.5,0
-0.042666,-0.091406,1,0.603,0.603,0.5,0
-0.042781,-0.092422,1,0.604,0.604,0.5,0
-0.042896,-0.093438,1,0.605,0.605,0.5,0
-0.043012,-0.094456,1,0.606,0.606,0.5,0
-0.043128,-0.095474,1,0.607,0.607,0.5,0
-0.043244,-0.096492,1,0.608,0.608,0.5,0
-0.04336,-0.09751,1,0.609,0.609,0.5,0
-0.04348,-0.098527,1,0.61,0.61,0.5,0
-0.043597,-0.099547,1,0.611,0.611,0.5,0
-0.043713,-0.10057,1,0.612,0.612,0.5,0
-0.04383,-0.10159,1,0.613,0.613,0.5,0
-0.043948,-0.10261,1,0.614,0.614,0.5,0
-0.044065,-0.10363,1,0.615,0.615,0.5,0
-0.044183,-0.10465,1,0.616,0.616,0.5,0
-0.044301,-0.10567,1,0.617,0.617,0.5,0
-0.044423,-0.10669,1,0.618,0.618,0.5,0
-0.044542,-0.10772,1,0.619,0.619,0.5,0
-0.04466,-0.10874,1,0.62,0.62,0.5,0
-0.044779,-0.10976,1,0.621,0.621,0.5,0
-0.044898,-0.11079,1,0.622,0.622,0.5,0
-0.045018,-0.11181,1,0.623,0.623,0.5,0
-0.045137,-0.11284,1,0.624,0.624,0.5,0
-0.045257,-0.11386,1,0.625,0.625,0.5,0
-0.045381,-0.11489,1,0.626,0.626,0.5,0
-0.045502,-0.11591,1,0.627,0.627,0.5,0
-0.045622,-0.11694,1,0.628,0.628,0.5,0
-0.045742,-0.11797,1,0.629,0.629,0.5,0
-0.045863,-0.119,1,0.63,0.63,0.5,0
-0.045985,-0.12003,1,0.631,0.631,0.5,0
-0.046106,-0.12105,1,0.632,0.632,0.5,0
-0.04623,-0.12208,1,0.633,0.633,0.5,0
-0.046352,-0.12311,1,0.634,0.634,0.5,0
-0.046474,-0.12414,1,0.635,0.635,0.5,0
-0.046596,-0.12517,1,0.636,0.636,0.5,0
-0.046718,-0.1262,1,0.637,0.637,0.5,0
-0.046841,-0.12724,1,0.638,0.638,0.5,0
-0.046963,-0.12827,1,0.639,0.639,0.5,0
-0.047086,-0.1293,1,0.64,0.64,0.5,0
-0.047212,-0.13033,1,0.641,0.641,0.5,0
-0.047336,-0.13137,1,0.642,0.642,0.5,0
-0.047459,-0.1324,1,0.643,0.643,0.5,0
-0.047582,-0.13344,1,0.644,0.644,0.5,0
-0.047706,-0.13447,1,0.645,0.645,0.5,0
-0.04783,-0.13551,1,0.646,0.646,0.5,0
-0.047954,-0.13655,1,0.647,0.647,0.5,0
-0.048078,-0.13758,1,0.648,0.648,0.5,0
-0.048205,-0.13862,1,0.649,0.649,0.5,0
-0.04833,-0.13966,1,0.65,0.65,0.5,0
-0.048454,-0.1407,1,0.651,0.651,0.5,0
-0.048579,-0.14174,1,0.652,0.652,0.5,0
-0.048704,-0.14278,1,0.653,0.653,0.5,0
-0.048829,-0.14382,1,0.654,0.654,0.5,0
-0.048955,-0.14486,1,0.655,0.655,0.5,0
-0.04908,-0.1459,1,0.656,0.656,0.5,0
-0.049209,-0.14694,1,0.657,0.657,0.5,0
-0.049335,-0.14799,1,0.658,0.658,0.5,0
-0.049461,-0.14903,1,0.659,0.659,0.5,0
-0.049586,-0.15007,1,0.66,0.66,0.5,0
-0.049713,-0.15112,1,0.661,0.661,0.5,0
-0.049839,-0.15217,1,0.662,0.662,0.5,0
-0.049965,-0.15321,1,0.663,0.663,0.5,0
-0.050091,-0.15426,1,0.664,0.664,0.5,0
-0.050221,-0.1553,1,0.665,0.665,0.5,0
-0.050348,-0.15635,1,0.666,0.666,0.5,0
-0.050474,-0.1574,1,0.667,0.667,0.5,0
-0.050601,-0.15845,1,0.668,0.668,0.5,0
-0.050728,-0.1595,1,0.669,0.669,0.5,0
-0.050855,-0.16055,1,0.67,0.67,0.5,0
-0.050982,-0.1616,1,0.671,0.671,0.5,0
-0.051113,-0.16265,1,0.672,0.672,0.5,0
-0.05124,-0.1637,1,0.673,0.673,0.5,0
-0.051368,-0.16476,1,0.674,0.674,0.5,0
-0.051495,-0.16581,1,0.675,0.675,0.5,0
-0.051623,-0.16686,1,0.676,0.676,0.5,0
-0.05175,-0.16792,1,0.677,0.677,0.5,0
-0.051878,-0.16897,1,0.678,0.678,0.5,0
-0.052005,-0.17003,1,0.679,0.679,0.5,0
-0.052137,-0.17108,1,0.68,0.68,0.5,0
-0.052265,-0.17214,1,0.681,0.681,0.5,0
-0.052393,-0.1732,1,0.682,0.682,0.5,0
-0.052521,-0.17426,1,0.683,0.683,0.5,0
-0.052649,-0.17532,1,0.684,0.684,0.5,0
-0.052777,-0.17638,1,0.685,0.685,0.5,0
-0.052905,-0.17744,1,0.686,0.686,0.5,0
-0.053033,-0.1785,1,0.687,0.687,0.5,0
-0.053165,-0.17956,1,0.688,0.688,0.5,0
-0.053293,-0.18063,1,0.689,0.689,0.5,0
-0.053422,-0.18169,1,0.69,0.69,0.5,0
-0.05355,-0.18276,1,0.691,0.691,0.5,0
-0.053678,-0.18382,1,0.692,0.692,0.5,0
-0.053806,-0.18489,1,0.693,0.693,0.5,0
-0.053935,-0.18595,1,0.694,0.694,0.5,0
-0.054063,-0.18702,1,0.695,0.695,0.5,0
-0.054194,-0.18809,1,0.696,0.696,0.5,0
-0.054323,-0.18916,1,0.697,0.697,0.5,0
-0.054451,-0.19023,1,0.698,0.698,0.5,0
-0.05458,-0.19129,1,0.699,0.699,0.5,0
-0.054708,-0.19237,1,0.7,0.7,0.5,0
-0.054836,-0.19344,1,0.701,0.701,0.5,0
-0.054965,-0.19451,1,0.702,0.702,0.5,0
-0.055093,-0.19558,1,0.703,0.703,0.5,0
-0.055224,-0.19666,1,0.704,0.704,0.5,0
-0.055352,-0.19773,1,0.705,0.705,0.5,0
-0.055481,-0.19881,1,0.706,0.706,0.5,0
-0.055609,-0.19988,1,0.707,0.707,0.5,0
-0.055737,-0.20096,1,0.708,0.708,0.5,0
-0.055865,-0.20204,1,0.709,0.709,0.5,0
-0.055993,-0.20312,1,0.71,0.71,0.5,0
-0.056125,-0.20419,1,0.711,0.711,0.5,0
-0.056253,-0.20528,1,0.712,0.712,0.5,0
-0.05638,-0.20636,1,0.713,0.713,0.5,0
-0.056508,-0.20744,1,0.714,0.714,0.5,0
-0.056636,-0.20852,1,0.715,0.715,0.5,0
-0.056763,-0.20961,1,0.716,0.716,0.5,0
-0.05689,-0.21069,1,0.717,0.717,0.5,0
-0.057018,-0.21177,1,0.718,0.718,0.5,0
-0.057148,-0.21286,1,0.719,0.719,0.5,0
-0.057275,-0.21395,1,0.72,0.72,0.5,0
-0.057402,-0.21503,1,0.721,0.721,0.5,0
-0.05753,-0.21612,1,0.722,0.722,0.5,0
-0.057656,-0.21721,1,0.723,0.723,0.5,0
-0.057783,-0.2183,1,0.724,0.724,0.5,0
-0.057909,-0.21939,1,0.725,0.725,0.5,0
-0.058035,-0.22048,1,0.726,0.726,0.5,0
-0.058165,-0.22157,1,0.727,0.727,0.5,0
-0.058291,-0.22267,1,0.728,0.728,0.5,0
-0.058417,-0.22376,1,0.729,0.729,0.5,0
-0.058543,-0.22486,1,0.73,0.73,0.5,0
-0.058668,-0.22595,1,0.731,0.731,0.5,0
-0.058794,-0.22705,1,0.732,0.732,0.5,0
-0.058919,-0.22815,1,0.733,0.733,0.5,0
-0.059044,-0.22924,1,0.734,0.734,0.5,0
-0.059172,-0.23034,1,0.735,0.735,0.5,0
-0.059296,-0.23144,1,0.736,0.736,0.5,0
-0.059421,-0.23254,1,0.737,0.737,0.5,0
-0.059545,-0.23364,1,0.738,0.738,0.5,0
-0.059669,-0.23475,1,0.739,0.739,0.5,0
-0.059793,-0.23585,1,0.74,0.74,0.5,0
-0.059916,-0.23696,1,0.741,0.741,0.5,0
-0.06004,-0.23806,1,0.742,0.742,0.5,0
-0.060166,-0.23917,1,0.743,0.743,0.5,0
-0.060289,-0.24027,1,0.744,0.744,0.5,0
-0.060412,-0.24138,1,0.745,0.745,0.5,0
-0.060534,-0.24249,1,0.746,0.746,0.5,0
-0.060656,-0.2436,1,0.747,0.747,0.5,0
-0.060778,-0.24471,1,0.748,0.748,0.5,0
-0.060899,-0.24582,1,0.749,0.749,0.5,0
-0.061021,-0.24693,1,0.75,0.75,0.5,0
-0.061145,-0.24805,1,0.751,0.751,0.5,0
-0.061265,-0.24916,1,0.752,0.752,0.5,0
-0.061386,-0.25028,1,0.753,0.753,0.5,0
-0.061506,-0.25139,1,0.754,0.754,0.5,0
-0.061626,-0.25251,1,0.755,0.755,0.5,0
-0.061745,-0.25363,1,0.756,0.756,0.5,0
-0.061864,-0.25475,1,0.757,0.757,0.5,0
-0.061986,-0.25587,1,0.758,0.758,0.5,0
-0.062104,-0.25699,1,0.759,0.759,0.5,0
-0.062222,-0.25811,1,0.76,0.76,0.5,0
-0.06234,-0.25923,1,0.761,0.761,0.5,0
-0.062458,-0.26036,1,0.762,0.762,0.5,0
-0.062574,-0.26148,1,0.763,0.763,0.5,0
-0.062691,-0.26261,1,0.764,0.764,0.5,0
-0.062807,-0.26373,1,0.765,0.765,0.5,0
-0.062927,-0.26486,1,0.766,0.766,0.5,0
-0.063042,-0.26599,1,0.767,0.767,0.5,0
-0.063157,-0.26712,1,0.768,0.768,0.5,0
-0.063272,-0.26825,1,0.769,0.769,0.5,0
-0.063386,-0.26938,1,0.77,0.77,0.5,0
-0.063499,-0.27051,1,0.771,0.771,0.5,0
-0.063612,-0.27165,1,0.772,0.772,0.5,0
-0.063725,-0.27278,1,0.773,0.773,0.5,0
-0.063842,-0.27391,1,0.774,0.774,0.5,0
-0.063953,-0.27505,1,0.775,0.775,0.5,0
-0.064064,-0.27619,1,0.776,0.776,0.5,0
-0.064176,-0.27733,1,0.777,0.777,0.5,0
-0.064286,-0.27847,1,0.778,0.778,0.5,0
-0.064396,-0.27961,1,0.779,0.779,0.5,0
-0.064506,-0.28075,1,0.78,0.78,0.5,0
-0.064616,-0.28189,1,0.781,0.781,0.5,0
-0.064727,-0.28303,1,0.782,0.782,0.5,0
-0.064835,-0.28418,1,0.783,0.783,0.5,0
-0.064942,-0.28533,1,0.784,0.784,0.5,0
-0.06505,-0.28647,1,0.785,0.785,0.5,0
-0.065156,-0.28762,1,0.786,0.786,0.5,0
-0.065262,-0.28877,1,0.787,0.787,0.5,0
-0.065367,-0.28992,1,0.788,0.788,0.5,0
-0.065472,-0.29107,1,0.789,0.789,0.5,0
-0.06558,-0.29222,1,0.79,0.79,0.5,0
-0.065683,-0.29338,1,0.791,0.791,0.5,0
-0.065787,-0.29453,1,0.792,0.792,0.5,0
-0.06589,-0.29569,1,0.793,0.793,0.5,0
-0.065991,-0.29684,1,0.794,0.794,0.5,0
-0.066092,-0.298,1,0.795,0.795,0.5,0
-0.066193,-0.29916,1,0.796,0.796,0.5,0
-0.066297,-0.30032,1,0.797,0.797,0.5,0
-0.066396,-0.30148,1,0.798,0.798,0.5,0
-0.066495,-0.30265,1,0.799,0.799,0.5,0
-0.066594,-0.30381,1,0.8,0.8,0.5,0
-0.066692,-0.30497,1,0.801,0.801,0.5,0
-0.066788,-0.30614,1,0.802,0.802,0.5,0
-0.066884,-0.30731,1,0.803,0.803,0.5,0
-0.06698,-0.30848,1,0.804,0.804,0.5,0
-0.067079,-0.30965,1,0.805,0.805,0.5,0
-0.067173,-0.31082,1,0.806,0.806,0.5,0
-0.067266,-0.31199,1,0.807,0.807,0.5,0
-0.067359,-0.31317,1,0.808,0.808,0.5,0
-0.067452,-0.31434,1,0.809,0.809,0.5,0
-0.067542,-0.31552,1,0.81,0.81,0.5,0
-0.067633,-0.3167,1,0.811,0.811,0.5,0
-0.067724,-0.31788,1,0.812,0.812,0.5,0
-0.067817,-0.31906,1,0.813,0.813,0.5,0
-0.067905,-0.32024,1,0.814,0.814,0.5,0
-0.067993,-0.32143,1,0.815,0.815,0.5,0
-0.06808,-0.32261,1,0.816,0.816,0.5,0
-0.068166,-0.3238,1,0.817,0.817,0.5,0
-0.068251,-0.32499,1,0.818,0.818,0.5,0
-0.068336,-0.32618,1,0.819,0.819,0.5,0
-0.068421,-0.32737,1,0.82,0.82,0.5,0
-0.068507,-0.32856,1,0.821,0.821,0.5,0
-0.068588,-0.32975,1,0.822,0.822,0.5,0
-0.06867,-0.33095,1,0.823,0.823,0.5,0
-0.068751,-0.33214,1,0.824,0.824,0.5,0
-0.06883,-0.33334,1,0.825,0.825,0.5,0
-0.068908,-0.33454,1,0.826,0.826,0.5,0
-0.068986,-0.33575,1,0.827,0.827,0.5,0
-0.069064,-0.33695,1,0.828,0.828,0.5,0
-0.069143,-0.33815,1,0.829,0.829,0.5,0
-0.069217,-0.33936,1,0.83,0.83,0.5,0
-0.069291,-0.34056,1,0.831,0.831,0.5,0
-0.069366,-0.34177,1,0.832,0.832,0.5,0
-0.069436,-0.34298,1,0.833,0.833,0.5,0
-0.069507,-0.34419,1,0.834,0.834,0.5,0
-0.069578,-0.3454,1,0.835,0.835,0.5,0
-0.069651,-0.34661,1,0.836,0.836,0.5,0
-0.069717,-0.34783,1,0.837,0.837,0.5,0
-0.069784,-0.34905,1,0.838,0.838,0.5,0
-0.06985,-0.35026,1,0.839,0.839,0.5,0
-0.069916,-0.35148,1,0.84,0.84,0.5,0
-0.069977,-0.3527,1,0.841,0.841,0.5,0
-0.070039,-0.35392,1,0.842,0.842,0.5,0
-0.070101,-0.35514,1,0.843,0.843,0.5,0
-0.070165,-0.35636,1,0.844,0.844,0.5,0
-0.070221,-0.35758,1,0.845,0.845,0.5,0
-0.070278,-0.3588,1,0.846,0.846,0.5,0
-0.070334,-0.36003,1,0.847,0.847,0.5,0
-0.070389,-0.36125,1,0.848,0.848,0.5,0
-0.070439,-0.36247,1,0.849,0.849,0.5,0
-0.07049,-0.3637,1,0.85,0.85,0.5,0
-0.070541,-0.36492,1,0.851,0.851,0.5,0
-0.070593,-0.36614,1,0.852,0.852,0.5,0
-0.070637,-0.36737,1,0.853,0.853,0.5,0
-0.070682,-0.36859,1,0.854,0.854,0.5,0
-0.070726,-0.36982,1,0.855,0.855,0.5,0
-0.070767,-0.37104,1,0.856,0.856,0.5,0
-0.070805,-0.37226,1,0.857,0.857,0.5,0
-0.070842,-0.37348,1,0.858,0.858,0.5,0
-0.07088,-0.3747,1,0.859,0.859,0.5,0
-0.070917,-0.37591,1,0.86,0.86,0.5,0
-0.070947,-0.37713,1,0.861,0.861,0.5,0
-0.070977,-0.37834,1,0.862,0.862,0.5,0
-0.071007,-0.37956,1,0.863,0.863,0.5,0
-0.07103,-0.38077,1,0.864,0.864,0.5,0
-0.071052,-0.38197,1,0.865,0.865,0.5,0
-0.071073,-0.38318,1,0.866,0.866,0.5,0
-0.071094,-0.38438,1,0.867,0.867,0.5,0
-0.071111,-0.38558,1,0.868,0.868,0.5,0
-0.071123,-0.38677,1,0.869,0.869,0.5,0
-0.071134,-0.38796,1,0.87,0.87,0.5,0
-0.071146,-0.38915,1,0.871,0.871,0.5,0
-0.071148,-0.39033,1,0.872,0.872,0.5,0
-0.07115,-0.3915,1,0.873,0.873,0.5,0
-0.071151,-0.39268,1,0.874,0.874,0.5,0
-0.071153,-0.39386,1,0.875,0.875,0.5,0
-0.071149,-0.39501,1,0.876,0.876,0.5,0
-0.071139,-0.39617,1,0.877,0.877,0.5,0
-0.071129,-0.39732,1,0.878,0.878,0.5,0
-0.071118,-0.39847,1,0.879,0.879,0.5,0
-0.071096,-0.3996,1,0.88,0.88,0.5,0
-0.071075,-0.40074,1,0.881,0.881,0.5,0
-0.071053,-0.40187,1,0.882,0.882,0.5,0
-0.071038,-0.403,1,0.883,0.883,0.5,0
-0.071005,-0.40411,1,0.884,0.884,0.5,0
-0.070972,-0.40521,1,0.885,0.885,0.5,0
-0.070939,-0.40632,1,0.886,0.886,0.5,0
-0.070903,-0.40741,1,0.887,0.887,0.5,0
-0.070858,-0.4085,1,0.888,0.888,0.5,0
-0.070814,-0.40958,1,0.889,0.889,0.5,0
-0.07077,-0.41067,1,0.89,0.89,0.5,0
-0.070734,-0.41176,1,0.891,0.891,0.5,0
-0.07068,-0.41283,1,0.892,0.892,0.5,0
-0.070627,-0.41389,1,0.893,0.893,0.5,0
-0.070573,-0.41496,1,0.894,0.894,0.5,0
-0.070517,-0.41602,1,0.895,0.895,0.5,0
-0.070457,-0.41709,1,0.896,0.896,0.5,0
-0.070396,-0.41815,1,0.897,0.897,0.5,0
-0.070336,-0.41922,1,0.898,0.898,0.5,0
-0.070294,-0.42032,1,0.899,0.899,0.5,0
-0.070233,-0.4214,1,0.9,0.9,0.5,0
-0.070172,-0.42248,1,0.901,0.901,0.5,0
-0.070111,-0.42357,1,0.902,0.902,0.5,0
-0.070053,-0.42469,1,0.903,0.903,0.5,0
-0.069997,-0.42583,1,0.904,0.904,0.5,0
-0.06994,-0.42697,1,0.905,0.905,0.5,0
-0.069884,-0.42812,1,0.906,0.906,0.5,0
-0.069864,-0.42937,1,0.907,0.907,0.5,0
-0.069825,-0.43061,1,0.908,0.908,0.5,0
-0.069786,-0.43186,1,0.909,0.909,0.5,0
-0.069746,-0.4331,1,0.91,0.91,0.5,0
-0.069728,-0.4345,1,0.911,0.911,0.5,0
-0.069714,-0.43592,1,0.912,0.912,0.5,0
-0.0697,-0.43735,1,0.913,0.913,0.5,0
-0.069686,-0.43877,1,0.914,0.914,0.5,0
-0.069738,-0.44045,1,0.915,0.915,0.5,0
-0.069768,-0.44214,1,0.916,0.916,0.5,0
-0.069798,-0.44382,1,0.917,0.917,0.5,0
-0.06983,-0.44552,1,0.918,0.918,0.5,0
-0.069912,-0.44755,1,0.919,0.919,0.5,0
-0.069995,-0.44958,1,0.92,0.92,0.5,0
-0.070078,-0.45162,1,0.921,0.921,0.5,0
-0.070184,-0.45366,1,0.922,0.922,0.5,0
-0.070338,-0.45616,1,0.923,0.923,0.5,0
-0.070491,-0.45867,1,0.924,0.924,0.5,0
-0.070644,-0.46117,1,0.925,0.925,0.5,0
-0.070813,-0.46379,1,0.926,0.926,0.5,0
-0.071039,-0.46679,1,0.927,0.927,0.5,0
-0.071264,-0.46979,1,0.928,0.928,0.5,0
-0.07149,-0.4728,1,0.929,0.929,0.5,0
-0.07173,-0.47584,1,0.93,0.93,0.5,0
-0.072027,-0.47945,1,0.931,0.931,0.5,0
-0.072324,-0.48307,1,0.932,0.932,0.5,0
-0.072621,-0.48669,1,0.933,0.933,0.5,0
-0.072939,-0.4905,1,0.934,0.934,0.5,0
-0.073289,-0.49457,1,0.935,0.935,0.5,0
-0.073639,-0.49865,1,0.936,0.936,0.5,0
-0.073989,-0.50272,1,0.937,0.937,0.5,0
-0.074298,-0.50676,1,0.938,0.938,0.5,0
-0.074655,-0.51127,1,0.939,0.939,0.5,0
-0.075012,-0.51578,1,0.94,0.94,0.5,0
-0.075369,-0.52029,1,0.941,0.941,0.5,0
-0.075701,-0.52477,1,0.942,0.942,0.5,0
-0.076016,-0.52924,1,0.943,0.943,0.5,0
-0.076332,-0.53371,1,0.944,0.944,0.5,0
-0.076647,-0.53817,1,0.945,0.945,0.5,0
-0.076781,-0.54217,1,0.946,0.946,0.5,0
-0.076949,-0.54626,1,0.947,0.947,0.5,0
-0.077117,-0.55036,1,0.948,0.948,0.5,0
-0.077284,-0.55445,1,0.949,0.949,0.5,0
-0.077282,-0.55765,1,0.95,0.95,0.5,0
-0.077231,-0.5606,1,0.951,0.951,0.5,0
-0.077181,-0.56355,1,0.952,0.952,0.5,0
-0.07713,-0.56649,1,0.953,0.953,0.5,0
-0.076694,-0.56788,1,0.954,0.954,0.5,0
-0.076285,-0.56901,1,0.955,0.955,0.5,0
-0.075876,-0.57014,1,0.956,0.956,0.5,0
-0.075467,-0.57127,1,0.957,0.957,0.5,0
-0.074662,-0.56988,1,0.958,0.958,0.5,0
-0.073845,-0.5684,1,0.959,0.959,0.5,0
-0.073028,-0.56693,1,0.96,0.96,0.5,0
-0.072183,-0.56566,1,0.961,0.961,0.5,0
-0.070864,-0.56082,1,0.962,0.962,0.5,0
-0.069545,-0.55599,1,0.963,0.963,0.5,0
-0.068226,-0.55115,1,0.964,0.964,0.5,0
-0.066832,-0.54575,1,0.965,0.965,0.5,0
-0.065032,-0.53734,1,0.966,0.966,0.5,0
-0.063232,-0.52893,1,0.967,0.967,0.5,0
-0.061431,-0.52052,1,0.968,0.968,0.5,0
-0.059615,-0.51169,1,0.969,0.969,0.5,0
-0.057393,-0.49923,1,0.97,0.97,0.5,0
-0.05517,-0.48677,1,0.971,0.971,0.5,0
-0.052948,-0.47432,1,0.972,0.972,0.5,0
-0.050614,-0.46081,1,0.973,0.973,0.5,0
-0.048066,-0.4453,1,0.974,0.974,0.5,0
-0.045518,-0.42979,1,0.975,0.975,0.5,0
-0.04297,-0.41428,1,0.976,0.976,0.5,0
-0.040448,-0.39768,1,0.977,0.977,0.5,0
-0.037823,-0.37906,1,0.978,0.978,0.5,0
-0.035198,-0.36045,1,0.979,0.979,0.5,0
-0.032574,-0.34183,1,0.98,0.98,0.5,0
-0.029978,-0.32277,1,0.981,0.981,0.5,0
-0.027409,-0.30331,1,0.982,0.982,0.5,0
-0.024839,-0.28386,1,0.983,0.983,0.5,0
-0.02227,-0.2644,1,0.984,0.984,0.5,0
-0.019816,-0.24434,1,0.985,0.985,0.5,0
-0.017595,-0.22441,1,0.986,0.986,0.5,0
-0.015375,-0.20449,1,0.987,0.987,0.5,0
-0.013154,-0.18457,1,0.988,0.988,0.5,0
-0.011303,-0.1659,1,0.989,0.989,0.5,0
-0.0095975,-0.14773,1,0.99,0.99,0.5,0
-0.0078916,-0.12956,1,0.991,0.991,0.5,0
-0.0061857,-0.11138,1,0.992,0.992,0.5,0
-0.0048918,-0.095158,1,0.993,0.993,0.5,0
-0.003767,-0.079662,1,0.994,0.994,0.5,0
-0.0026424,-0.064166,1,0.995,0.995,0.5,0
-0.0015177,-0.048671,1,0.996,0.996,0.5,0
-0.0010694,-0.03629,1,0.997,0.997,0.5,0
-0.00069126,-0.024233,1,0.998,0.998,0.5,0
-0.00031313,-0.012176,1,0.999,0.999,0.5,0
6.5e-05,-0.000119,1,1,1,0.5,0


==> re5000-2d-p7-strong-bc-ux-vertical-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1e-06,0,1,0,0.5,0,0
-0.014373,0.00010081,1,0.001,0.5,0.001,0
-0.028747,0.00020161,1,0.002,0.5,0.002,0
-0.043121,0.00030242,1,0.003,0.5,0.003,0
-0.057495,0.00040323,1,0.004,0.5,0.004,0
-0.071869,0.00050403,1,0.005,0.5,0.005,0
-0.084386,0.00065104,1,0.006,0.5,0.006,0
-0.096415,0.00081019,1,0.007,0.5,0.007,0
-0.10844,0.00096934,1,0.008,0.5,0.008,0
-0.12047,0.0011285,1,0.009,0.5,0.009,0
-0.1325,0.0012876,1,0.01,0.5,0.01,0
-0.14325,0.0013952,1,0.011,0.5,0.011,0
-0.15308,0.0014659,1,0.012,0.5,0.012,0
-0.16292,0.0015365,1,0.013,0.5,0.013,0
-0.17275,0.0016072,1,0.014,0.5,0.014,0
-0.18258,0.0016778,1,0.015,0.5,0.015,0
-0.19178,0.0016994,1,0.016,0.5,0.016,0
-0.1999,0.0016391,1,0.017,0.5,0.017,0
-0.20802,0.0015788,1,0.018,0.5,0.018,0
-0.21614,0.0015185,1,0.019,0.5,0.019,0
-0.22426,0.0014582,1,0.02,0.5,0.02,0
-0.2322,0.0013813,1,0.021,0.5,0.021,0
-0.23924,0.0012216,1,0.022,0.5,0.022,0
-0.24627,0.0010619,1,0.023,0.5,0.023,0
-0.2533,0.00090216,1,0.024,0.5,0.024,0
-0.26033,0.00074243,1,0.025,0.5,0.025,0
-0.26737,0.00058271,1,0.026,0.5,0.026,0
-0.2738,0.0003801,1,0.027,0.5,0.027,0
-0.2802,0.0001756,1,0.028,0.5,0.028,0
-0.2866,-2.889e-05,1,0.029,0.5,0.029,0
-0.29301,-0.00023338,1,0.03,0.5,0.03,0
-0.29941,-0.00043788,1,0.031,0.5,0.031,0
-0.30548,-0.00064481,1,0.032,0.5,0.032,0
-0.31144,-0.00085122,1,0.033,0.5,0.033,0
-0.3174,-0.0010576,1,0.034,0.5,0.034,0
-0.32335,-0.001264,1,0.035,0.5,0.035,0
-0.32931,-0.0014705,1,0.036,0.5,0.036,0
-0.33501,-0.001666,1,0.037,0.5,0.037,0
-0.34049,-0.0018524,1,0.038,0.5,0.038,0
-0.34597,-0.0020388,1,0.039,0.5,0.039,0
-0.35145,-0.0022253,1,0.04,0.5,0.04,0
-0.35692,-0.0024117,1,0.041,0.5,0.041,0
-0.3622,-0.002589,1,0.042,0.5,0.042,0
-0.36707,-0.0027482,1,0.043,0.5,0.043,0
-0.37194,-0.0029074,1,0.044,0.5,0.044,0
-0.37681,-0.0030665,1,0.045,0.5,0.045,0
-0.38168,-0.0032257,1,0.046,0.5,0.046,0
-0.38645,-0.0033814,1,0.047,0.5,0.047,0
-0.39057,-0.003513,1,0.048,0.5,0.048,0
-0.39468,-0.0036445,1,0.049,0.5,0.049,0
-0.3988,-0.003776,1,0.05,0.5,0.05,0
-0.40292,-0.0039076,1,0.051,0.5,0.051,0
-0.40703,-0.0040391,1,0.052,0.5,0.052,0
-0.41035,-0.0041475,1,0.053,0.5,0.053,0
-0.4136,-0.0042539,1,0.054,0.5,0.054,0
-0.41685,-0.0043602,1,0.055,0.5,0.055,0
-0.42011,-0.0044666,1,0.056,0.5,0.056,0
-0.42336,-0.0045729,1,0.057,0.5,0.057,0
-0.42596,-0.0046642,1,0.058,0.5,0.058,0
-0.42829,-0.0047493,1,0.059,0.5,0.059,0
-0.43062,-0.0048343,1,0.06,0.5,0.06,0
-0.43295,-0.0049194,1,0.061,0.5,0.061,0
-0.43529,-0.0050045,1,0.062,0.5,0.062,0
-0.43717,-0.0050815,1,0.063,0.5,0.063,0
-0.43859,-0.0051504,1,0.064,0.5,0.064,0
-0.44001,-0.0052193,1,0.065,0.5,0.065,0
-0.44143,-0.0052883,1,0.066,0.5,0.066,0
-0.44286,-0.0053572,1,0.067,0.5,0.067,0
-0.44403,-0.0054227,1,0.068,0.5,0.068,0
-0.44461,-0.0054799,1,0.069,0.5,0.069,0
-0.44519,-0.0055371,1,0.07,0.5,0.07,0
-0.44577,-0.0055943,1,0.071,0.5,0.071,0
-0.44635,-0.0056515,1,0.072,0.5,0.072,0
-0.44687,-0.0057082,1,0.073,0.5,0.073,0
-0.44673,-0.0057585,1,0.074,0.5,0.074,0
-0.44659,-0.0058088,1,0.075,0.5,0.075,0
-0.44644,-0.0058591,1,0.076,0.5,0.076,0
-0.4463,-0.0059094,1,0.077,0.5,0.077,0
-0.44615,-0.0059597,1,0.078,0.5,0.078,0
-0.4455,-0.0060072,1,0.079,0.5,0.079,0
-0.44478,-0.0060542,1,0.08,0.5,0.08,0
-0.44406,-0.0061012,1,0.081,0.5,0.081,0
-0.44333,-0.0061483,1,0.082,0.5,0.082,0
-0.44261,-0.0061953,1,0.083,0.5,0.083,0
-0.44161,-0.0062415,1,0.084,0.5,0.084,0
-0.44047,-0.0062872,1,0.085,0.5,0.085,0
-0.43933,-0.0063329,1,0.086,0.5,0.086,0
-0.43819,-0.0063785,1,0.087,0.5,0.087,0
-0.43704,-0.0064242,1,0.088,0.5,0.088,0
-0.43578,-0.0064702,1,0.089,0.5,0.089,0
-0.43437,-0.0065165,1,0.09,0.5,0.09,0
-0.43296,-0.0065627,1,0.091,0.5,0.091,0
-0.43155,-0.006609,1,0.092,0.5,0.092,0
-0.43014,-0.0066553,1,0.093,0.5,0.093,0
-0.4287,-0.0067016,1,0.094,0.5,0.094,0
-0.42716,-0.0067481,1,0.095,0.5,0.095,0
-0.42561,-0.0067946,1,0.096,0.5,0.096,0
-0.42407,-0.006841,1,0.097,0.5,0.097,0
-0.42252,-0.0068875,1,0.098,0.5,0.098,0
-0.42098,-0.006934,1,0.099,0.5,0.099,0
-0.4194,-0.0069806,1,0.1,0.5,0.1,0
-0.41782,-0.0070273,1,0.101,0.5,0.101,0
-0.41625,-0.0070739,1,0.102,0.5,0.102,0
-0.41467,-0.0071206,1,0.103,0.5,0.103,0
-0.4131,-0.0071672,1,0.104,0.5,0.104,0
-0.41155,-0.0072129,1,0.105,0.5,0.105,0
-0.41002,-0.0072584,1,0.106,0.5,0.106,0
-0.40848,-0.0073039,1,0.107,0.5,0.107,0
-0.40695,-0.0073494,1,0.108,0.5,0.108,0
-0.40541,-0.0073949,1,0.109,0.5,0.109,0
-0.40393,-0.0074391,1,0.11,0.5,0.11,0
-0.40248,-0.0074825,1,0.111,0.5,0.111,0
-0.40103,-0.0075259,1,0.112,0.5,0.112,0
-0.39958,-0.0075693,1,0.113,0.5,0.113,0
-0.39813,-0.0076127,1,0.114,0.5,0.114,0
-0.39672,-0.0076547,1,0.115,0.5,0.115,0
-0.39537,-0.0076949,1,0.116,0.5,0.116,0
-0.39403,-0.007735,1,0.117,0.5,0.117,0
-0.39268,-0.0077751,1,0.118,0.5,0.118,0
-0.39134,-0.0078152,1,0.119,0.5,0.119,0
-0.39001,-0.0078545,1,0.12,0.5,0.12,0
-0.38877,-0.0078904,1,0.121,0.5,0.121,0
-0.38753,-0.0079263,1,0.122,0.5,0.122,0
-0.38629,-0.0079622,1,0.123,0.5,0.123,0
-0.38505,-0.0079981,1,0.124,0.5,0.124,0
-0.38381,-0.008034,1,0.125,0.5,0.125,0
-0.38267,-0.0080651,1,0.126,0.5,0.126,0
-0.38153,-0.0080962,1,0.127,0.5,0.127,0
-0.38038,-0.0081273,1,0.128,0.5,0.128,0
-0.37924,-0.0081584,1,0.129,0.5,0.129,0
-0.37809,-0.0081895,1,0.13,0.5,0.13,0
-0.37701,-0.0082164,1,0.131,0.5,0.131,0
-0.37595,-0.0082421,1,0.132,0.5,0.132,0
-0.37489,-0.0082678,1,0.133,0.5,0.133,0
-0.37382,-0.0082935,1,0.134,0.5,0.134,0
-0.37276,-0.0083193,1,0.135,0.5,0.135,0
-0.37173,-0.0083418,1,0.136,0.5,0.136,0
-0.37073,-0.0083619,1,0.137,0.5,0.137,0
-0.36972,-0.0083821,1,0.138,0.5,0.138,0
-0.36872,-0.0084022,1,0.139,0.5,0.139,0
-0.36772,-0.0084224,1,0.14,0.5,0.14,0
-0.36673,-0.0084406,1,0.141,0.5,0.141,0
-0.36577,-0.0084556,1,0.142,0.5,0.142,0
-0.36481,-0.0084706,1,0.143,0.5,0.143,0
-0.36385,-0.0084855,1,0.144,0.5,0.144,0
-0.36289,-0.0085005,1,0.145,0.5,0.145,0
-0.36193,-0.0085146,1,0.146,0.5,0.146,0
-0.361,-0.0085242,1,0.147,0.5,0.147,0
-0.36007,-0.0085338,1,0.148,0.5,0.148,0
-0.35914,-0.0085434,1,0.149,0.5,0.149,0
-0.3582,-0.008553,1,0.15,0.5,0.15,0
-0.35727,-0.0085626,1,0.151,0.5,0.151,0
-0.35635,-0.0085674,1,0.152,0.5,0.152,0
-0.35544,-0.008572,1,0.153,0.5,0.153,0
-0.35452,-0.0085766,1,0.154,0.5,0.154,0
-0.3536,-0.0085812,1,0.155,0.5,0.155,0
-0.35268,-0.0085858,1,0.156,0.5,0.156,0
-0.35177,-0.0085871,1,0.157,0.5,0.157,0
-0.35086,-0.0085873,1,0.158,0.5,0.158,0
-0.34995,-0.0085875,1,0.159,0.5,0.159,0
-0.34904,-0.0085877,1,0.16,0.5,0.16,0
-0.34813,-0.0085879,1,0.161,0.5,0.161,0
-0.34722,-0.0085858,1,0.162,0.5,0.162,0
-0.34631,-0.0085818,1,0.163,0.5,0.163,0
-0.34539,-0.0085778,1,0.164,0.5,0.164,0
-0.34448,-0.0085737,1,0.165,0.5,0.165,0
-0.34357,-0.0085697,1,0.166,0.5,0.166,0
-0.34266,-0.0085643,1,0.167,0.5,0.167,0
-0.34175,-0.0085562,1,0.168,0.5,0.168,0
-0.34084,-0.0085482,1,0.169,0.5,0.169,0
-0.33992,-0.0085401,1,0.17,0.5,0.17,0
-0.33901,-0.0085321,1,0.171,0.5,0.171,0
-0.33809,-0.0085235,1,0.172,0.5,0.172,0
-0.33718,-0.0085118,1,0.173,0.5,0.173,0
-0.33626,-0.0085001,1,0.174,0.5,0.174,0
-0.33534,-0.0084884,1,0.175,0.5,0.175,0
-0.33442,-0.0084767,1,0.176,0.5,0.176,0
-0.3335,-0.008465,1,0.177,0.5,0.177,0
-0.33258,-0.0084501,1,0.178,0.5,0.178,0
-0.33166,-0.0084349,1,0.179,0.5,0.179,0
-0.33073,-0.0084198,1,0.18,0.5,0.18,0
-0.32981,-0.0084046,1,0.181,0.5,0.181,0
-0.32889,-0.0083894,1,0.182,0.5,0.182,0
-0.32796,-0.0083722,1,0.183,0.5,0.183,0
-0.32703,-0.0083542,1,0.184,0.5,0.184,0
-0.3261,-0.0083361,1,0.185,0.5,0.185,0
-0.32518,-0.0083181,1,0.186,0.5,0.186,0
-0.32425,-0.0083,1,0.187,0.5,0.187,0
-0.32332,-0.0082804,1,0.188,0.5,0.188,0
-0.32239,-0.0082593,1,0.189,0.5,0.189,0
-0.32145,-0.0082382,1,0.19,0.5,0.19,0
-0.32052,-0.0082171,1,0.191,0.5,0.191,0
-0.31959,-0.008196,1,0.192,0.5,0.192,0
-0.31866,-0.008174,1,0.193,0.5,0.193,0
-0.31772,-0.0081502,1,0.194,0.5,0.194,0
-0.31679,-0.0081264,1,0.195,0.5,0.195,0
-0.31585,-0.0081026,1,0.196,0.5,0.196,0
-0.31492,-0.0080788,1,0.197,0.5,0.197,0
-0.31398,-0.0080548,1,0.198,0.5,0.198,0
-0.31304,-0.0080283,1,0.199,0.5,0.199,0
-0.31211,-0.0080018,1,0.2,0.5,0.2,0
-0.31117,-0.0079753,1,0.201,0.5,0.201,0
-0.31023,-0.0079488,1,0.202,0.5,0.202,0
-0.3093,-0.0079223,1,0.203,0.5,0.203,0
-0.30836,-0.0078938,1,0.204,0.5,0.204,0
-0.30742,-0.007865,1,0.205,0.5,0.205,0
-0.30648,-0.0078362,1,0.206,0.5,0.206,0
-0.30554,-0.0078074,1,0.207,0.5,0.207,0
-0.30461,-0.0077786,1,0.208,0.5,0.208,0
-0.30367,-0.0077481,1,0.209,0.5,0.209,0
-0.30273,-0.0077168,1,0.21,0.5,0.21,0
-0.30179,-0.0076855,1,0.211,0.5,0.211,0
-0.30085,-0.0076543,1,0.212,0.5,0.212,0
-0.29991,-0.007623,1,0.213,0.5,0.213,0
-0.29897,-0.0075907,1,0.214,0.5,0.214,0
-0.29804,-0.0075573,1,0.215,0.5,0.215,0
-0.2971,-0.0075239,1,0.216,0.5,0.216,0
-0.29616,-0.0074905,1,0.217,0.5,0.217,0
-0.29522,-0.0074571,1,0.218,0.5,0.218,0
-0.29428,-0.0074231,1,0.219,0.5,0.219,0
-0.29334,-0.0073876,1,0.22,0.5,0.22,0
-0.2924,-0.0073521,1,0.221,0.5,0.221,0
-0.29146,-0.0073166,1,0.222,0.5,0.222,0
-0.29053,-0.007281,1,0.223,0.5,0.223,0
-0.28959,-0.0072454,1,0.224,0.5,0.224,0
-0.28865,-0.0072076,1,0.225,0.5,0.225,0
-0.28771,-0.0071698,1,0.226,0.5,0.226,0
-0.28677,-0.007132,1,0.227,0.5,0.227,0
-0.28584,-0.0070941,1,0.228,0.5,0.228,0
-0.2849,-0.0070563,1,0.229,0.5,0.229,0
-0.28396,-0.0070171,1,0.23,0.5,0.23,0
-0.28303,-0.0069775,1,0.231,0.5,0.231,0
-0.28209,-0.0069379,1,0.232,0.5,0.232,0
-0.28115,-0.0068984,1,0.233,0.5,0.233,0
-0.28021,-0.0068588,1,0.234,0.5,0.234,0
-0.27928,-0.0068181,1,0.235,0.5,0.235,0
-0.27834,-0.0067766,1,0.236,0.5,0.236,0
-0.2774,-0.0067351,1,0.237,0.5,0.237,0
-0.27647,-0.0066937,1,0.238,0.5,0.238,0
-0.27553,-0.0066522,1,0.239,0.5,0.239,0
-0.2746,-0.0066099,1,0.24,0.5,0.24,0
-0.27366,-0.0065665,1,0.241,0.5,0.241,0
-0.27273,-0.0065231,1,0.242,0.5,0.242,0
-0.27179,-0.0064797,1,0.243,0.5,0.243,0
-0.27085,-0.0064364,1,0.244,0.5,0.244,0
-0.26992,-0.0063926,1,0.245,0.5,0.245,0
-0.26898,-0.0063475,1,0.246,0.5,0.246,0
-0.26805,-0.0063024,1,0.247,0.5,0.247,0
-0.26711,-0.0062572,1,0.248,0.5,0.248,0
-0.26618,-0.0062121,1,0.249,0.5,0.249,0
-0.26524,-0.006167,1,0.25,0.5,0.25,0
-0.26431,-0.0061203,1,0.251,0.5,0.251,0
-0.26338,-0.0060737,1,0.252,0.5,0.252,0
-0.26244,-0.006027,1,0.253,0.5,0.253,0
-0.26151,-0.0059804,1,0.254,0.5,0.254,0
-0.26057,-0.0059337,1,0.255,0.5,0.255,0
-0.25964,-0.0058857,1,0.256,0.5,0.256,0
-0.25871,-0.0058373,1,0.257,0.5,0.257,0
-0.25777,-0.0057889,1,0.258,0.5,0.258,0
-0.25684,-0.0057406,1,0.259,0.5,0.259,0
-0.25591,-0.0056922,1,0.26,0.5,0.26,0
-0.25497,-0.0056429,1,0.261,0.5,0.261,0
-0.25404,-0.005593,1,0.262,0.5,0.262,0
-0.25311,-0.005543,1,0.263,0.5,0.263,0
-0.25217,-0.0054931,1,0.264,0.5,0.264,0
-0.25124,-0.0054432,1,0.265,0.5,0.265,0
-0.25031,-0.0053927,1,0.266,0.5,0.266,0
-0.24938,-0.0053412,1,0.267,0.5,0.267,0
-0.24844,-0.0052898,1,0.268,0.5,0.268,0
-0.24751,-0.0052383,1,0.269,0.5,0.269,0
-0.24658,-0.0051869,1,0.27,0.5,0.27,0
-0.24565,-0.0051352,1,0.271,0.5,0.271,0
-0.24471,-0.0050824,1,0.272,0.5,0.272,0
-0.24378,-0.0050296,1,0.273,0.5,0.273,0
-0.24285,-0.0049768,1,0.274,0.5,0.274,0
-0.24192,-0.004924,1,0.275,0.5,0.275,0
-0.24099,-0.0048712,1,0.276,0.5,0.276,0
-0.24005,-0.0048171,1,0.277,0.5,0.277,0
-0.23912,-0.004763,1,0.278,0.5,0.278,0
-0.23819,-0.0047088,1,0.279,0.5,0.279,0
-0.23726,-0.0046547,1,0.28,0.5,0.28,0
-0.23633,-0.0046005,1,0.281,0.5,0.281,0
-0.23539,-0.0045452,1,0.282,0.5,0.282,0
-0.23446,-0.0044896,1,0.283,0.5,0.283,0
-0.23353,-0.0044339,1,0.284,0.5,0.284,0
-0.2326,-0.0043782,1,0.285,0.5,0.285,0
-0.23167,-0.0043225,1,0.286,0.5,0.286,0
-0.23074,-0.0042662,1,0.287,0.5,0.287,0
-0.22981,-0.0042094,1,0.288,0.5,0.288,0
-0.22888,-0.0041526,1,0.289,0.5,0.289,0
-0.22794,-0.0040957,1,0.29,0.5,0.29,0
-0.22701,-0.0040389,1,0.291,0.5,0.291,0
-0.22608,-0.0039816,1,0.292,0.5,0.292,0
-0.22515,-0.0039234,1,0.293,0.5,0.293,0
-0.22422,-0.0038653,1,0.294,0.5,0.294,0
-0.22329,-0.0038071,1,0.295,0.5,0.295,0
-0.22236,-0.0037489,1,0.296,0.5,0.296,0
-0.22143,-0.0036906,1,0.297,0.5,0.297,0
-0.2205,-0.0036313,1,0.298,0.5,0.298,0
-0.21957,-0.0035719,1,0.299,0.5,0.299,0
-0.21863,-0.0035126,1,0.3,0.5,0.3,0
-0.2177,-0.0034533,1,0.301,0.5,0.301,0
-0.21677,-0.0033939,1,0.302,0.5,0.302,0
-0.21584,-0.0033335,1,0.303,0.5,0.303,0
-0.21491,-0.0032731,1,0.304,0.5,0.304,0
-0.21398,-0.0032126,1,0.305,0.5,0.305,0
-0.21305,-0.0031521,1,0.306,0.5,0.306,0
-0.21212,-0.0030917,1,0.307,0.5,0.307,0
-0.21119,-0.0030304,1,0.308,0.5,0.308,0
-0.21026,-0.0029687,1,0.309,0.5,0.309,0
-0.20933,-0.0029071,1,0.31,0.5,0.31,0
-0.2084,-0.0028455,1,0.311,0.5,0.311,0
-0.20747,-0.0027838,1,0.312,0.5,0.312,0
-0.20654,-0.0027216,1,0.313,0.5,0.313,0
-0.20561,-0.0026588,1,0.314,0.5,0.314,0
-0.20468,-0.002596,1,0.315,0.5,0.315,0
-0.20375,-0.0025332,1,0.316,0.5,0.316,0
-0.20282,-0.0024705,1,0.317,0.5,0.317,0
-0.20189,-0.0024073,1,0.318,0.5,0.318,0
-0.20096,-0.0023434,1,0.319,0.5,0.319,0
-0.20003,-0.0022795,1,0.32,0.5,0.32,0
-0.1991,-0.0022155,1,0.321,0.5,0.321,0
-0.19817,-0.0021516,1,0.322,0.5,0.322,0
-0.19724,-0.0020876,1,0.323,0.5,0.323,0
-0.19631,-0.0020229,1,0.324,0.5,0.324,0
-0.19538,-0.0019582,1,0.325,0.5,0.325,0
-0.19445,-0.0018935,1,0.326,0.5,0.326,0
-0.19352,-0.0018288,1,0.327,0.5,0.327,0
-0.19259,-0.0017641,1,0.328,0.5,0.328,0
-0.19166,-0.0016982,1,0.329,0.5,0.329,0
-0.19073,-0.0016322,1,0.33,0.5,0.33,0
-0.1898,-0.0015661,1,0.331,0.5,0.331,0
-0.18887,-0.0015,1,0.332,0.5,0.332,0
-0.18794,-0.001434,1,0.333,0.5,0.333,0
-0.18701,-0.0013674,1,0.334,0.5,0.334,0
-0.18608,-0.0013006,1,0.335,0.5,0.335,0
-0.18515,-0.0012338,1,0.336,0.5,0.336,0
-0.18422,-0.001167,1,0.337,0.5,0.337,0
-0.18329,-0.0011002,1,0.338,0.5,0.338,0
-0.18236,-0.001033,1,0.339,0.5,0.339,0
-0.18143,-0.00096518,1,0.34,0.5,0.34,0
-0.1805,-0.0008974,1,0.341,0.5,0.341,0
-0.17957,-0.00082962,1,0.342,0.5,0.342,0
-0.17864,-0.00076184,1,0.343,0.5,0.343,0
-0.17771,-0.00069377,1,0.344,0.5,0.344,0
-0.17679,-0.00062483,1,0.345,0.5,0.345,0
-0.17586,-0.0005559,1,0.346,0.5,0.346,0
-0.17493,-0.00048697,1,0.347,0.5,0.347,0
-0.174,-0.00041804,1,0.348,0.5,0.348,0
-0.17307,-0.00034907,1,0.349,0.5,0.349,0
-0.17214,-0.00027939,1,0.35,0.5,0.35,0
-0.17121,-0.0002097,1,0.351,0.5,0.351,0
-0.17028,-0.00014001,1,0.352,0.5,0.352,0
-0.16935,-7.0326e-05,1,0.353,0.5,0.353,0
-0.16842,-6.3853e-07,1,0.354,0.5,0.354,0
-0.16749,6.9699e-05,1,0.355,0.5,0.355,0
-0.16656,0.00014017,1,0.356,0.5,0.356,0
-0.16563,0.00021064,1,0.357,0.5,0.357,0
-0.1647,0.00028111,1,0.358,0.5,0.358,0
-0.16377,0.00035157,1,0.359,0.5,0.359,0
-0.16284,0.00042276,1,0.36,0.5,0.36,0
-0.16191,0.00049438,1,0.361,0.5,0.361,0
-0.16098,0.000566,1,0.362,0.5,0.362,0
-0.16006,0.00063763,1,0.363,0.5,0.363,0
-0.15913,0.00070925,1,0.364,0.5,0.364,0
-0.1582,0.0007811,1,0.365,0.5,0.365,0
-0.15727,0.00085328,1,0.366,0.5,0.366,0
-0.15634,0.00092547,1,0.367,0.5,0.367,0
-0.15541,0.00099765,1,0.368,0.5,0.368,0
-0.15448,0.0010698,1,0.369,0.5,0.369,0
-0.15355,0.0011422,1,0.37,0.5,0.37,0
-0.15262,0.0012154,1,0.371,0.5,0.371,0
-0.15169,0.0012885,1,0.372,0.5,0.372,0
-0.15076,0.0013617,1,0.373,0.5,0.373,0
-0.14983,0.0014348,1,0.374,0.5,0.374,0
-0.1489,0.001508,1,0.375,0.5,0.375,0
-0.14797,0.0015821,1,0.376,0.5,0.376,0
-0.14704,0.0016562,1,0.377,0.5,0.377,0
-0.14611,0.0017304,1,0.378,0.5,0.378,0
-0.14518,0.0018045,1,0.379,0.5,0.379,0
-0.14425,0.0018786,1,0.38,0.5,0.38,0
-0.14332,0.0019531,1,0.381,0.5,0.381,0
-0.14239,0.0020278,1,0.382,0.5,0.382,0
-0.14147,0.0021025,1,0.383,0.5,0.383,0
-0.14054,0.0021772,1,0.384,0.5,0.384,0
-0.13961,0.0022519,1,0.385,0.5,0.385,0
-0.13868,0.002327,1,0.386,0.5,0.386,0
-0.13775,0.0024025,1,0.387,0.5,0.387,0
-0.13682,0.0024779,1,0.388,0.5,0.388,0
-0.13589,0.0025534,1,0.389,0.5,0.389,0
-0.13496,0.0026288,1,0.39,0.5,0.39,0
-0.13403,0.0027047,1,0.391,0.5,0.391,0
-0.1331,0.0027811,1,0.392,0.5,0.392,0
-0.13217,0.0028575,1,0.393,0.5,0.393,0
-0.13124,0.0029339,1,0.394,0.5,0.394,0
-0.13031,0.0030103,1,0.395,0.5,0.395,0
-0.12938,0.0030869,1,0.396,0.5,0.396,0
-0.12845,0.0031638,1,0.397,0.5,0.397,0
-0.12752,0.0032408,1,0.398,0.5,0.398,0
-0.12659,0.0033178,1,0.399,0.5,0.399,0
-0.12566,0.0033948,1,0.4,0.5,0.4,0
-0.12473,0.0034718,1,0.401,0.5,0.401,0
-0.1238,0.0035495,1,0.402,0.5,0.402,0
-0.12286,0.0036273,1,0.403,0.5,0.403,0
-0.12193,0.003705,1,0.404,0.5,0.404,0
-0.121,0.0037828,1,0.405,0.5,0.405,0
-0.12007,0.0038606,1,0.406,0.5,0.406,0
-0.11914,0.0039389,1,0.407,0.5,0.407,0
-0.11821,0.0040174,1,0.408,0.5,0.408,0
-0.11728,0.004096,1,0.409,0.5,0.409,0
-0.11635,0.0041745,1,0.41,0.5,0.41,0
-0.11542,0.004253,1,0.411,0.5,0.411,0
-0.11449,0.004332,1,0.412,0.5,0.412,0
-0.11356,0.0044113,1,0.413,0.5,0.413,0
-0.11263,0.0044905,1,0.414,0.5,0.414,0
-0.11169,0.0045698,1,0.415,0.5,0.415,0
-0.11076,0.0046491,1,0.416,0.5,0.416,0
-0.10983,0.0047285,1,0.417,0.5,0.417,0
-0.1089,0.0048082,1,0.418,0.5,0.418,0
-0.10797,0.0048879,1,0.419,0.5,0.419,0
-0.10704,0.0049676,1,0.42,0.5,0.42,0
-0.10611,0.0050473,1,0.421,0.5,0.421,0
-0.10517,0.0051271,1,0.422,0.5,0.422,0
-0.10424,0.0052077,1,0.423,0.5,0.423,0
-0.10331,0.0052884,1,0.424,0.5,0.424,0
-0.10238,0.005369,1,0.425,0.5,0.425,0
-0.10145,0.0054497,1,0.426,0.5,0.426,0
-0.10052,0.0055303,1,0.427,0.5,0.427,0
-0.099583,0.0056115,1,0.428,0.5,0.428,0
-0.098651,0.0056927,1,0.429,0.5,0.429,0
-0.097719,0.0057739,1,0.43,0.5,0.43,0
-0.096786,0.0058551,1,0.431,0.5,0.431,0
-0.095854,0.0059363,1,0.432,0.5,0.432,0
-0.094921,0.0060179,1,0.433,0.5,0.433,0
-0.093988,0.0060997,1,0.434,0.5,0.434,0
-0.093055,0.0061815,1,0.435,0.5,0.435,0
-0.092122,0.0062633,1,0.436,0.5,0.436,0
-0.091189,0.0063451,1,0.437,0.5,0.437,0
-0.090256,0.0064272,1,0.438,0.5,0.438,0
-0.089323,0.0065096,1,0.439,0.5,0.439,0
-0.088389,0.0065919,1,0.44,0.5,0.44,0
-0.087456,0.0066743,1,0.441,0.5,0.441,0
-0.086522,0.0067567,1,0.442,0.5,0.442,0
-0.085588,0.0068392,1,0.443,0.5,0.443,0
-0.084655,0.0069222,1,0.444,0.5,0.444,0
-0.083721,0.0070051,1,0.445,0.5,0.445,0
-0.082787,0.007088,1,0.446,0.5,0.446,0
-0.081853,0.0071709,1,0.447,0.5,0.447,0
-0.080919,0.0072539,1,0.448,0.5,0.448,0
-0.079985,0.0073375,1,0.449,0.5,0.449,0
-0.07905,0.007421,1,0.45,0.5,0.45,0
-0.078115,0.0075045,1,0.451,0.5,0.451,0
-0.07718,0.007588,1,0.452,0.5,0.452,0
-0.076245,0.0076716,1,0.453,0.5,0.453,0
-0.075309,0.0077556,1,0.454,0.5,0.454,0
-0.074374,0.0078397,1,0.455,0.5,0.455,0
-0.073438,0.0079238,1,0.456,0.5,0.456,0
-0.072503,0.0080079,1,0.457,0.5,0.457,0
-0.071567,0.008092,1,0.458,0.5,0.458,0
-0.070632,0.0081765,1,0.459,0.5,0.459,0
-0.069696,0.0082611,1,0.46,0.5,0.46,0
-0.06876,0.0083458,1,0.461,0.5,0.461,0
-0.067823,0.0084305,1,0.462,0.5,0.462,0
-0.066887,0.0085151,1,0.463,0.5,0.463,0
-0.065951,0.0086,1,0.464,0.5,0.464,0
-0.065014,0.0086853,1,0.465,0.5,0.465,0
-0.064077,0.0087706,1,0.466,0.5,0.466,0
-0.06314,0.0088558,1,0.467,0.5,0.467,0
-0.062203,0.0089411,1,0.468,0.5,0.468,0
-0.061265,0.0090264,1,0.469,0.5,0.469,0
-0.060328,0.009112,1,0.47,0.5,0.47,0
-0.05939,0.0091977,1,0.471,0.5,0.471,0
-0.058452,0.0092833,1,0.472,0.5,0.472,0
-0.057514,0.009369,1,0.473,0.5,0.473,0
-0.056576,0.0094546,1,0.474,0.5,0.474,0
-0.055637,0.0095408,1,0.475,0.5,0.475,0
-0.054698,0.009627,1,0.476,0.5,0.476,0
-0.053759,0.0097132,1,0.477,0.5,0.477,0
-0.05282,0.0097994,1,0.478,0.5,0.478,0
-0.051881,0.0098856,1,0.479,0.5,0.479,0
-0.050941,0.0099721,1,0.48,0.5,0.48,0
-0.050001,0.010059,1,0.481,0.5,0.481,0
-0.049061,0.010145,1,0.482,0.5,0.482,0
-0.048121,0.010232,1,0.483,0.5,0.483,0
-0.047181,0.010319,1,0.484,0.5,0.484,0
-0.046241,0.010405,1,0.485,0.5,0.485,0
-0.0453,0.010493,1,0.486,0.5,0.486,0
-0.044359,0.01058,1,0.487,0.5,0.487,0
-0.043418,0.010667,1,0.488,0.5,0.488,0
-0.042477,0.010754,1,0.489,0.5,0.489,0
-0.041535,0.010841,1,0.49,0.5,0.49,0
-0.040593,0.010929,1,0.491,0.5,0.491,0
-0.039651,0.011016,1,0.492,0.5,0.492,0
-0.038708,0.011103,1,0.493,0.5,0.493,0
-0.037766,0.011191,1,0.494,0.5,0.494,0
-0.036824,0.011278,1,0.495,0.5,0.495,0
-0.03588,0.011366,1,0.496,0.5,0.496,0
-0.034937,0.011454,1,0.497,0.5,0.497,0
-0.033993,0.011542,1,0.498,0.5,0.498,0
-0.03305,0.01163,1,0.499,0.5,0.499,0
-0.032106,0.011718,1,0.5,0.5,0.5,0
-0.031161,0.011806,1,0.501,0.5,0.501,0
-0.030216,0.011894,1,0.502,0.5,0.502,0
-0.029271,0.011982,1,0.503,0.5,0.503,0
-0.028326,0.012071,1,0.504,0.5,0.504,0
-0.027382,0.012159,1,0.505,0.5,0.505,0
-0.026436,0.012247,1,0.506,0.5,0.506,0
-0.02549,0.012336,1,0.507,0.5,0.507,0
-0.024544,0.012425,1,0.508,0.5,0.508,0
-0.023598,0.012513,1,0.509,0.5,0.509,0
-0.022652,0.012602,1,0.51,0.5,0.51,0
-0.021704,0.012691,1,0.511,0.5,0.511,0
-0.020757,0.012779,1,0.512,0.5,0.512,0
-0.019809,0.012868,1,0.513,0.5,0.513,0
-0.018861,0.012957,1,0.514,0.5,0.514,0
-0.017913,0.013046,1,0.515,0.5,0.515,0
-0.016965,0.013134,1,0.516,0.5,0.516,0
-0.016016,0.013224,1,0.517,0.5,0.517,0
-0.015067,0.013313,1,0.518,0.5,0.518,0
-0.014118,0.013402,1,0.519,0.5,0.519,0
-0.013169,0.013492,1,0.52,0.5,0.52,0
-0.012219,0.013581,1,0.521,0.5,0.521,0
-0.011268,0.01367,1,0.522,0.5,0.522,0
-0.010317,0.013759,1,0.523,0.5,0.523,0
-0.0093667,0.013849,1,0.524,0.5,0.524,0
-0.0084158,0.013938,1,0.525,0.5,0.525,0
-0.0074649,0.014027,1,0.526,0.5,0.526,0
-0.0065122,0.014117,1,0.527,0.5,0.527,0
-0.0055595,0.014207,1,0.528,0.5,0.528,0
-0.0046067,0.014296,1,0.529,0.5,0.529,0
-0.003654,0.014386,1,0.53,0.5,0.53,0
-0.0027012,0.014476,1,0.531,0.5,0.531,0
-0.0017471,0.014565,1,0.532,0.5,0.532,0
-0.00079265,0.014655,1,0.533,0.5,0.533,0
0.00016183,0.014745,1,0.534,0.5,0.534,0
0.0011164,0.014835,1,0.535,0.5,0.535,0
0.0020708,0.014925,1,0.536,0.5,0.536,0
0.0030263,0.015015,1,0.537,0.5,0.537,0
0.0039825,0.015105,1,0.538,0.5,0.538,0
0.0049387,0.015195,1,0.539,0.5,0.539,0
0.005895,0.015285,1,0.54,0.5,0.54,0
0.0068512,0.015375,1,0.541,0.5,0.541,0
0.0078081,0.015465,1,0.542,0.5,0.542,0
0.0087665,0.015555,1,0.543,0.5,0.543,0
0.0097248,0.015645,1,0.544,0.5,0.544,0
0.010683,0.015735,1,0.545,0.5,0.545,0
0.011641,0.015825,1,0.546,0.5,0.546,0
0.0126,0.015915,1,0.547,0.5,0.547,0
0.013561,0.016005,1,0.548,0.5,0.548,0
0.014521,0.016095,1,0.549,0.5,0.549,0
0.015482,0.016185,1,0.55,0.5,0.55,0
0.016443,0.016275,1,0.551,0.5,0.551,0
0.017403,0.016366,1,0.552,0.5,0.552,0
0.018366,0.016456,1,0.553,0.5,0.553,0
0.019328,0.016546,1,0.554,0.5,0.554,0
0.020291,0.016636,1,0.555,0.5,0.555,0
0.021253,0.016726,1,0.556,0.5,0.556,0
0.022216,0.016817,1,0.557,0.5,0.557,0
0.02318,0.016907,1,0.558,0.5,0.558,0
0.024145,0.016997,1,0.559,0.5,0.559,0
0.02511,0.017087,1,0.56,0.5,0.56,0
0.026075,0.017178,1,0.561,0.5,0.561,0
0.02704,0.017268,1,0.562,0.5,0.562,0
0.028007,0.017358,1,0.563,0.5,0.563,0
0.028974,0.017448,1,0.564,0.5,0.564,0
0.029942,0.017539,1,0.565,0.5,0.565,0
0.030909,0.017629,1,0.566,0.5,0.566,0
0.031877,0.017719,1,0.567,0.5,0.567,0
0.032845,0.017809,1,0.568,0.5,0.568,0
0.033815,0.017899,1,0.569,0.5,0.569,0
0.034785,0.017989,1,0.57,0.5,0.57,0
0.035755,0.018079,1,0.571,0.5,0.571,0
0.036725,0.018169,1,0.572,0.5,0.572,0
0.037695,0.018259,1,0.573,0.5,0.573,0
0.038667,0.01835,1,0.574,0.5,0.574,0
0.03964,0.01844,1,0.575,0.5,0.575,0
0.040612,0.01853,1,0.576,0.5,0.576,0
0.041585,0.01862,1,0.577,0.5,0.577,0
0.042557,0.01871,1,0.578,0.5,0.578,0
0.043532,0.0188,1,0.579,0.5,0.579,0
0.044508,0.018889,1,0.58,0.5,0.58,0
0.045483,0.018979,1,0.581,0.5,0.581,0
0.046459,0.019069,1,0.582,0.5,0.582,0
0.047434,0.019159,1,0.583,0.5,0.583,0
0.048411,0.019249,1,0.584,0.5,0.584,0
0.049389,0.019338,1,0.585,0.5,0.585,0
0.050368,0.019428,1,0.586,0.5,0.586,0
0.051346,0.019517,1,0.587,0.5,0.587,0
0.052324,0.019607,1,0.588,0.5,0.588,0
0.053303,0.019696,1,0.589,0.5,0.589,0
0.054285,0.019785,1,0.59,0.5,0.59,0
0.055266,0.019874,1,0.591,0.5,0.591,0
0.056247,0.019964,1,0.592,0.5,0.592,0
0.057228,0.020053,1,0.593,0.5,0.593,0
0.05821,0.020142,1,0.594,0.5,0.594,0
0.059195,0.020231,1,0.595,0.5,0.595,0
0.060179,0.02032,1,0.596,0.5,0.596,0
0.061163,0.020409,1,0.597,0.5,0.597,0
0.062148,0.020498,1,0.598,0.5,0.598,0
0.063132,0.020587,1,0.599,0.5,0.599,0
0.06412,0.020675,1,0.6,0.5,0.6,0
0.065107,0.020764,1,0.601,0.5,0.601,0
0.066094,0.020852,1,0.602,0.5,0.602,0
0.067082,0.020941,1,0.603,0.5,0.603,0
0.068069,0.021029,1,0.604,0.5,0.604,0
0.06906,0.021117,1,0.605,0.5,0.605,0
0.07005,0.021206,1,0.606,0.5,0.606,0
0.071041,0.021294,1,0.607,0.5,0.607,0
0.072032,0.021382,1,0.608,0.5,0.608,0
0.073023,0.02147,1,0.609,0.5,0.609,0
0.074016,0.021558,1,0.61,0.5,0.61,0
0.075011,0.021645,1,0.611,0.5,0.611,0
0.076005,0.021733,1,0.612,0.5,0.612,0
0.076999,0.02182,1,0.613,0.5,0.613,0
0.077993,0.021908,1,0.614,0.5,0.614,0
0.078989,0.021995,1,0.615,0.5,0.615,0
0.079987,0.022082,1,0.616,0.5,0.616,0
0.080985,0.022169,1,0.617,0.5,0.617,0
0.081983,0.022256,1,0.618,0.5,0.618,0
0.082981,0.022343,1,0.619,0.5,0.619,0
0.083979,0.02243,1,0.62,0.5,0.62,0
0.084981,0.022516,1,0.621,0.5,0.621,0
0.085983,0.022603,1,0.622,0.5,0.622,0
0.086985,0.022689,1,0.623,0.5,0.623,0
0.087986,0.022776,1,0.624,0.5,0.624,0
0.088988,0.022862,1,0.625,0.5,0.625,0
0.089994,0.022947,1,0.626,0.5,0.626,0
0.090999,0.023033,1,0.627,0.5,0.627,0
0.092005,0.023118,1,0.628,0.5,0.628,0
0.09301,0.023204,1,0.629,0.5,0.629,0
0.094016,0.023289,1,0.63,0.5,0.63,0
0.095024,0.023374,1,0.631,0.5,0.631,0
0.096034,0.023459,1,0.632,0.5,0.632,0
0.097043,0.023544,1,0.633,0.5,0.633,0
0.098053,0.023629,1,0.634,0.5,0.634,0
0.099062,0.023714,1,0.635,0.5,0.635,0
0.10007,0.023798,1,0.636,0.5,0.636,0
0.10109,0.023882,1,0.637,0.5,0.637,0
0.1021,0.023966,1,0.638,0.5,0.638,0
0.10312,0.02405,1,0.639,0.5,0.639,0
0.10413,0.024134,1,0.64,0.5,0.64,0
0.10514,0.024217,1,0.641,0.5,0.641,0
0.10616,0.0243,1,0.642,0.5,0.642,0
0.10718,0.024383,1,0.643,0.5,0.643,0
0.1082,0.024466,1,0.644,0.5,0.644,0
0.10922,0.024549,1,0.645,0.5,0.645,0
0.11024,0.024632,1,0.646,0.5,0.646,0
0.11126,0.024713,1,0.647,0.5,0.647,0
0.11228,0.024795,1,0.648,0.5,0.648,0
0.1133,0.024877,1,0.649,0.5,0.649,0
0.11433,0.024959,1,0.65,0.5,0.65,0
0.11535,0.025041,1,0.651,0.5,0.651,0
0.11637,0.025121,1,0.652,0.5,0.652,0
0.1174,0.025202,1,0.653,0.5,0.653,0
0.11843,0.025283,1,0.654,0.5,0.654,0
0.11946,0.025364,1,0.655,0.5,0.655,0
0.12048,0.025445,1,0.656,0.5,0.656,0
0.12151,0.025525,1,0.657,0.5,0.657,0
0.12255,0.025604,1,0.658,0.5,0.658,0
0.12358,0.025684,1,0.659,0.5,0.659,0
0.12461,0.025763,1,0.66,0.5,0.66,0
0.12564,0.025843,1,0.661,0.5,0.661,0
0.12668,0.025921,1,0.662,0.5,0.662,0
0.12771,0.026,1,0.663,0.5,0.663,0
0.12875,0.026078,1,0.664,0.5,0.664,0
0.12979,0.026156,1,0.665,0.5,0.665,0
0.13082,0.026235,1,0.666,0.5,0.666,0
0.13186,0.026313,1,0.667,0.5,0.667,0
0.1329,0.026389,1,0.668,0.5,0.668,0
0.13395,0.026466,1,0.669,0.5,0.669,0
0.13499,0.026543,1,0.67,0.5,0.67,0
0.13603,0.02662,1,0.671,0.5,0.671,0
0.13707,0.026696,1,0.672,0.5,0.672,0
0.13812,0.026772,1,0.673,0.5,0.673,0
0.13917,0.026847,1,0.674,0.5,0.674,0
0.14021,0.026922,1,0.675,0.5,0.675,0
0.14126,0.026997,1,0.676,0.5,0.676,0
0.14231,0.027073,1,0.677,0.5,0.677,0
0.14336,0.027147,1,0.678,0.5,0.678,0
0.14441,0.02722,1,0.679,0.5,0.679,0
0.14546,0.027294,1,0.68,0.5,0.68,0
0.14652,0.027368,1,0.681,0.5,0.681,0
0.14757,0.027441,1,0.682,0.5,0.682,0
0.14863,0.027514,1,0.683,0.5,0.683,0
0.14968,0.027586,1,0.684,0.5,0.684,0
0.15074,0.027658,1,0.685,0.5,0.685,0
0.1518,0.02773,1,0.686,0.5,0.686,0
0.15286,0.027802,1,0.687,0.5,0.687,0
0.15392,0.027873,1,0.688,0.5,0.688,0
0.15498,0.027943,1,0.689,0.5,0.689,0
0.15605,0.028013,1,0.69,0.5,0.69,0
0.15711,0.028083,1,0.691,0.5,0.691,0
0.15818,0.028153,1,0.692,0.5,0.692,0
0.15924,0.028223,1,0.693,0.5,0.693,0
0.16031,0.028291,1,0.694,0.5,0.694,0
0.16138,0.02836,1,0.695,0.5,0.695,0
0.16245,0.028428,1,0.696,0.5,0.696,0
0.16352,0.028496,1,0.697,0.5,0.697,0
0.16459,0.028564,1,0.698,0.5,0.698,0
0.16567,0.028631,1,0.699,0.5,0.699,0
0.16674,0.028697,1,0.7,0.5,0.7,0
0.16782,0.028763,1,0.701,0.5,0.701,0
0.1689,0.028829,1,0.702,0.5,0.702,0
0.16997,0.028895,1,0.703,0.5,0.703,0
0.17105,0.028959,1,0.704,0.5,0.704,0
0.17214,0.029023,1,0.705,0.5,0.705,0
0.17322,0.029087,1,0.706,0.5,0.706,0
0.1743,0.029152,1,0.707,0.5,0.707,0
0.17538,0.029216,1,0.708,0.5,0.708,0
0.17647,0.029278,1,0.709,0.5,0.709,0
0.17756,0.02934,1,0.71,0.5,0.71,0
0.17865,0.029401,1,0.711,0.5,0.711,0
0.17974,0.029463,1,0.712,0.5,0.712,0
0.18083,0.029525,1,0.713,0.5,0.713,0
0.18192,0.029585,1,0.714,0.5,0.714,0
0.18301,0.029645,1,0.715,0.5,0.715,0
0.18411,0.029704,1,0.716,0.5,0.716,0
0.18521,0.029763,1,0.717,0.5,0.717,0
0.1863,0.029823,1,0.718,0.5,0.718,0
0.1874,0.029881,1,0.719,0.5,0.719,0
0.1885,0.029938,1,0.72,0.5,0.72,0
0.1896,0.029995,1,0.721,0.5,0.721,0
0.19071,0.030052,1,0.722,0.5,0.722,0
0.19181,0.030109,1,0.723,0.5,0.723,0
0.19291,0.030165,1,0.724,0.5,0.724,0
0.19402,0.030219,1,0.725,0.5,0.725,0
0.19513,0.030273,1,0.726,0.5,0.726,0
0.19624,0.030327,1,0.727,0.5,0.727,0
0.19735,0.030381,1,0.728,0.5,0.728,0
0.19846,0.030435,1,0.729,0.5,0.729,0
0.19958,0.030487,1,0.73,0.5,0.73,0
0.20069,0.030538,1,0.731,0.5,0.731,0
0.20181,0.03059,1,0.732,0.5,0.732,0
0.20293,0.030641,1,0.733,0.5,0.733,0
0.20405,0.030693,1,0.734,0.5,0.734,0
0.20517,0.030742,1,0.735,0.5,0.735,0
0.20629,0.03079,1,0.736,0.5,0.736,0
0.20742,0.030839,1,0.737,0.5,0.737,0
0.20854,0.030887,1,0.738,0.5,0.738,0
0.20967,0.030935,1,0.739,0.5,0.739,0
0.21079,0.030982,1,0.74,0.5,0.74,0
0.21193,0.031027,1,0.741,0.5,0.741,0
0.21306,0.031073,1,0.742,0.5,0.742,0
0.21419,0.031118,1,0.743,0.5,0.743,0
0.21532,0.031163,1,0.744,0.5,0.744,0
0.21646,0.031208,1,0.745,0.5,0.745,0
0.2176,0.03125,1,0.746,0.5,0.746,0
0.21874,0.031292,1,0.747,0.5,0.747,0
0.21988,0.031334,1,0.748,0.5,0.748,0
0.22102,0.031376,1,0.749,0.5,0.749,0
0.22216,0.031418,1,0.75,0.5,0.75,0
0.22331,0.031457,1,0.751,0.5,0.751,0
0.22446,0.031496,1,0.752,0.5,0.752,0
0.22561,0.031534,1,0.753,0.5,0.753,0
0.22676,0.031573,1,0.754,0.5,0.754,0
0.22791,0.031612,1,0.755,0.5,0.755,0
0.22906,0.031648,1,0.756,0.5,0.756,0
0.23022,0.031683,1,0.757,0.5,0.757,0
0.23138,0.031718,1,0.758,0.5,0.758,0
0.23253,0.031753,1,0.759,0.5,0.759,0
0.23369,0.031788,1,0.76,0.5,0.76,0
0.23485,0.031821,1,0.761,0.5,0.761,0
0.23602,0.031853,1,0.762,0.5,0.762,0
0.23718,0.031884,1,0.763,0.5,0.763,0
0.23835,0.031916,1,0.764,0.5,0.764,0
0.23952,0.031947,1,0.765,0.5,0.765,0
0.24069,0.031977,1,0.766,0.5,0.766,0
0.24186,0.032005,1,0.767,0.5,0.767,0
0.24304,0.032033,1,0.768,0.5,0.768,0
0.24421,0.032061,1,0.769,0.5,0.769,0
0.24539,0.032089,1,0.77,0.5,0.77,0
0.24656,0.032116,1,0.771,0.5,0.771,0
0.24775,0.03214,1,0.772,0.5,0.772,0
0.24893,0.032164,1,0.773,0.5,0.773,0
0.25012,0.032187,1,0.774,0.5,0.774,0
0.2513,0.032211,1,0.775,0.5,0.775,0
0.25248,0.032235,1,0.776,0.5,0.776,0
0.25368,0.032255,1,0.777,0.5,0.777,0
0.25487,0.032275,1,0.778,0.5,0.778,0
0.25607,0.032295,1,0.779,0.5,0.779,0
0.25726,0.032314,1,0.78,0.5,0.78,0
0.25845,0.032334,1,0.781,0.5,0.781,0
0.25965,0.032351,1,0.782,0.5,0.782,0
0.26086,0.032366,1,0.783,0.5,0.783,0
0.26206,0.032381,1,0.784,0.5,0.784,0
0.26327,0.032397,1,0.785,0.5,0.785,0
0.26447,0.032412,1,0.786,0.5,0.786,0
0.26568,0.032425,1,0.787,0.5,0.787,0
0.26689,0.032436,1,0.788,0.5,0.788,0
0.26811,0.032447,1,0.789,0.5,0.789,0
0.26932,0.032458,1,0.79,0.5,0.79,0
0.27053,0.03247,1,0.791,0.5,0.791,0
0.27175,0.032479,1,0.792,0.5,0.792,0
0.27297,0.032486,1,0.793,0.5,0.793,0
0.2742,0.032492,1,0.794,0.5,0.794,0
0.27542,0.032499,1,0.795,0.5,0.795,0
0.27664,0.032505,1,0.796,0.5,0.796,0
0.27787,0.032511,1,0.797,0.5,0.797,0
0.2791,0.032513,1,0.798,0.5,0.798,0
0.28034,0.032515,1,0.799,0.5,0.799,0
0.28157,0.032516,1,0.8,0.5,0.8,0
0.28281,0.032518,1,0.801,0.5,0.801,0
0.28404,0.03252,1,0.802,0.5,0.802,0
0.28529,0.032517,1,0.803,0.5,0.803,0
0.28653,0.032514,1,0.804,0.5,0.804,0
0.28778,0.032512,1,0.805,0.5,0.805,0
0.28902,0.032509,1,0.806,0.5,0.806,0
0.29026,0.032506,1,0.807,0.5,0.807,0
0.29152,0.032499,1,0.808,0.5,0.808,0
0.29277,0.032491,1,0.809,0.5,0.809,0
0.29403,0.032483,1,0.81,0.5,0.81,0
0.29528,0.032475,1,0.811,0.5,0.811,0
0.29654,0.032467,1,0.812,0.5,0.812,0
0.2978,0.032456,1,0.813,0.5,0.813,0
0.29907,0.032443,1,0.814,0.5,0.814,0
0.30034,0.03243,1,0.815,0.5,0.815,0
0.3016,0.032417,1,0.816,0.5,0.816,0
0.30287,0.032403,1,0.817,0.5,0.817,0
0.30414,0.032389,1,0.818,0.5,0.818,0
0.30542,0.03237,1,0.819,0.5,0.819,0
0.3067,0.032352,1,0.82,0.5,0.82,0
0.30798,0.032333,1,0.821,0.5,0.821,0
0.30925,0.032315,1,0.822,0.5,0.822,0
0.31053,0.032296,1,0.823,0.5,0.823,0
0.31182,0.032272,1,0.824,0.5,0.824,0
0.31311,0.032248,1,0.825,0.5,0.825,0
0.3144,0.032224,1,0.826,0.5,0.826,0
0.31569,0.0322,1,0.827,0.5,0.827,0
0.31698,0.032176,1,0.828,0.5,0.828,0
0.31829,0.032147,1,0.829,0.5,0.829,0
0.31959,0.032118,1,0.83,0.5,0.83,0
0.32089,0.032088,1,0.831,0.5,0.831,0
0.32219,0.032058,1,0.832,0.5,0.832,0
0.3235,0.032029,1,0.833,0.5,0.833,0
0.32481,0.031995,1,0.834,0.5,0.834,0
0.32612,0.03196,1,0.835,0.5,0.835,0
0.32744,0.031925,1,0.836,0.5,0.836,0
0.32875,0.031889,1,0.837,0.5,0.837,0
0.33007,0.031854,1,0.838,0.5,0.838,0
0.33139,0.031816,1,0.839,0.5,0.839,0
0.33272,0.031775,1,0.84,0.5,0.84,0
0.33405,0.031734,1,0.841,0.5,0.841,0
0.33538,0.031694,1,0.842,0.5,0.842,0
0.33671,0.031653,1,0.843,0.5,0.843,0
0.33804,0.03161,1,0.844,0.5,0.844,0
0.33938,0.031563,1,0.845,0.5,0.845,0
0.34073,0.031516,1,0.846,0.5,0.846,0
0.34207,0.031469,1,0.847,0.5,0.847,0
0.34342,0.031422,1,0.848,0.5,0.848,0
0.34476,0.031375,1,0.849,0.5,0.849,0
0.34612,0.031322,1,0.85,0.5,0.85,0
0.34748,0.031269,1,0.851,0.5,0.851,0
0.34884,0.031216,1,0.852,0.5,0.852,0
0.3502,0.031164,1,0.853,0.5,0.853,0
0.35156,0.031111,1,0.854,0.5,0.854,0
0.35293,0.031053,1,0.855,0.5,0.855,0
0.35431,0.030994,1,0.856,0.5,0.856,0
0.35568,0.030935,1,0.857,0.5,0.857,0
0.35706,0.030876,1,0.858,0.5,0.858,0
0.35844,0.030817,1,0.859,0.5,0.859,0
0.35983,0.030754,1,0.86,0.5,0.86,0
0.36122,0.030689,1,0.861,0.5,0.861,0
0.36262,0.030624,1,0.862,0.5,0.862,0
0.36401,0.030559,1,0.863,0.5,0.863,0
0.36541,0.030494,1,0.864,0.5,0.864,0
0.36681,0.030426,1,0.865,0.5,0.865,0
0.36823,0.030356,1,0.866,0.5,0.866,0
0.36964,0.030285,1,0.867,0.5,0.867,0
0.37106,0.030214,1,0.868,0.5,0.868,0
0.37247,0.030143,1,0.869,0.5,0.869,0
0.37389,0.030071,1,0.87,0.5,0.87,0
0.37533,0.029994,1,0.871,0.5,0.871,0
0.37677,0.029917,1,0.872,0.5,0.872,0
0.3782,0.029839,1,0.873,0.5,0.873,0
0.37964,0.029762,1,0.874,0.5,0.874,0
0.38108,0.029685,1,0.875,0.5,0.875,0
0.38254,0.029602,1,0.876,0.5,0.876,0
0.384,0.029519,1,0.877,0.5,0.877,0
0.38546,0.029436,1,0.878,0.5,0.878,0
0.38692,0.029353,1,0.879,0.5,0.879,0
0.38838,0.02927,1,0.88,0.5,0.88,0
0.38985,0.029182,1,0.881,0.5,0.881,0
0.39134,0.029093,1,0.882,0.5,0.882,0
0.39282,0.029004,1,0.883,0.5,0.883,0
0.3943,0.028915,1,0.884,0.5,0.884,0
0.39578,0.028826,1,0.885,0.5,0.885,0
0.39728,0.028734,1,0.886,0.5,0.886,0
0.39878,0.028639,1,0.887,0.5,0.887,0
0.40028,0.028543,1,0.888,0.5,0.888,0
0.40179,0.028448,1,0.889,0.5,0.889,0
0.40329,0.028353,1,0.89,0.5,0.89,0
0.4048,0.028256,1,0.891,0.5,0.891,0
0.40632,0.028155,1,0.892,0.5,0.892,0
0.40784,0.028054,1,0.893,0.5,0.893,0
0.40936,0.027952,1,0.894,0.5,0.894,0
0.41089,0.027851,1,0.895,0.5,0.895,0
0.41241,0.027749,1,0.896,0.5,0.896,0
0.41394,0.027641,1,0.897,0.5,0.897,0
0.41547,0.027534,1,0.898,0.5,0.898,0
0.417,0.027426,1,0.899,0.5,0.899,0
0.41853,0.027318,1,0.9,0.5,0.9,0
0.42007,0.027211,1,0.901,0.5,0.901,0
0.4216,0.027097,1,0.902,0.5,0.902,0
0.42313,0.026982,1,0.903,0.5,0.903,0
0.42466,0.026868,1,0.904,0.5,0.904,0
0.4262,0.026754,1,0.905,0.5,0.905,0
0.42773,0.02664,1,0.906,0.5,0.906,0
0.42925,0.02652,1,0.907,0.5,0.907,0
0.43077,0.026398,1,0.908,0.5,0.908,0
0.43229,0.026277,1,0.909,0.5,0.909,0
0.4338,0.026155,1,0.91,0.5,0.91,0
0.43532,0.026034,1,0.911,0.5,0.911,0
0.43682,0.025908,1,0.912,0.5,0.912,0
0.4383,0.025779,1,0.913,0.5,0.913,0
0.43979,0.02565,1,0.914,0.5,0.914,0
0.44127,0.02552,1,0.915,0.5,0.915,0
0.44276,0.025391,1,0.916,0.5,0.916,0
0.44422,0.025259,1,0.917,0.5,0.917,0
0.44564,0.025121,1,0.918,0.5,0.918,0
0.44707,0.024983,1,0.919,0.5,0.919,0
0.44849,0.024845,1,0.92,0.5,0.92,0
0.44992,0.024708,1,0.921,0.5,0.921,0
0.45133,0.024569,1,0.922,0.5,0.922,0
0.45266,0.024421,1,0.923,0.5,0.923,0
0.45399,0.024273,1,0.924,0.5,0.924,0
0.45533,0.024126,1,0.925,0.5,0.925,0
0.45666,0.023978,1,0.926,0.5,0.926,0
0.45799,0.02383,1,0.927,0.5,0.927,0
0.45921,0.023673,1,0.928,0.5,0.928,0
0.46041,0.023515,1,0.929,0.5,0.929,0
0.46162,0.023357,1,0.93,0.5,0.93,0
0.46282,0.023198,1,0.931,0.5,0.931,0
0.46402,0.02304,1,0.932,0.5,0.932,0
0.46511,0.022873,1,0.933,0.5,0.933,0
0.46614,0.022703,1,0.934,0.5,0.934,0
0.46718,0.022533,1,0.935,0.5,0.935,0
0.46821,0.022362,1,0.936,0.5,0.936,0
0.46924,0.022192,1,0.937,0.5,0.937,0
0.47017,0.022015,1,0.938,0.5,0.938,0
0.47099,0.021832,1,0.939,0.5,0.939,0
0.47181,0.021648,1,0.94,0.5,0.94,0
0.47263,0.021465,1,0.941,0.5,0.941,0
0.47345,0.021281,1,0.942,0.5,0.942,0
0.47419,0.021093,1,0.943,0.5,0.943,0
0.47475,0.020895,1,0.944,0.5,0.944,0
0.4753,0.020696,1,0.945,0.5,0.945,0
0.47586,0.020498,1,0.946,0.5,0.946,0
0.47642,0.0203,1,0.947,0.5,0.947,0
0.47695,0.0201,1,0.948,0.5,0.948,0
0.47721,0.019885,1,0.949,0.5,0.949,0
0.47748,0.019669,1,0.95,0.5,0.95,0
0.47774,0.019454,1,0.951,0.5,0.951,0
0.478,0.019238,1,0.952,0.5,0.952,0
0.47826,0.019023,1,0.953,0.5,0.953,0
0.47827,0.018789,1,0.954,0.5,0.954,0
0.47825,0.018552,1,0.955,0.5,0.955,0
0.47822,0.018315,1,0.956,0.5,0.956,0
0.47819,0.018078,1,0.957,0.5,0.957,0
0.47817,0.017841,1,0.958,0.5,0.958,0
0.47804,0.017582,1,0.959,0.5,0.959,0
0.47787,0.017313,1,0.96,0.5,0.96,0
0.4777,0.017044,1,0.961,0.5,0.961,0
0.47753,0.016775,1,0.962,0.5,0.962,0
0.47736,0.016506,1,0.963,0.5,0.963,0
0.47733,0.016212,1,0.964,0.5,0.964,0
0.47749,0.015889,1,0.965,0.5,0.965,0
0.47765,0.015566,1,0.966,0.5,0.966,0
0.47781,0.015243,1,0.967,0.5,0.967,0
0.47797,0.014919,1,0.968,0.5,0.968,0
0.47849,0.014575,1,0.969,0.5,0.969,0
0.48011,0.014165,1,0.97,0.5,0.97,0
0.48172,0.013755,1,0.971,0.5,0.971,0
0.48334,0.013345,1,0.972,0.5,0.972,0
0.48496,0.012936,1,0.973,0.5,0.973,0
0.48673,0.012521,1,0.974,0.5,0.974,0
0.49189,0.011994,1,0.975,0.5,0.975,0
0.49704,0.011467,1,0.976,0.5,0.976,0
0.5022,0.01094,1,0.977,0.5,0.977,0
0.50736,0.010413,1,0.978,0.5,0.978,0
0.51252,0.009886,1,0.979,0.5,0.979,0
0.52301,0.0092716,1,0.98,0.5,0.98,0
0.53457,0.0086397,1,0.981,0.5,0.981,0
0.54614,0.0080078,1,0.982,0.5,0.982,0
0.5577,0.0073759,1,0.983,0.5,0.983,0
0.56927,0.0067439,1,0.984,0.5,0.984,0
0.58635,0.0061081,1,0.985,0.5,0.985,0
0.60674,0.0054698,1,0.986,0.5,0.986,0
0.62714,0.0048316,1,0.987,0.5,0.987,0
0.64753,0.0041934,1,0.988,0.5,0.988,0
0.66792,0.0035551,1,0.989,0.5,0.989,0
0.69186,0.0029898,1,0.99,0.5,0.99,0
0.72076,0.0025263,1,0.991,0.5,0.991,0
0.74965,0.0020629,1,0.992,0.5,0.992,0
0.77855,0.0015995,1,0.993,0.5,0.993,0
0.80745,0.001136,1,0.994,0.5,0.994,0
0.83711,0.00073828,1,0.995,0.5,0.995,0
0.86969,0.00059063,1,0.996,0.5,0.996,0
0.90226,0.00044297,1,0.997,0.5,0.997,0
0.93484,0.00029531,1,0.998,0.5,0.998,0
0.96742,0.00014766,1,0.999,0.5,0.999,0
1,0,1,1,0.5,1,0


==> re5000-2d-p7-strong-bc-uy-horizontal-centerline.txt <==
"a","b","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,1e-06,1,0,0,0.5,0
0.00020104,0.016945,1,0.001,0.001,0.5,0
0.00040207,0.033888,1,0.002,0.002,0.5,0
0.00060311,0.050832,1,0.003,0.003,0.5,0
0.00080415,0.067776,1,0.004,0.004,0.5,0
0.0010052,0.08472,1,0.005,0.005,0.5,0
0.0013877,0.099752,1,0.006,0.006,0.5,0
0.0018179,0.11428,1,0.007,0.007,0.5,0
0.0022482,0.12881,1,0.008,0.008,0.5,0
0.0026784,0.14334,1,0.009,0.009,0.5,0
0.0031086,0.15787,1,0.01,0.01,0.5,0
0.0035459,0.17078,1,0.011,0.011,0.5,0
0.0039883,0.18253,1,0.012,0.012,0.5,0
0.0044307,0.19428,1,0.013,0.013,0.5,0
0.0048731,0.20603,1,0.014,0.014,0.5,0
0.0053155,0.21778,1,0.015,0.015,0.5,0
0.0057151,0.22852,1,0.016,0.016,0.5,0
0.0060432,0.23756,1,0.017,0.017,0.5,0
0.0063714,0.2466,1,0.018,0.018,0.5,0
0.0066995,0.25565,1,0.019,0.019,0.5,0
0.0070277,0.26469,1,0.02,0.02,0.5,0
0.0073308,0.27337,1,0.021,0.021,0.5,0
0.0075096,0.28023,1,0.022,0.022,0.5,0
0.0076883,0.28709,1,0.023,0.023,0.5,0
0.007867,0.29395,1,0.024,0.024,0.5,0
0.0080458,0.30081,1,0.025,0.025,0.5,0
0.0082245,0.30767,1,0.026,0.026,0.5,0
0.0082863,0.31311,1,0.027,0.027,0.5,0
0.0083429,0.31849,1,0.028,0.028,0.5,0
0.0083996,0.32386,1,0.029,0.029,0.5,0
0.0084562,0.32924,1,0.03,0.03,0.5,0
0.0085128,0.33461,1,0.031,0.031,0.5,0
0.0085146,0.33929,1,0.032,0.032,0.5,0
0.0084968,0.34374,1,0.033,0.033,0.5,0
0.0084789,0.3482,1,0.034,0.034,0.5,0
0.008461,0.35265,1,0.035,0.035,0.5,0
0.0084432,0.3571,1,0.036,0.036,0.5,0
0.008406,0.36123,1,0.037,0.037,0.5,0
0.0083524,0.36508,1,0.038,0.038,0.5,0
0.0082988,0.36893,1,0.039,0.039,0.5,0
0.0082453,0.37278,1,0.04,0.04,0.5,0
0.0081917,0.37663,1,0.041,0.041,0.5,0
0.0081335,0.38033,1,0.042,0.042,0.5,0
0.0080659,0.3837,1,0.043,0.043,0.5,0
0.0079983,0.38707,1,0.044,0.044,0.5,0
0.0079307,0.39044,1,0.045,0.045,0.5,0
0.0078631,0.39382,1,0.046,0.046,0.5,0
0.0077949,0.39713,1,0.047,0.047,0.5,0
0.0077217,0.40003,1,0.048,0.048,0.5,0
0.0076485,0.40293,1,0.049,0.049,0.5,0
0.0075754,0.40583,1,0.05,0.05,0.5,0
0.0075022,0.40873,1,0.051,0.051,0.5,0
0.0074291,0.41163,1,0.052,0.052,0.5,0
0.0073522,0.41406,1,0.053,0.053,0.5,0
0.0072751,0.41646,1,0.054,0.054,0.5,0
0.0071979,0.41886,1,0.055,0.055,0.5,0
0.0071207,0.42126,1,0.056,0.056,0.5,0
0.0070435,0.42365,1,0.057,0.057,0.5,0
0.006963,0.42568,1,0.058,0.058,0.5,0
0.006881,0.42755,1,0.059,0.059,0.5,0
0.006799,0.42942,1,0.06,0.06,0.5,0
0.006717,0.43129,1,0.061,0.061,0.5,0
0.006635,0.43316,1,0.062,0.062,0.5,0
0.006549,0.43476,1,0.063,0.063,0.5,0
0.0064611,0.4361,1,0.064,0.064,0.5,0
0.0063731,0.43744,1,0.065,0.065,0.5,0
0.0062852,0.43878,1,0.066,0.066,0.5,0
0.0061973,0.44011,1,0.067,0.067,0.5,0
0.0061073,0.4413,1,0.068,0.068,0.5,0
0.0060122,0.44213,1,0.069,0.069,0.5,0
0.0059172,0.44295,1,0.07,0.07,0.5,0
0.0058222,0.44377,1,0.071,0.071,0.5,0
0.0057271,0.4446,1,0.072,0.072,0.5,0
0.0056315,0.44538,1,0.073,0.073,0.5,0
0.0055296,0.44573,1,0.074,0.074,0.5,0
0.0054276,0.44608,1,0.075,0.075,0.5,0
0.0053257,0.44643,1,0.076,0.076,0.5,0
0.0052237,0.44678,1,0.077,0.077,0.5,0
0.0051217,0.44712,1,0.078,0.078,0.5,0
0.0050136,0.4471,1,0.079,0.079,0.5,0
0.0049045,0.44703,1,0.08,0.08,0.5,0
0.0047954,0.44695,1,0.081,0.081,0.5,0
0.0046864,0.44688,1,0.082,0.082,0.5,0
0.0045773,0.4468,1,0.083,0.083,0.5,0
0.004464,0.44648,1,0.084,0.084,0.5,0
0.0043487,0.44605,1,0.085,0.085,0.5,0
0.0042333,0.44561,1,0.086,0.086,0.5,0
0.0041179,0.44518,1,0.087,0.087,0.5,0
0.0040025,0.44474,1,0.088,0.088,0.5,0
0.0038847,0.44417,1,0.089,0.089,0.5,0
0.0037639,0.44344,1,0.09,0.09,0.5,0
0.0036431,0.44271,1,0.091,0.091,0.5,0
0.0035224,0.44198,1,0.092,0.092,0.5,0
0.0034016,0.44125,1,0.093,0.093,0.5,0
0.0032797,0.44047,1,0.094,0.094,0.5,0
0.0031543,0.43951,1,0.095,0.095,0.5,0
0.0030289,0.43856,1,0.096,0.096,0.5,0
0.0029035,0.4376,1,0.097,0.097,0.5,0
0.0027781,0.43664,1,0.098,0.098,0.5,0
0.0026526,0.43568,1,0.099,0.099,0.5,0
0.0025238,0.43456,1,0.1,0.1,0.5,0
0.002395,0.43345,1,0.101,0.101,0.5,0
0.0022661,0.43233,1,0.102,0.102,0.5,0
0.0021373,0.43121,1,0.103,0.103,0.5,0
0.0020085,0.43009,1,0.104,0.104,0.5,0
0.0018781,0.42888,1,0.105,0.105,0.5,0
0.0017473,0.42766,1,0.106,0.106,0.5,0
0.0016166,0.42643,1,0.107,0.107,0.5,0
0.0014858,0.42521,1,0.108,0.108,0.5,0
0.001355,0.42398,1,0.109,0.109,0.5,0
0.0012234,0.42272,1,0.11,0.11,0.5,0
0.0010913,0.42143,1,0.111,0.111,0.5,0
0.00095923,0.42014,1,0.112,0.112,0.5,0
0.00082712,0.41886,1,0.113,0.113,0.5,0
0.00069502,0.41757,1,0.114,0.114,0.5,0
0.00056284,0.41627,1,0.115,0.115,0.5,0
0.00043057,0.41496,1,0.116,0.116,0.5,0
0.0002983,0.41365,1,0.117,0.117,0.5,0
0.00016603,0.41234,1,0.118,0.118,0.5,0
3.3758e-05,0.41103,1,0.119,0.119,0.5,0
-9.8318e-05,0.40972,1,0.12,0.12,0.5,0
-0.00022965,0.40841,1,0.121,0.121,0.5,0
-0.00036099,0.4071,1,0.122,0.122,0.5,0
-0.00049233,0.40579,1,0.123,0.123,0.5,0
-0.00062366,0.40449,1,0.124,0.124,0.5,0
-0.000755,0.40318,1,0.125,0.125,0.5,0
-0.00088518,0.40189,1,0.126,0.126,0.5,0
-0.0010154,0.4006,1,0.127,0.127,0.5,0
-0.0011456,0.39931,1,0.128,0.128,0.5,0
-0.0012757,0.39802,1,0.129,0.129,0.5,0
-0.0014059,0.39673,1,0.13,0.13,0.5,0
-0.0015344,0.39546,1,0.131,0.131,0.5,0
-0.0016625,0.3942,1,0.132,0.132,0.5,0
-0.0017905,0.39294,1,0.133,0.133,0.5,0
-0.0019186,0.39168,1,0.134,0.134,0.5,0
-0.0020466,0.39042,1,0.135,0.135,0.5,0
-0.0021733,0.38918,1,0.136,0.136,0.5,0
-0.0022991,0.38795,1,0.137,0.137,0.5,0
-0.0024249,0.38672,1,0.138,0.138,0.5,0
-0.0025506,0.38549,1,0.139,0.139,0.5,0
-0.0026764,0.38427,1,0.14,0.14,0.5,0
-0.0028013,0.38305,1,0.141,0.141,0.5,0
-0.0029248,0.38185,1,0.142,0.142,0.5,0
-0.0030482,0.38066,1,0.143,0.143,0.5,0
-0.0031717,0.37946,1,0.144,0.144,0.5,0
-0.0032952,0.37827,1,0.145,0.145,0.5,0
-0.0034181,0.37708,1,0.146,0.146,0.5,0
-0.0035387,0.37591,1,0.147,0.147,0.5,0
-0.0036593,0.37474,1,0.148,0.148,0.5,0
-0.0037798,0.37358,1,0.149,0.149,0.5,0
-0.0039004,0.37241,1,0.15,0.15,0.5,0
-0.0040209,0.37125,1,0.151,0.151,0.5,0
-0.0041389,0.3701,1,0.152,0.152,0.5,0
-0.0042568,0.36896,1,0.153,0.153,0.5,0
-0.0043747,0.36782,1,0.154,0.154,0.5,0
-0.0044926,0.36668,1,0.155,0.155,0.5,0
-0.0046105,0.36554,1,0.156,0.156,0.5,0
-0.0047266,0.36441,1,0.157,0.157,0.5,0
-0.0048419,0.36329,1,0.158,0.158,0.5,0
-0.0049573,0.36217,1,0.159,0.159,0.5,0
-0.0050727,0.36104,1,0.16,0.16,0.5,0
-0.0051881,0.35992,1,0.161,0.161,0.5,0
-0.005302,0.35881,1,0.162,0.162,0.5,0
-0.0054145,0.3577,1,0.163,0.163,0.5,0
-0.005527,0.3566,1,0.164,0.164,0.5,0
-0.0056395,0.35549,1,0.165,0.165,0.5,0
-0.005752,0.35438,1,0.166,0.166,0.5,0
-0.0058636,0.35328,1,0.167,0.167,0.5,0
-0.0059737,0.35219,1,0.168,0.168,0.5,0
-0.0060837,0.35109,1,0.169,0.169,0.5,0
-0.0061937,0.34999,1,0.17,0.17,0.5,0
-0.0063037,0.3489,1,0.171,0.171,0.5,0
-0.0064134,0.34781,1,0.172,0.172,0.5,0
-0.006521,0.34672,1,0.173,0.173,0.5,0
-0.0066285,0.34563,1,0.174,0.174,0.5,0
-0.006736,0.34454,1,0.175,0.175,0.5,0
-0.0068435,0.34345,1,0.176,0.176,0.5,0
-0.0069511,0.34237,1,0.177,0.177,0.5,0
-0.0070565,0.34128,1,0.178,0.178,0.5,0
-0.0071617,0.3402,1,0.179,0.179,0.5,0
-0.0072669,0.33912,1,0.18,0.18,0.5,0
-0.0073721,0.33804,1,0.181,0.181,0.5,0
-0.0074773,0.33696,1,0.182,0.182,0.5,0
-0.0075809,0.33588,1,0.183,0.183,0.5,0
-0.0076838,0.3348,1,0.184,0.184,0.5,0
-0.0077867,0.33372,1,0.185,0.185,0.5,0
-0.0078896,0.33264,1,0.186,0.186,0.5,0
-0.0079925,0.33157,1,0.187,0.187,0.5,0
-0.0080944,0.33049,1,0.188,0.188,0.5,0
-0.0081952,0.32941,1,0.189,0.189,0.5,0
-0.008296,0.32834,1,0.19,0.19,0.5,0
-0.0083968,0.32726,1,0.191,0.191,0.5,0
-0.0084976,0.32619,1,0.192,0.192,0.5,0
-0.0085978,0.32511,1,0.193,0.193,0.5,0
-0.0086965,0.32404,1,0.194,0.194,0.5,0
-0.0087952,0.32297,1,0.195,0.195,0.5,0
-0.0088938,0.32189,1,0.196,0.196,0.5,0
-0.0089925,0.32082,1,0.197,0.197,0.5,0
-0.009091,0.31975,1,0.198,0.198,0.5,0
-0.0091876,0.31868,1,0.199,0.199,0.5,0
-0.0092842,0.31761,1,0.2,0.2,0.5,0
-0.0093808,0.31654,1,0.201,0.201,0.5,0
-0.0094773,0.31546,1,0.202,0.202,0.5,0
-0.0095739,0.31439,1,0.203,0.203,0.5,0
-0.009669,0.31332,1,0.204,0.204,0.5,0
-0.0097639,0.31225,1,0.205,0.205,0.5,0
-0.0098587,0.31119,1,0.206,0.206,0.5,0
-0.0099536,0.31012,1,0.207,0.207,0.5,0
-0.010048,0.30905,1,0.208,0.208,0.5,0
-0.010142,0.30798,1,0.209,0.209,0.5,0
-0.010235,0.30691,1,0.21,0.21,0.5,0
-0.010328,0.30584,1,0.211,0.211,0.5,0
-0.010421,0.30478,1,0.212,0.212,0.5,0
-0.010514,0.30371,1,0.213,0.213,0.5,0
-0.010606,0.30264,1,0.214,0.214,0.5,0
-0.010697,0.30158,1,0.215,0.215,0.5,0
-0.010788,0.30051,1,0.216,0.216,0.5,0
-0.010879,0.29945,1,0.217,0.217,0.5,0
-0.01097,0.29838,1,0.218,0.218,0.5,0
-0.01106,0.29732,1,0.219,0.219,0.5,0
-0.01115,0.29626,1,0.22,0.22,0.5,0
-0.011239,0.29519,1,0.221,0.221,0.5,0
-0.011329,0.29413,1,0.222,0.222,0.5,0
-0.011418,0.29307,1,0.223,0.223,0.5,0
-0.011508,0.29201,1,0.224,0.224,0.5,0
-0.011595,0.29095,1,0.225,0.225,0.5,0
-0.011683,0.28989,1,0.226,0.226,0.5,0
-0.011771,0.28883,1,0.227,0.227,0.5,0
-0.011859,0.28777,1,0.228,0.228,0.5,0
-0.011946,0.28671,1,0.229,0.229,0.5,0
-0.012033,0.28565,1,0.23,0.23,0.5,0
-0.012119,0.28459,1,0.231,0.231,0.5,0
-0.012205,0.28353,1,0.232,0.232,0.5,0
-0.012291,0.28247,1,0.233,0.233,0.5,0
-0.012378,0.28142,1,0.234,0.234,0.5,0
-0.012463,0.28036,1,0.235,0.235,0.5,0
-0.012548,0.2793,1,0.236,0.236,0.5,0
-0.012632,0.27825,1,0.237,0.237,0.5,0
-0.012717,0.27719,1,0.238,0.238,0.5,0
-0.012802,0.27614,1,0.239,0.239,0.5,0
-0.012886,0.27508,1,0.24,0.24,0.5,0
-0.012969,0.27403,1,0.241,0.241,0.5,0
-0.013052,0.27298,1,0.242,0.242,0.5,0
-0.013135,0.27193,1,0.243,0.243,0.5,0
-0.013218,0.27087,1,0.244,0.244,0.5,0
-0.013301,0.26982,1,0.245,0.245,0.5,0
-0.013383,0.26877,1,0.246,0.246,0.5,0
-0.013465,0.26772,1,0.247,0.247,0.5,0
-0.013546,0.26667,1,0.248,0.248,0.5,0
-0.013628,0.26562,1,0.249,0.249,0.5,0
-0.01371,0.26457,1,0.25,0.25,0.5,0
-0.013791,0.26352,1,0.251,0.251,0.5,0
-0.013871,0.26248,1,0.252,0.252,0.5,0
-0.013952,0.26143,1,0.253,0.253,0.5,0
-0.014033,0.26038,1,0.254,0.254,0.5,0
-0.014113,0.25933,1,0.255,0.255,0.5,0
-0.014193,0.25829,1,0.256,0.256,0.5,0
-0.014272,0.25724,1,0.257,0.257,0.5,0
-0.014351,0.2562,1,0.258,0.258,0.5,0
-0.01443,0.25515,1,0.259,0.259,0.5,0
-0.014509,0.25411,1,0.26,0.26,0.5,0
-0.014588,0.25306,1,0.261,0.261,0.5,0
-0.014666,0.25202,1,0.262,0.262,0.5,0
-0.014744,0.25098,1,0.263,0.263,0.5,0
-0.014822,0.24993,1,0.264,0.264,0.5,0
-0.0149,0.24889,1,0.265,0.265,0.5,0
-0.014978,0.24785,1,0.266,0.266,0.5,0
-0.015055,0.24681,1,0.267,0.267,0.5,0
-0.015131,0.24577,1,0.268,0.268,0.5,0
-0.015208,0.24473,1,0.269,0.269,0.5,0
-0.015285,0.24369,1,0.27,0.27,0.5,0
-0.015362,0.24265,1,0.271,0.271,0.5,0
-0.015437,0.24161,1,0.272,0.272,0.5,0
-0.015513,0.24057,1,0.273,0.273,0.5,0
-0.015589,0.23953,1,0.274,0.274,0.5,0
-0.015665,0.2385,1,0.275,0.275,0.5,0
-0.015741,0.23746,1,0.276,0.276,0.5,0
-0.015816,0.23642,1,0.277,0.277,0.5,0
-0.015891,0.23538,1,0.278,0.278,0.5,0
-0.015966,0.23435,1,0.279,0.279,0.5,0
-0.01604,0.23331,1,0.28,0.28,0.5,0
-0.016115,0.23228,1,0.281,0.281,0.5,0
-0.016189,0.23124,1,0.282,0.282,0.5,0
-0.016263,0.23021,1,0.283,0.283,0.5,0
-0.016337,0.22917,1,0.284,0.284,0.5,0
-0.016411,0.22814,1,0.285,0.285,0.5,0
-0.016485,0.22711,1,0.286,0.286,0.5,0
-0.016559,0.22607,1,0.287,0.287,0.5,0
-0.016631,0.22504,1,0.288,0.288,0.5,0
-0.016704,0.22401,1,0.289,0.289,0.5,0
-0.016777,0.22298,1,0.29,0.29,0.5,0
-0.01685,0.22195,1,0.291,0.291,0.5,0
-0.016923,0.22091,1,0.292,0.292,0.5,0
-0.016995,0.21988,1,0.293,0.293,0.5,0
-0.017067,0.21885,1,0.294,0.294,0.5,0
-0.01714,0.21782,1,0.295,0.295,0.5,0
-0.017212,0.21679,1,0.296,0.296,0.5,0
-0.017284,0.21576,1,0.297,0.297,0.5,0
-0.017356,0.21474,1,0.298,0.298,0.5,0
-0.017427,0.21371,1,0.299,0.299,0.5,0
-0.017499,0.21268,1,0.3,0.3,0.5,0
-0.01757,0.21165,1,0.301,0.301,0.5,0
-0.017642,0.21062,1,0.302,0.302,0.5,0
-0.017713,0.2096,1,0.303,0.303,0.5,0
-0.017783,0.20857,1,0.304,0.304,0.5,0
-0.017854,0.20754,1,0.305,0.305,0.5,0
-0.017925,0.20652,1,0.306,0.306,0.5,0
-0.017995,0.20549,1,0.307,0.307,0.5,0
-0.018066,0.20447,1,0.308,0.308,0.5,0
-0.018136,0.20344,1,0.309,0.309,0.5,0
-0.018206,0.20242,1,0.31,0.31,0.5,0
-0.018277,0.20139,1,0.311,0.311,0.5,0
-0.018347,0.20037,1,0.312,0.312,0.5,0
-0.018417,0.19934,1,0.313,0.313,0.5,0
-0.018486,0.19832,1,0.314,0.314,0.5,0
-0.018556,0.1973,1,0.315,0.315,0.5,0
-0.018625,0.19628,1,0.316,0.316,0.5,0
-0.018695,0.19525,1,0.317,0.317,0.5,0
-0.018764,0.19423,1,0.318,0.318,0.5,0
-0.018833,0.19321,1,0.319,0.319,0.5,0
-0.018902,0.19219,1,0.32,0.32,0.5,0
-0.018972,0.19117,1,0.321,0.321,0.5,0
-0.019041,0.19015,1,0.322,0.322,0.5,0
-0.01911,0.18913,1,0.323,0.323,0.5,0
-0.019178,0.18811,1,0.324,0.324,0.5,0
-0.019247,0.18709,1,0.325,0.325,0.5,0
-0.019316,0.18607,1,0.326,0.326,0.5,0
-0.019385,0.18505,1,0.327,0.327,0.5,0
-0.019453,0.18403,1,0.328,0.328,0.5,0
-0.019522,0.18301,1,0.329,0.329,0.5,0
-0.01959,0.18199,1,0.33,0.33,0.5,0
-0.019659,0.18097,1,0.331,0.331,0.5,0
-0.019727,0.17996,1,0.332,0.332,0.5,0
-0.019795,0.17894,1,0.333,0.333,0.5,0
-0.019863,0.17792,1,0.334,0.334,0.5,0
-0.019932,0.17691,1,0.335,0.335,0.5,0
-0.02,0.17589,1,0.336,0.336,0.5,0
-0.020068,0.17487,1,0.337,0.337,0.5,0
-0.020136,0.17386,1,0.338,0.338,0.5,0
-0.020204,0.17284,1,0.339,0.339,0.5,0
-0.020272,0.17183,1,0.34,0.34,0.5,0
-0.02034,0.17081,1,0.341,0.341,0.5,0
-0.020407,0.1698,1,0.342,0.342,0.5,0
-0.020475,0.16878,1,0.343,0.343,0.5,0
-0.020543,0.16777,1,0.344,0.344,0.5,0
-0.02061,0.16675,1,0.345,0.345,0.5,0
-0.020678,0.16574,1,0.346,0.346,0.5,0
-0.020746,0.16473,1,0.347,0.347,0.5,0
-0.020813,0.16371,1,0.348,0.348,0.5,0
-0.020881,0.1627,1,0.349,0.349,0.5,0
-0.020948,0.16169,1,0.35,0.35,0.5,0
-0.021016,0.16068,1,0.351,0.351,0.5,0
-0.021084,0.15966,1,0.352,0.352,0.5,0
-0.021151,0.15865,1,0.353,0.353,0.5,0
-0.021219,0.15764,1,0.354,0.354,0.5,0
-0.021286,0.15663,1,0.355,0.355,0.5,0
-0.021354,0.15562,1,0.356,0.356,0.5,0
-0.021421,0.15461,1,0.357,0.357,0.5,0
-0.021489,0.1536,1,0.358,0.358,0.5,0
-0.021557,0.15259,1,0.359,0.359,0.5,0
-0.021624,0.15158,1,0.36,0.36,0.5,0
-0.021692,0.15057,1,0.361,0.361,0.5,0
-0.021759,0.14956,1,0.362,0.362,0.5,0
-0.021827,0.14855,1,0.363,0.363,0.5,0
-0.021895,0.14754,1,0.364,0.364,0.5,0
-0.021962,0.14653,1,0.365,0.365,0.5,0
-0.02203,0.14552,1,0.366,0.366,0.5,0
-0.022098,0.14451,1,0.367,0.367,0.5,0
-0.022166,0.14351,1,0.368,0.368,0.5,0
-0.022233,0.1425,1,0.369,0.369,0.5,0
-0.022301,0.14149,1,0.37,0.37,0.5,0
-0.022369,0.14048,1,0.371,0.371,0.5,0
-0.022437,0.13948,1,0.372,0.372,0.5,0
-0.022504,0.13847,1,0.373,0.373,0.5,0
-0.022572,0.13746,1,0.374,0.374,0.5,0
-0.02264,0.13646,1,0.375,0.375,0.5,0
-0.022708,0.13545,1,0.376,0.376,0.5,0
-0.022776,0.13444,1,0.377,0.377,0.5,0
-0.022844,0.13344,1,0.378,0.378,0.5,0
-0.022912,0.13243,1,0.379,0.379,0.5,0
-0.02298,0.13143,1,0.38,0.38,0.5,0
-0.023048,0.13042,1,0.381,0.381,0.5,0
-0.023116,0.12942,1,0.382,0.382,0.5,0
-0.023185,0.12841,1,0.383,0.383,0.5,0
-0.023253,0.12741,1,0.384,0.384,0.5,0
-0.023322,0.1264,1,0.385,0.385,0.5,0
-0.02339,0.1254,1,0.386,0.386,0.5,0
-0.023459,0.1244,1,0.387,0.387,0.5,0
-0.023528,0.12339,1,0.388,0.388,0.5,0
-0.023596,0.12239,1,0.389,0.389,0.5,0
-0.023665,0.12139,1,0.39,0.39,0.5,0
-0.023734,0.12038,1,0.391,0.391,0.5,0
-0.023803,0.11938,1,0.392,0.392,0.5,0
-0.023872,0.11838,1,0.393,0.393,0.5,0
-0.023941,0.11737,1,0.394,0.394,0.5,0
-0.02401,0.11637,1,0.395,0.395,0.5,0
-0.024079,0.11537,1,0.396,0.396,0.5,0
-0.024148,0.11437,1,0.397,0.397,0.5,0
-0.024218,0.11337,1,0.398,0.398,0.5,0
-0.024287,0.11236,1,0.399,0.399,0.5,0
-0.024357,0.11136,1,0.4,0.4,0.5,0
-0.024426,0.11036,1,0.401,0.401,0.5,0
-0.024496,0.10936,1,0.402,0.402,0.5,0
-0.024566,0.10836,1,0.403,0.403,0.5,0
-0.024636,0.10736,1,0.404,0.404,0.5,0
-0.024706,0.10636,1,0.405,0.405,0.5,0
-0.024776,0.10536,1,0.406,0.406,0.5,0
-0.024847,0.10436,1,0.407,0.407,0.5,0
-0.024917,0.10336,1,0.408,0.408,0.5,0
-0.024988,0.10236,1,0.409,0.409,0.5,0
-0.025058,0.10136,1,0.41,0.41,0.5,0
-0.025129,0.10036,1,0.411,0.411,0.5,0
-0.0252,0.099358,1,0.412,0.412,0.5,0
-0.025271,0.098358,1,0.413,0.413,0.5,0
-0.025342,0.097359,1,0.414,0.414,0.5,0
-0.025413,0.09636,1,0.415,0.415,0.5,0
-0.025484,0.095361,1,0.416,0.416,0.5,0
-0.025556,0.094362,1,0.417,0.417,0.5,0
-0.025628,0.093364,1,0.418,0.418,0.5,0
-0.0257,0.092365,1,0.419,0.419,0.5,0
-0.025771,0.091366,1,0.42,0.42,0.5,0
-0.025843,0.090368,1,0.421,0.421,0.5,0
-0.025915,0.089369,1,0.422,0.422,0.5,0
-0.025988,0.088372,1,0.423,0.423,0.5,0
-0.02606,0.087374,1,0.424,0.424,0.5,0
-0.026133,0.086376,1,0.425,0.425,0.5,0
-0.026205,0.085378,1,0.426,0.426,0.5,0
-0.026278,0.084381,1,0.427,0.427,0.5,0
-0.026351,0.083384,1,0.428,0.428,0.5,0
-0.026425,0.082387,1,0.429,0.429,0.5,0
-0.026498,0.081389,1,0.43,0.43,0.5,0
-0.026571,0.080392,1,0.431,0.431,0.5,0
-0.026645,0.079395,1,0.432,0.432,0.5,0
-0.026718,0.078398,1,0.433,0.433,0.5,0
-0.026793,0.077402,1,0.434,0.434,0.5,0
-0.026867,0.076405,1,0.435,0.435,0.5,0
-0.026941,0.075408,1,0.436,0.436,0.5,0
-0.027015,0.074411,1,0.437,0.437,0.5,0
-0.02709,0.073415,1,0.438,0.438,0.5,0
-0.027165,0.072419,1,0.439,0.439,0.5,0
-0.02724,0.071423,1,0.44,0.44,0.5,0
-0.027315,0.070426,1,0.441,0.441,0.5,0
-0.02739,0.06943,1,0.442,0.442,0.5,0
-0.027465,0.068434,1,0.443,0.443,0.5,0
-0.027541,0.067439,1,0.444,0.444,0.5,0
-0.027617,0.066443,1,0.445,0.445,0.5,0
-0.027693,0.065448,1,0.446,0.446,0.5,0
-0.027768,0.064452,1,0.447,0.447,0.5,0
-0.027844,0.063456,1,0.448,0.448,0.5,0
-0.027921,0.062461,1,0.449,0.449,0.5,0
-0.027998,0.061465,1,0.45,0.45,0.5,0
-0.028075,0.06047,1,0.451,0.451,0.5,0
-0.028152,0.059474,1,0.452,0.452,0.5,0
-0.028229,0.058478,1,0.453,0.453,0.5,0
-0.028307,0.057483,1,0.454,0.454,0.5,0
-0.028385,0.056488,1,0.455,0.455,0.5,0
-0.028463,0.055493,1,0.456,0.456,0.5,0
-0.028541,0.054498,1,0.457,0.457,0.5,0
-0.028619,0.053502,1,0.458,0.458,0.5,0
-0.028698,0.052508,1,0.459,0.459,0.5,0
-0.028777,0.051513,1,0.46,0.46,0.5,0
-0.028855,0.050518,1,0.461,0.461,0.5,0
-0.028934,0.049524,1,0.462,0.462,0.5,0
-0.029013,0.048529,1,0.463,0.463,0.5,0
-0.029093,0.047534,1,0.464,0.464,0.5,0
-0.029173,0.04654,1,0.465,0.465,0.5,0
-0.029253,0.045545,1,0.466,0.466,0.5,0
-0.029334,0.04455,1,0.467,0.467,0.5,0
-0.029414,0.043555,1,0.468,0.468,0.5,0
-0.029494,0.04256,1,0.469,0.469,0.5,0
-0.029576,0.041565,1,0.47,0.47,0.5,0
-0.029657,0.040571,1,0.471,0.471,0.5,0
-0.029738,0.039576,1,0.472,0.472,0.5,0
-0.029819,0.038581,1,0.473,0.473,0.5,0
-0.0299,0.037586,1,0.474,0.474,0.5,0
-0.029983,0.036592,1,0.475,0.475,0.5,0
-0.030065,0.035597,1,0.476,0.476,0.5,0
-0.030148,0.034602,1,0.477,0.477,0.5,0
-0.03023,0.033608,1,0.478,0.478,0.5,0
-0.030312,0.032613,1,0.479,0.479,0.5,0
-0.030396,0.031618,1,0.48,0.48,0.5,0
-0.030479,0.030624,1,0.481,0.481,0.5,0
-0.030563,0.029629,1,0.482,0.482,0.5,0
-0.030646,0.028634,1,0.483,0.483,0.5,0
-0.03073,0.027639,1,0.484,0.484,0.5,0
-0.030814,0.026644,1,0.485,0.485,0.5,0
-0.030899,0.025649,1,0.486,0.486,0.5,0
-0.030984,0.024655,1,0.487,0.487,0.5,0
-0.031069,0.02366,1,0.488,0.488,0.5,0
-0.031154,0.022665,1,0.489,0.489,0.5,0
-0.031239,0.02167,1,0.49,0.49,0.5,0
-0.031325,0.020675,1,0.491,0.491,0.5,0
-0.031411,0.01968,1,0.492,0.492,0.5,0
-0.031497,0.018685,1,0.493,0.493,0.5,0
-0.031583,0.01769,1,0.494,0.494,0.5,0
-0.031669,0.016695,1,0.495,0.495,0.5,0
-0.031757,0.0157,1,0.496,0.496,0.5,0
-0.031844,0.014704,1,0.497,0.497,0.5,0
-0.031931,0.013709,1,0.498,0.498,0.5,0
-0.032019,0.012713,1,0.499,0.499,0.5,0
-0.032106,0.011718,1,0.5,0.5,0.5,0
-0.032195,0.010722,1,0.501,0.501,0.5,0
-0.032283,0.0097265,1,0.502,0.502,0.5,0
-0.032372,0.0087307,1,0.503,0.503,0.5,0
-0.032461,0.0077349,1,0.504,0.504,0.5,0
-0.03255,0.0067391,1,0.505,0.505,0.5,0
-0.032639,0.0057431,1,0.506,0.506,0.5,0
-0.032729,0.0047469,1,0.507,0.507,0.5,0
-0.032819,0.0037507,1,0.508,0.508,0.5,0
-0.032909,0.0027545,1,0.509,0.509,0.5,0
-0.032999,0.0017584,1,0.51,0.51,0.5,0
-0.03309,0.00076191,1,0.511,0.511,0.5,0
-0.033182,-0.00023487,1,0.512,0.512,0.5,0
-0.033273,-0.0012316,1,0.513,0.513,0.5,0
-0.033364,-0.0022283,1,0.514,0.514,0.5,0
-0.033456,-0.003225,1,0.515,0.515,0.5,0
-0.033548,-0.004222,1,0.516,0.516,0.5,0
-0.033641,-0.0052193,1,0.517,0.517,0.5,0
-0.033734,-0.0062166,1,0.518,0.518,0.5,0
-0.033827,-0.0072139,1,0.519,0.519,0.5,0
-0.03392,-0.0082112,1,0.52,0.52,0.5,0
-0.034013,-0.0092087,1,0.521,0.521,0.5,0
-0.034107,-0.010207,1,0.522,0.522,0.5,0
-0.034201,-0.011204,1,0.523,0.523,0.5,0
-0.034296,-0.012202,1,0.524,0.524,0.5,0
-0.03439,-0.0132,1,0.525,0.525,0.5,0
-0.034484,-0.014198,1,0.526,0.526,0.5,0
-0.03458,-0.015197,1,0.527,0.527,0.5,0
-0.034675,-0.016196,1,0.528,0.528,0.5,0
-0.034771,-0.017195,1,0.529,0.529,0.5,0
-0.034866,-0.018193,1,0.53,0.53,0.5,0
-0.034962,-0.019192,1,0.531,0.531,0.5,0
-0.035059,-0.020192,1,0.532,0.532,0.5,0
-0.035156,-0.021191,1,0.533,0.533,0.5,0
-0.035253,-0.022191,1,0.534,0.534,0.5,0
-0.03535,-0.023191,1,0.535,0.535,0.5,0
-0.035447,-0.02419,1,0.536,0.536,0.5,0
-0.035544,-0.02519,1,0.537,0.537,0.5,0
-0.035643,-0.026191,1,0.538,0.538,0.5,0
-0.035741,-0.027191,1,0.539,0.539,0.5,0
-0.03584,-0.028191,1,0.54,0.54,0.5,0
-0.035938,-0.029192,1,0.541,0.541,0.5,0
-0.036037,-0.030193,1,0.542,0.542,0.5,0
-0.036137,-0.031194,1,0.543,0.543,0.5,0
-0.036237,-0.032196,1,0.544,0.544,0.5,0
-0.036337,-0.033197,1,0.545,0.545,0.5,0
-0.036437,-0.034199,1,0.546,0.546,0.5,0
-0.036538,-0.0352,1,0.547,0.547,0.5,0
-0.036639,-0.036203,1,0.548,0.548,0.5,0
-0.03674,-0.037206,1,0.549,0.549,0.5,0
-0.036842,-0.038208,1,0.55,0.55,0.5,0
-0.036943,-0.039211,1,0.551,0.551,0.5,0
-0.037045,-0.040214,1,0.552,0.552,0.5,0
-0.037147,-0.041217,1,0.553,0.553,0.5,0
-0.03725,-0.042221,1,0.554,0.554,0.5,0
-0.037353,-0.043225,1,0.555,0.555,0.5,0
-0.037456,-0.044229,1,0.556,0.556,0.5,0
-0.037559,-0.045233,1,0.557,0.557,0.5,0
-0.037663,-0.046238,1,0.558,0.558,0.5,0
-0.037767,-0.047243,1,0.559,0.559,0.5,0
-0.037871,-0.048248,1,0.56,0.56,0.5,0
-0.037976,-0.049253,1,0.561,0.561,0.5,0
-0.03808,-0.050257,1,0.562,0.562,0.5,0
-0.038185,-0.051263,1,0.563,0.563,0.5,0
-0.03829,-0.05227,1,0.564,0.564,0.5,0
-0.038396,-0.053276,1,0.565,0.565,0.5,0
-0.038502,-0.054283,1,0.566,0.566,0.5,0
-0.038607,-0.055289,1,0.567,0.567,0.5,0
-0.038713,-0.056296,1,0.568,0.568,0.5,0
-0.038821,-0.057304,1,0.569,0.569,0.5,0
-0.038928,-0.058312,1,0.57,0.57,0.5,0
-0.039035,-0.05932,1,0.571,0.571,0.5,0
-0.039143,-0.060328,1,0.572,0.572,0.5,0
-0.03925,-0.061336,1,0.573,0.573,0.5,0
-0.039358,-0.062345,1,0.574,0.574,0.5,0
-0.039467,-0.063355,1,0.575,0.575,0.5,0
-0.039575,-0.064364,1,0.576,0.576,0.5,0
-0.039684,-0.065373,1,0.577,0.577,0.5,0
-0.039792,-0.066383,1,0.578,0.578,0.5,0
-0.039902,-0.067394,1,0.579,0.579,0.5,0
-0.040012,-0.068405,1,0.58,0.58,0.5,0
-0.040122,-0.069416,1,0.581,0.581,0.5,0
-0.040232,-0.070427,1,0.582,0.582,0.5,0
-0.040342,-0.071438,1,0.583,0.583,0.5,0
-0.040453,-0.07245,1,0.584,0.584,0.5,0
-0.040565,-0.073463,1,0.585,0.585,0.5,0
-0.040676,-0.074476,1,0.586,0.586,0.5,0
-0.040787,-0.075488,1,0.587,0.587,0.5,0
-0.040899,-0.076501,1,0.588,0.588,0.5,0
-0.041011,-0.077515,1,0.589,0.589,0.5,0
-0.041123,-0.078529,1,0.59,0.59,0.5,0
-0.041236,-0.079544,1,0.591,0.591,0.5,0
-0.041349,-0.080558,1,0.592,0.592,0.5,0
-0.041461,-0.081573,1,0.593,0.593,0.5,0
-0.041575,-0.082588,1,0.594,0.594,0.5,0
-0.041689,-0.083605,1,0.595,0.595,0.5,0
-0.041803,-0.084621,1,0.596,0.596,0.5,0
-0.041917,-0.085638,1,0.597,0.597,0.5,0
-0.042031,-0.086654,1,0.598,0.598,0.5,0
-0.042145,-0.087671,1,0.599,0.599,0.5,0
-0.04226,-0.088689,1,0.6,0.6,0.5,0
-0.042376,-0.089708,1,0.601,0.601,0.5,0
-0.042491,-0.090726,1,0.602,0.602,0.5,0
-0.042606,-0.091744,1,0.603,0.603,0.5,0
-0.042722,-0.092763,1,0.604,0.604,0.5,0
-0.042838,-0.093783,1,0.605,0.605,0.5,0
-0.042955,-0.094804,1,0.606,0.606,0.5,0
-0.043072,-0.095824,1,0.607,0.607,0.5,0
-0.043188,-0.096845,1,0.608,0.608,0.5,0
-0.043305,-0.097865,1,0.609,0.609,0.5,0
-0.043423,-0.098887,1,0.61,0.61,0.5,0
-0.043541,-0.09991,1,0.611,0.611,0.5,0
-0.043658,-0.10093,1,0.612,0.612,0.5,0
-0.043776,-0.10196,1,0.613,0.613,0.5,0
-0.043894,-0.10298,1,0.614,0.614,0.5,0
-0.044013,-0.104,1,0.615,0.615,0.5,0
-0.044132,-0.10503,1,0.616,0.616,0.5,0
-0.044251,-0.10605,1,0.617,0.617,0.5,0
-0.04437,-0.10708,1,0.618,0.618,0.5,0
-0.044489,-0.1081,1,0.619,0.619,0.5,0
-0.044608,-0.10913,1,0.62,0.62,0.5,0
-0.044728,-0.11016,1,0.621,0.621,0.5,0
-0.044848,-0.11118,1,0.622,0.622,0.5,0
-0.044969,-0.11221,1,0.623,0.623,0.5,0
-0.045089,-0.11324,1,0.624,0.624,0.5,0
-0.045209,-0.11427,1,0.625,0.625,0.5,0
-0.04533,-0.11529,1,0.626,0.626,0.5,0
-0.045452,-0.11632,1,0.627,0.627,0.5,0
-0.045573,-0.11735,1,0.628,0.628,0.5,0
-0.045694,-0.11838,1,0.629,0.629,0.5,0
-0.045816,-0.11941,1,0.63,0.63,0.5,0
-0.045938,-0.12045,1,0.631,0.631,0.5,0
-0.04606,-0.12148,1,0.632,0.632,0.5,0
-0.046183,-0.12251,1,0.633,0.633,0.5,0
-0.046305,-0.12354,1,0.634,0.634,0.5,0
-0.046428,-0.12458,1,0.635,0.635,0.5,0
-0.046551,-0.12561,1,0.636,0.636,0.5,0
-0.046674,-0.12664,1,0.637,0.637,0.5,0
-0.046797,-0.12768,1,0.638,0.638,0.5,0
-0.046921,-0.12872,1,0.639,0.639,0.5,0
-0.047044,-0.12975,1,0.64,0.64,0.5,0
-0.047168,-0.13079,1,0.641,0.641,0.5,0
-0.047292,-0.13183,1,0.642,0.642,0.5,0
-0.047417,-0.13286,1,0.643,0.643,0.5,0
-0.047541,-0.1339,1,0.644,0.644,0.5,0
-0.047665,-0.13494,1,0.645,0.645,0.5,0
-0.04779,-0.13598,1,0.646,0.646,0.5,0
-0.047915,-0.13702,1,0.647,0.647,0.5,0
-0.04804,-0.13806,1,0.648,0.648,0.5,0
-0.048165,-0.1391,1,0.649,0.649,0.5,0
-0.048291,-0.14014,1,0.65,0.65,0.5,0
-0.048416,-0.14118,1,0.651,0.651,0.5,0
-0.048542,-0.14222,1,0.652,0.652,0.5,0
-0.048668,-0.14327,1,0.653,0.653,0.5,0
-0.048794,-0.14431,1,0.654,0.654,0.5,0
-0.04892,-0.14536,1,0.655,0.655,0.5,0
-0.049046,-0.1464,1,0.656,0.656,0.5,0
-0.049172,-0.14745,1,0.657,0.657,0.5,0
-0.049299,-0.14849,1,0.658,0.658,0.5,0
-0.049425,-0.14954,1,0.659,0.659,0.5,0
-0.049552,-0.15059,1,0.66,0.66,0.5,0
-0.049679,-0.15163,1,0.661,0.661,0.5,0
-0.049806,-0.15268,1,0.662,0.662,0.5,0
-0.049933,-0.15373,1,0.663,0.663,0.5,0
-0.050061,-0.15478,1,0.664,0.664,0.5,0
-0.050188,-0.15583,1,0.665,0.665,0.5,0
-0.050315,-0.15688,1,0.666,0.666,0.5,0
-0.050443,-0.15793,1,0.667,0.667,0.5,0
-0.05057,-0.15898,1,0.668,0.668,0.5,0
-0.050698,-0.16004,1,0.669,0.669,0.5,0
-0.050826,-0.16109,1,0.67,0.67,0.5,0
-0.050954,-0.16214,1,0.671,0.671,0.5,0
-0.051082,-0.1632,1,0.672,0.672,0.5,0
-0.051211,-0.16425,1,0.673,0.673,0.5,0
-0.051339,-0.16531,1,0.674,0.674,0.5,0
-0.051467,-0.16637,1,0.675,0.675,0.5,0
-0.051596,-0.16742,1,0.676,0.676,0.5,0
-0.051724,-0.16848,1,0.677,0.677,0.5,0
-0.051853,-0.16954,1,0.678,0.678,0.5,0
-0.051982,-0.1706,1,0.679,0.679,0.5,0
-0.052111,-0.17166,1,0.68,0.68,0.5,0
-0.05224,-0.17272,1,0.681,0.681,0.5,0
-0.052368,-0.17378,1,0.682,0.682,0.5,0
-0.052497,-0.17484,1,0.683,0.683,0.5,0
-0.052626,-0.17591,1,0.684,0.684,0.5,0
-0.052755,-0.17697,1,0.685,0.685,0.5,0
-0.052884,-0.17803,1,0.686,0.686,0.5,0
-0.053013,-0.1791,1,0.687,0.687,0.5,0
-0.053143,-0.18016,1,0.688,0.688,0.5,0
-0.053272,-0.18123,1,0.689,0.689,0.5,0
-0.053401,-0.1823,1,0.69,0.69,0.5,0
-0.05353,-0.18336,1,0.691,0.691,0.5,0
-0.05366,-0.18443,1,0.692,0.692,0.5,0
-0.053789,-0.1855,1,0.693,0.693,0.5,0
-0.053918,-0.18657,1,0.694,0.694,0.5,0
-0.054047,-0.18764,1,0.695,0.695,0.5,0
-0.054176,-0.18871,1,0.696,0.696,0.5,0
-0.054306,-0.18978,1,0.697,0.697,0.5,0
-0.054435,-0.19085,1,0.698,0.698,0.5,0
-0.054564,-0.19193,1,0.699,0.699,0.5,0
-0.054693,-0.193,1,0.7,0.7,0.5,0
-0.054822,-0.19408,1,0.701,0.701,0.5,0
-0.054952,-0.19515,1,0.702,0.702,0.5,0
-0.055081,-0.19623,1,0.703,0.703,0.5,0
-0.05521,-0.19731,1,0.704,0.704,0.5,0
-0.055339,-0.19839,1,0.705,0.705,0.5,0
-0.055468,-0.19946,1,0.706,0.706,0.5,0
-0.055597,-0.20054,1,0.707,0.707,0.5,0
-0.055726,-0.20162,1,0.708,0.708,0.5,0
-0.055855,-0.2027,1,0.709,0.709,0.5,0
-0.055984,-0.20379,1,0.71,0.71,0.5,0
-0.056113,-0.20487,1,0.711,0.711,0.5,0
-0.056241,-0.20595,1,0.712,0.712,0.5,0
-0.05637,-0.20703,1,0.713,0.713,0.5,0
-0.056499,-0.20812,1,0.714,0.714,0.5,0
-0.056627,-0.20921,1,0.715,0.715,0.5,0
-0.056755,-0.21029,1,0.716,0.716,0.5,0
-0.056884,-0.21138,1,0.717,0.717,0.5,0
-0.057012,-0.21247,1,0.718,0.718,0.5,0
-0.05714,-0.21356,1,0.719,0.719,0.5,0
-0.057268,-0.21465,1,0.72,0.72,0.5,0
-0.057396,-0.21574,1,0.721,0.721,0.5,0
-0.057524,-0.21683,1,0.722,0.722,0.5,0
-0.057651,-0.21792,1,0.723,0.723,0.5,0
-0.057779,-0.21901,1,0.724,0.724,0.5,0
-0.057906,-0.22011,1,0.725,0.725,0.5,0
-0.058034,-0.2212,1,0.726,0.726,0.5,0
-0.058161,-0.2223,1,0.727,0.727,0.5,0
-0.058288,-0.22339,1,0.728,0.728,0.5,0
-0.058415,-0.22449,1,0.729,0.729,0.5,0
-0.058541,-0.22559,1,0.73,0.73,0.5,0
-0.058668,-0.22669,1,0.731,0.731,0.5,0
-0.058794,-0.22779,1,0.732,0.732,0.5,0
-0.05892,-0.22889,1,0.733,0.733,0.5,0
-0.059047,-0.22999,1,0.734,0.734,0.5,0
-0.059172,-0.23109,1,0.735,0.735,0.5,0
-0.059297,-0.2322,1,0.736,0.736,0.5,0
-0.059423,-0.2333,1,0.737,0.737,0.5,0
-0.059548,-0.23441,1,0.738,0.738,0.5,0
-0.059673,-0.23551,1,0.739,0.739,0.5,0
-0.059798,-0.23662,1,0.74,0.74,0.5,0
-0.059922,-0.23773,1,0.741,0.741,0.5,0
-0.060046,-0.23884,1,0.742,0.742,0.5,0
-0.06017,-0.23995,1,0.743,0.743,0.5,0
-0.060294,-0.24105,1,0.744,0.744,0.5,0
-0.060418,-0.24216,1,0.745,0.745,0.5,0
-0.06054,-0.24328,1,0.746,0.746,0.5,0
-0.060663,-0.24439,1,0.747,0.747,0.5,0
-0.060786,-0.24551,1,0.748,0.748,0.5,0
-0.060908,-0.24662,1,0.749,0.749,0.5,0
-0.061031,-0.24773,1,0.75,0.75,0.5,0
-0.061152,-0.24885,1,0.751,0.751,0.5,0
-0.061274,-0.24997,1,0.752,0.752,0.5,0
-0.061395,-0.25109,1,0.753,0.753,0.5,0
-0.061516,-0.25221,1,0.754,0.754,0.5,0
-0.061638,-0.25333,1,0.755,0.755,0.5,0
-0.061758,-0.25445,1,0.756,0.756,0.5,0
-0.061877,-0.25557,1,0.757,0.757,0.5,0
-0.061996,-0.2567,1,0.758,0.758,0.5,0
-0.062116,-0.25782,1,0.759,0.759,0.5,0
-0.062235,-0.25894,1,0.76,0.76,0.5,0
-0.062354,-0.26007,1,0.761,0.761,0.5,0
-0.062471,-0.2612,1,0.762,0.762,0.5,0
-0.062589,-0.26233,1,0.763,0.763,0.5,0
-0.062707,-0.26346,1,0.764,0.764,0.5,0
-0.062824,-0.26459,1,0.765,0.765,0.5,0
-0.062941,-0.26572,1,0.766,0.766,0.5,0
-0.063057,-0.26685,1,0.767,0.767,0.5,0
-0.063173,-0.26798,1,0.768,0.768,0.5,0
-0.063288,-0.26912,1,0.769,0.769,0.5,0
-0.063404,-0.27025,1,0.77,0.77,0.5,0
-0.063519,-0.27139,1,0.771,0.771,0.5,0
-0.063632,-0.27252,1,0.772,0.772,0.5,0
-0.063746,-0.27366,1,0.773,0.773,0.5,0
-0.063859,-0.2748,1,0.774,0.774,0.5,0
-0.063973,-0.27594,1,0.775,0.775,0.5,0
-0.064086,-0.27708,1,0.776,0.776,0.5,0
-0.064197,-0.27822,1,0.777,0.777,0.5,0
-0.064308,-0.27937,1,0.778,0.778,0.5,0
-0.064419,-0.28051,1,0.779,0.779,0.5,0
-0.06453,-0.28166,1,0.78,0.78,0.5,0
-0.06464,-0.2828,1,0.781,0.781,0.5,0
-0.064749,-0.28395,1,0.782,0.782,0.5,0
-0.064858,-0.2851,1,0.783,0.783,0.5,0
-0.064966,-0.28625,1,0.784,0.784,0.5,0
-0.065074,-0.2874,1,0.785,0.785,0.5,0
-0.065182,-0.28855,1,0.786,0.786,0.5,0
-0.065289,-0.2897,1,0.787,0.787,0.5,0
-0.065395,-0.29086,1,0.788,0.788,0.5,0
-0.0655,-0.29201,1,0.789,0.789,0.5,0
-0.065605,-0.29317,1,0.79,0.79,0.5,0
-0.065711,-0.29432,1,0.791,0.791,0.5,0
-0.065815,-0.29548,1,0.792,0.792,0.5,0
-0.065917,-0.29664,1,0.793,0.793,0.5,0
-0.06602,-0.2978,1,0.794,0.794,0.5,0
-0.066122,-0.29896,1,0.795,0.795,0.5,0
-0.066224,-0.30013,1,0.796,0.796,0.5,0
-0.066326,-0.30129,1,0.797,0.797,0.5,0
-0.066425,-0.30246,1,0.798,0.798,0.5,0
-0.066525,-0.30362,1,0.799,0.799,0.5,0
-0.066624,-0.30479,1,0.8,0.8,0.5,0
-0.066723,-0.30596,1,0.801,0.801,0.5,0
-0.066822,-0.30713,1,0.802,0.802,0.5,0
-0.066918,-0.3083,1,0.803,0.803,0.5,0
-0.067013,-0.30947,1,0.804,0.804,0.5,0
-0.067109,-0.31065,1,0.805,0.805,0.5,0
-0.067204,-0.31182,1,0.806,0.806,0.5,0
-0.0673,-0.313,1,0.807,0.807,0.5,0
-0.067393,-0.31418,1,0.808,0.808,0.5,0
-0.067485,-0.31536,1,0.809,0.809,0.5,0
-0.067577,-0.31654,1,0.81,0.81,0.5,0
-0.067669,-0.31772,1,0.811,0.811,0.5,0
-0.067761,-0.3189,1,0.812,0.812,0.5,0
-0.067851,-0.32008,1,0.813,0.813,0.5,0
-0.067939,-0.32127,1,0.814,0.814,0.5,0
-0.068027,-0.32246,1,0.815,0.815,0.5,0
-0.068115,-0.32365,1,0.816,0.816,0.5,0
-0.068203,-0.32483,1,0.817,0.817,0.5,0
-0.068289,-0.32603,1,0.818,0.818,0.5,0
-0.068373,-0.32722,1,0.819,0.819,0.5,0
-0.068457,-0.32842,1,0.82,0.82,0.5,0
-0.068541,-0.32961,1,0.821,0.821,0.5,0
-0.068625,-0.33081,1,0.822,0.822,0.5,0
-0.068709,-0.332,1,0.823,0.823,0.5,0
-0.068788,-0.3332,1,0.824,0.824,0.5,0
-0.068867,-0.33441,1,0.825,0.825,0.5,0
-0.068946,-0.33561,1,0.826,0.826,0.5,0
-0.069026,-0.33681,1,0.827,0.827,0.5,0
-0.069105,-0.33801,1,0.828,0.828,0.5,0
-0.06918,-0.33922,1,0.829,0.829,0.5,0
-0.069254,-0.34043,1,0.83,0.83,0.5,0
-0.069329,-0.34164,1,0.831,0.831,0.5,0
-0.069403,-0.34285,1,0.832,0.832,0.5,0
-0.069477,-0.34406,1,0.833,0.833,0.5,0
-0.069548,-0.34528,1,0.834,0.834,0.5,0
-0.069617,-0.34649,1,0.835,0.835,0.5,0
-0.069686,-0.34771,1,0.836,0.836,0.5,0
-0.069755,-0.34893,1,0.837,0.837,0.5,0
-0.069824,-0.35014,1,0.838,0.838,0.5,0
-0.06989,-0.35136,1,0.839,0.839,0.5,0
-0.069953,-0.35259,1,0.84,0.84,0.5,0
-0.070016,-0.35381,1,0.841,0.841,0.5,0
-0.070079,-0.35503,1,0.842,0.842,0.5,0
-0.070142,-0.35625,1,0.843,0.843,0.5,0
-0.070203,-0.35748,1,0.844,0.844,0.5,0
-0.070259,-0.3587,1,0.845,0.845,0.5,0
-0.070316,-0.35993,1,0.846,0.846,0.5,0
-0.070372,-0.36115,1,0.847,0.847,0.5,0
-0.070428,-0.36238,1,0.848,0.848,0.5,0
-0.070484,-0.36361,1,0.849,0.849,0.5,0
-0.070533,-0.36484,1,0.85,0.85,0.5,0
-0.070581,-0.36606,1,0.851,0.851,0.5,0
-0.07063,-0.36729,1,0.852,0.852,0.5,0
-0.070678,-0.36852,1,0.853,0.853,0.5,0
-0.070727,-0.36975,1,0.854,0.854,0.5,0
-0.070768,-0.37097,1,0.855,0.855,0.5,0
-0.070808,-0.3722,1,0.856,0.856,0.5,0
-0.070848,-0.37342,1,0.857,0.857,0.5,0
-0.070887,-0.37465,1,0.858,0.858,0.5,0
-0.070927,-0.37587,1,0.859,0.859,0.5,0
-0.07096,-0.3771,1,0.86,0.86,0.5,0
-0.07099,-0.37832,1,0.861,0.861,0.5,0
-0.07102,-0.37953,1,0.862,0.862,0.5,0
-0.071049,-0.38075,1,0.863,0.863,0.5,0
-0.071079,-0.38197,1,0.864,0.864,0.5,0
-0.071104,-0.38319,1,0.865,0.865,0.5,0
-0.071122,-0.38439,1,0.866,0.866,0.5,0
-0.07114,-0.3856,1,0.867,0.867,0.5,0
-0.071158,-0.3868,1,0.868,0.868,0.5,0
-0.071177,-0.38801,1,0.869,0.869,0.5,0
-0.071192,-0.38921,1,0.87,0.87,0.5,0
-0.071197,-0.3904,1,0.871,0.871,0.5,0
-0.071202,-0.39159,1,0.872,0.872,0.5,0
-0.071207,-0.39278,1,0.873,0.873,0.5,0
-0.071212,-0.39396,1,0.874,0.874,0.5,0
-0.071217,-0.39515,1,0.875,0.875,0.5,0
-0.071206,-0.39631,1,0.876,0.876,0.5,0
-0.071197,-0.39747,1,0.877,0.877,0.5,0
-0.071188,-0.39864,1,0.878,0.878,0.5,0
-0.071179,-0.3998,1,0.879,0.879,0.5,0
-0.07117,-0.40096,1,0.88,0.88,0.5,0
-0.071149,-0.4021,1,0.881,0.881,0.5,0
-0.071124,-0.40323,1,0.882,0.882,0.5,0
-0.071099,-0.40436,1,0.883,0.883,0.5,0
-0.071075,-0.4055,1,0.884,0.884,0.5,0
-0.07105,-0.40663,1,0.885,0.885,0.5,0
-0.071017,-0.40774,1,0.886,0.886,0.5,0
-0.070978,-0.40885,1,0.887,0.887,0.5,0
-0.070938,-0.40995,1,0.888,0.888,0.5,0
-0.070899,-0.41105,1,0.889,0.889,0.5,0
-0.07086,-0.41215,1,0.89,0.89,0.5,0
-0.070816,-0.41325,1,0.891,0.891,0.5,0
-0.070764,-0.41433,1,0.892,0.892,0.5,0
-0.070713,-0.41541,1,0.893,0.893,0.5,0
-0.070661,-0.41649,1,0.894,0.894,0.5,0
-0.07061,-0.41757,1,0.895,0.895,0.5,0
-0.070557,-0.41865,1,0.896,0.896,0.5,0
-0.070499,-0.41974,1,0.897,0.897,0.5,0
-0.070441,-0.42083,1,0.898,0.898,0.5,0
-0.070383,-0.42191,1,0.899,0.899,0.5,0
-0.070325,-0.423,1,0.9,0.9,0.5,0
-0.070267,-0.42408,1,0.901,0.901,0.5,0
-0.070212,-0.42522,1,0.902,0.902,0.5,0
-0.070157,-0.42635,1,0.903,0.903,0.5,0
-0.070101,-0.42749,1,0.904,0.904,0.5,0
-0.070046,-0.42863,1,0.905,0.905,0.5,0
-0.069991,-0.42976,1,0.906,0.906,0.5,0
-0.069942,-0.431,1,0.907,0.907,0.5,0
-0.069908,-0.43227,1,0.908,0.908,0.5,0
-0.069873,-0.43354,1,0.909,0.909,0.5,0
-0.069838,-0.43481,1,0.91,0.91,0.5,0
-0.069804,-0.43608,1,0.911,0.911,0.5,0
-0.06979,-0.43749,1,0.912,0.912,0.5,0
-0.069793,-0.43901,1,0.913,0.913,0.5,0
-0.069796,-0.44054,1,0.914,0.914,0.5,0
-0.069799,-0.44206,1,0.915,0.915,0.5,0
-0.069802,-0.44358,1,0.916,0.916,0.5,0
-0.069826,-0.44524,1,0.917,0.917,0.5,0
-0.069894,-0.44718,1,0.918,0.918,0.5,0
-0.069961,-0.44911,1,0.919,0.919,0.5,0
-0.070028,-0.45104,1,0.92,0.92,0.5,0
-0.070095,-0.45297,1,0.921,0.921,0.5,0
-0.070173,-0.45498,1,0.922,0.922,0.5,0
-0.070328,-0.45749,1,0.923,0.923,0.5,0
-0.070483,-0.46001,1,0.924,0.924,0.5,0
-0.070638,-0.46252,1,0.925,0.925,0.5,0
-0.070792,-0.46504,1,0.926,0.926,0.5,0
-0.070947,-0.46755,1,0.927,0.927,0.5,0
-0.071193,-0.47073,1,0.928,0.928,0.5,0
-0.071447,-0.47397,1,0.929,0.929,0.5,0
-0.0717,-0.47721,1,0.93,0.93,0.5,0
-0.071954,-0.48045,1,0.931,0.931,0.5,0
-0.072208,-0.48369,1,0.932,0.932,0.5,0
-0.072519,-0.48745,1,0.933,0.933,0.5,0
-0.072854,-0.49143,1,0.934,0.934,0.5,0
-0.073189,-0.49541,1,0.935,0.935,0.5,0
-0.073524,-0.49939,1,0.936,0.936,0.5,0
-0.073859,-0.50337,1,0.937,0.937,0.5,0
-0.074172,-0.50761,1,0.938,0.938,0.5,0
-0.074539,-0.51212,1,0.939,0.939,0.5,0
-0.074906,-0.51663,1,0.94,0.94,0.5,0
-0.075273,-0.52114,1,0.941,0.941,0.5,0
-0.07564,-0.52565,1,0.942,0.942,0.5,0
-0.075978,-0.53015,1,0.943,0.943,0.5,0
-0.076246,-0.53462,1,0.944,0.944,0.5,0
-0.076513,-0.53909,1,0.945,0.945,0.5,0
-0.076781,-0.54355,1,0.946,0.946,0.5,0
-0.077049,-0.54802,1,0.947,0.947,0.5,0
-0.077295,-0.5524,1,0.948,0.948,0.5,0
-0.077309,-0.55583,1,0.949,0.949,0.5,0
-0.077322,-0.55925,1,0.95,0.95,0.5,0
-0.077335,-0.56267,1,0.951,0.951,0.5,0
-0.077349,-0.5661,1,0.952,0.952,0.5,0
-0.077362,-0.56952,1,0.953,0.953,0.5,0
-0.076988,-0.57086,1,0.954,0.954,0.5,0
-0.076558,-0.5719,1,0.955,0.955,0.5,0
-0.076129,-0.57295,1,0.956,0.956,0.5,0
-0.075699,-0.57399,1,0.957,0.957,0.5,0
-0.075269,-0.57503,1,0.958,0.958,0.5,0
-0.074437,-0.57353,1,0.959,0.959,0.5,0
-0.073404,-0.57077,1,0.96,0.96,0.5,0
-0.07237,-0.568,1,0.961,0.961,0.5,0
-0.071337,-0.56523,1,0.962,0.962,0.5,0
-0.070304,-0.56246,1,0.963,0.963,0.5,0
-0.068962,-0.55743,1,0.964,0.964,0.5,0
-0.067255,-0.54971,1,0.965,0.965,0.5,0
-0.065548,-0.542,1,0.966,0.966,0.5,0
-0.063841,-0.53428,1,0.967,0.967,0.5,0
-0.062133,-0.52657,1,0.968,0.968,0.5,0
-0.060179,-0.51752,1,0.969,0.969,0.5,0
-0.057909,-0.50464,1,0.97,0.97,0.5,0
-0.055639,-0.49176,1,0.971,0.971,0.5,0
-0.05337,-0.47888,1,0.972,0.972,0.5,0
-0.0511,-0.466,1,0.973,0.973,0.5,0
-0.048815,-0.45293,1,0.974,0.974,0.5,0
-0.046172,-0.43559,1,0.975,0.975,0.5,0
-0.04353,-0.41825,1,0.976,0.976,0.5,0
-0.040887,-0.40091,1,0.977,0.977,0.5,0
-0.038245,-0.38356,1,0.978,0.978,0.5,0
-0.035602,-0.36622,1,0.979,0.979,0.5,0
-0.032991,-0.34683,1,0.98,0.98,0.5,0
-0.030386,-0.32703,1,0.981,0.981,0.5,0
-0.027781,-0.30723,1,0.982,0.982,0.5,0
-0.025177,-0.28742,1,0.983,0.983,0.5,0
-0.022572,-0.26762,1,0.984,0.984,0.5,0
-0.020224,-0.24782,1,0.985,0.985,0.5,0
-0.018029,-0.22802,1,0.986,0.986,0.5,0
-0.015835,-0.20821,1,0.987,0.987,0.5,0
-0.013641,-0.18841,1,0.988,0.988,0.5,0
-0.011446,-0.16861,1,0.989,0.989,0.5,0
-0.0095641,-0.14985,1,0.99,0.99,0.5,0
-0.0081184,-0.13256,1,0.991,0.991,0.5,0
-0.0066726,-0.11527,1,0.992,0.992,0.5,0
-0.0052268,-0.097985,1,0.993,0.993,0.5,0
-0.003781,-0.080694,1,0.994,0.994,0.5,0
-0.0025328,-0.064325,1,0.995,0.995,0.5,0
-0.0020366,-0.051461,1,0.996,0.996,0.5,0
-0.0015405,-0.038597,1,0.997,0.997,0.5,0
-0.0010443,-0.025732,1,0.998,0.998,0.5,0
-0.00054815,-0.012868,1,0.999,0.999,0.5,0
-5.2e-05,-4e-06,1,1,1,0.5,0

